An Alternative to Crawlers: Scalable P2P Network Monitoring Using the Network Scale-Up Method

\Ac{p2p} networks have remained an active area of research and development for decades. Originally used for data dissemination, they have later become instrumental to decentralized payment systems, blockchains, and Web3 applications. Since decentralization is a crucial property of these networks, they are continuously monitored to track attributes such as the geographical distribution of nodes, which serve as indicators of infrastructure concentration and resilience. However, monitoring typically relies on network crawls to derive accurate snapshots, which requires substantial computational and network resources. In contrast, \ac{nsum} is a statistical tool that estimates the prevalence of subpopulations based on responses to questions such as \enquote{How many people do you know in a specific group?} This work leverages the information embedded in Kademlia routing tables to develop a lightweight \ac{nsum}-based measurement and estimation framework that infers global network attribute distributions from a small set of nodes, offering an alternative to full-network crawls. As a case study, we evaluate our approach on \ac{ipfs}, a well-researched and widely used Web3 data storage and retrieval network. This is the first application of \ac{nsum} to decentralized network measurement. We evaluate our methodology on two datasets: the first comprises 360 full-network crawls collected over one month to assess our measurement-estimation approach across multiple simulated measurement scenarios, while the second dataset was collected through a deployment of the proposed lightweight measurement framework during May 2026. The results show that local Kademlia routing views, with only 10 nodes, preserve sufficient information to accurately estimate global attribute distributions, achieving normalized biases below \SI{10}{\percent} and closely tracking temporal changes in network composition.

==> figdata/cloud_stats_round_5569.csv <==
cloud,props_gt,mor_bckt,ros_bckt
Unknown,0.35772586546580354,0.3412395274354677,0.340962441314554
hetzner_online,0.09907120743034056,0.0918958942609668,0.09154929577464789
amazon_aws,0.07936954686180693,0.09258986795072624,0.09213615023474178
choopa,0.06698564593301436,0.06195236330723676,0.062206572769953054
ovh,0.06107514776245426,0.07696940117106217,0.07687793427230047
contabo_gmbh,0.05741626794258373,0.04871488512484291,0.04870892018779343
digitalocean,0.044469462426118773,0.05423175146424747,0.05457746478873239
vultr,0.03884041654939488,0.03490707227688714,0.035211267605633804


==> figdata/cloud_stats_round_5929_NAT.csv <==
cloud,props_gt,mor_bckt,ros_bckt
Unknown,0.3616109682947729,0.3553985655680344,0.35526315789473684
hetzner_online,0.09940017137960583,0.09819012576702962,0.09808612440191387
amazon_aws,0.07912025135675521,0.07934672095871254,0.07894736842105263
choopa,0.06740931162524993,0.04935913885042623,0.04904306220095694
ovh,0.05998286203941731,0.07846141733477588,0.07894736842105263
contabo_gmbh,0.055698371893744644,0.051078949175510244,0.05143540669856459
digitalocean,0.04427306483861754,0.0527195310412214,0.05263157894736842
vultr,0.038560411311053984,0.041667373557437895,0.041866028708133975


==> figdata/cloud_stats_round_5929_NONAT.csv <==
cloud,props_gt,mor_bckt,ros_bckt
Unknown,0.3616109682947729,0.3037829616776985,0.3029940119760479
hetzner_online,0.09940017137960583,0.09577219401780805,0.09580838323353294
amazon_aws,0.07912025135675521,0.12241322679919171,0.12095808383233533
choopa,0.06740931162524993,0.05809805853665503,0.058682634730538925
ovh,0.05998286203941731,0.06144724346478732,0.06107784431137724
contabo_gmbh,0.055698371893744644,0.05786938857114295,0.058682634730538925
digitalocean,0.04427306483861754,0.050217780919535306,0.05029940119760479
vultr,0.038560411311053984,0.04088533299059614,0.0407185628742515


==> figdata/cloud_temporal.csv <==
index,datetime,real_prop,ros_sim,mor_sim,am_real_prop,am_mor_sim,am_ros_sim,do_real_prop,do_mor_sim,do_ros_sim,unkn_real_prop,unkn_mor_sim,unkn_ros_sim,knwn_real_prop,knwn_mor_sim,knwn_ros_sim
0,2026-04-01 00:17:33,0.09141554824006078,0.08997695969640372,0.08992943988017639,0.06558622436059762,0.0633171530145983,0.06338439680751475,0.04431501645986326,0.04308553675225513,0.04315046647354752,0.3497087870346923,0.35417893959506747,0.35416340478780717,0.6502912129653077,0.6458210604049326,0.6458365952121928
1,2026-04-01 02:17:33,0.09301732925586137,0.09337688753883773,0.09306872900365304,0.0644750254841998,0.061559200710532495,0.061650767109027144,0.04434250764525994,0.04319552175586792,0.04316211680599678,0.3476044852191641,0.34623900189801077,0.3459295679777494,0.6523955147808359,0.6537609981019892,0.6540704320222506
2,2026-04-01 04:17:30,0.09208852709234291,0.09179879588166122,0.09146576660523144,0.06461460188247266,0.06368114874150833,0.06338851245669103,0.044009157975069955,0.04684017343683489,0.04647814145075002,0.3513100992113966,0.35788330888341185,0.35758632475601637,0.6486899007886033,0.6421166911165881,0.6424136752439836
3,2026-04-01 06:17:32,0.09291016124904018,0.0902214917699229,0.09027186240189385,0.06475556693114921,0.06016070068484956,0.05999480723800322,0.0445354491937548,0.042464737145705506,0.04239425629662174,0.34732531353980034,0.35160823606452146,0.3519667206652513,0.6526746864601997,0.6483917639354786,0.6480332793347487
4,2026-04-01 08:17:31,0.09072426937738247,0.09085529050695251,0.09078459300921954,0.0653113087674714,0.06611699244552473,0.06624787342005066,0.0434561626429479,0.040837375209487686,0.04080074091314068,0.35069885641677256,0.3575989594072871,0.3572030254889135,0.6493011435832274,0.642401040592713,0.6427969745110865
5,2026-04-01 10:17:30,0.09283346085182352,0.09109480988226522,0.09141317582938996,0.06350420811017597,0.06144717694196188,0.06133601063424425,0.04386636062229023,0.044400141762382245,0.04459602695961274,0.35220606988013264,0.3453003757723711,0.3459756352455296,0.6477939301198674,0.6546996242276288,0.6540243647544703
6,2026-04-01 12:17:30,0.09104781281790437,0.09107505254705842,0.0911583227722242,0.06256358087487283,0.06271203835094476,0.062400585888476884,0.04399796541200407,0.04772441636736269,0.04770906388267134,0.35478128179043744,0.34401772976877104,0.34406151022300024,0.6452187182095626,0.655982270231229,0.6559384897769998
7,2026-04-01 14:17:29,0.0919452887537994,0.09568156826171621,0.0955073560974976,0.06306990881458967,0.06021316337658074,0.06025380566908492,0.04305977710233029,0.04093132669501892,0.040948041051517496,0.3556231003039514,0.3592907054609052,0.3593069978208141,0.6443768996960486,0.6407092945390949,0.6406930021791859
8,2026-04-01 16:17:30,0.0928044749555047,0.09203127475333922,0.09197164633550745,0.06254767353165523,0.05769118772578205,0.05742827388517578,0.04271548436308162,0.04539600194963049,0.045457345939723046,0.3496058988049835,0.3601473966264495,0.3599139220587263,0.6503941011950165,0.6398526033735505,0.6400860779412737
9,2026-04-01 18:17:31,0.09302915082382764,0.08915892711688693,0.08907705319565515,0.06286438529784537,0.06339592308055558,0.06349359608524073,0.043092522179974654,0.041585012359776644,0.041633547775595234,0.3520912547528517,0.35404928214556103,0.3539383481807112,0.6479087452471484,0.645950717854439,0.6460616518192888
10,2026-04-01 20:17:30,0.0926208651399491,0.08750421008926676,0.08713768404211168,0.0638676844783715,0.058588883661469575,0.058698886241987706,0.04249363867684478,0.040545406154932906,0.04061704659277247,0.3519083969465649,0.34796070077440583,0.34798770561683284,0.6480916030534352,0.6520392992255941,0.6520122943831672
11,2026-04-01 22:17:30,0.09308849783218567,0.09485745921350826,0.09476134337107886,0.06273909716908951,0.06621962565165242,0.06628155071286389,0.04284621270084162,0.041933946589872526,0.04204096025300122,0.35118592195868403,0.34734682173038955,0.3469772861148372,0.648814078041316,0.6526531782696104,0.6530227138851628
12,2026-04-02 00:17:36,0.09317718940936863,0.101246564648804,0.10131590247680176,0.06364562118126273,0.06019754466772232,0.060347199726719786,0.04404276985743381,0.042237885252227346,0.04255481431076769,0.34928716904276985,0.3424878495219258,0.3419679631177763,0.6507128309572301,0.6575121504780742,0.6580320368822237
13,2026-04-02 02:17:32,0.09288083694820107,0.09311307796199644,0.09314080690298616,0.06353661648379688,0.06139422527452397,0.061140299890008125,0.04337841286042358,0.04136341716075822,0.04114715129718266,0.3511099770349579,0.3486755329038803,0.348855200500453,0.6488900229650421,0.6513244670961197,0.651144799499547
14,2026-04-02 04:17:30,0.09257375381485249,0.09134207956803216,0.09120250349882912,0.06230925737538148,0.06392062728068647,0.06384865323582584,0.04323499491353001,0.044661469053497174,0.04451440949075294,0.3514750762970498,0.35505672432293883,0.35540201525782117,0.6485249237029502,0.6449432756770612,0.6445979847421788
15,2026-04-02 06:17:32,0.09292260692464359,0.09460976839240388,0.09486183899344028,0.06160896130346232,0.06212119547997691,0.06219768198281329,0.04302443991853361,0.045210970767594574,0.045387290018420214,0.3536150712830957,0.3445300910930223,0.34459041082058134,0.6463849287169043,0.6554699089069778,0.6554095891794187
16,2026-04-02 08:17:30,0.09137314956610515,0.09097992837949205,0.09077186564594829,0.0630423685553854,0.06001138396279909,0.060023682903811035,0.043134252169474224,0.04589654092044338,0.0458187463354786,0.3547728432873915,0.3469351143209545,0.3471847361859284,0.6452271567126084,0.6530648856790455,0.6528152638140716
17,2026-04-02 10:17:30,0.09095554420030659,0.09947250652970054,0.09900214635609447,0.06463975472662238,0.06389171135771216,0.06394639973700036,0.043178334184977005,0.045908480795060914,0.04586638897521206,0.35360245273377616,0.3512985091581342,0.3514749801844625,0.6463975472662238,0.6487014908418658,0.6485250198155375
18,2026-04-02 12:17:31,0.09139240506329115,0.09254601726090826,0.09265109958106948,0.06253164556962025,0.06371397629252741,0.06378026337739304,0.0420253164556962,0.04509587011584193,0.045269009230977236,0.3579746835443038,0.35773666936847903,0.3572860158371652,0.6420253164556962,0.642263330631521,0.6427139841628349
19,2026-04-02 14:17:31,0.09009926189870196,0.09218148032312257,0.09233905559800687,0.062356833799949093,0.06354553534655018,0.06361912868727992,0.04326800712649529,0.044098121686971636,0.04413618238902324,0.3583609060829728,0.35213466471432553,0.3521887541330909,0.6416390939170272,0.6478653352856745,0.6478112458669091
20,2026-04-02 16:17:31,0.09153318077803203,0.09601260751491987,0.09618573101427659,0.06432748538011696,0.06295869303477115,0.06319297378331017,0.04322400203407068,0.04281281471941705,0.04296911170299165,0.3541825578438851,0.3491259960094537,0.34872129728275447,0.6458174421561149,0.6508740039905463,0.6512787027172455
21,2026-04-02 18:17:34,0.0929936305732484,0.08807150131128928,0.08810501345641146,0.06471337579617835,0.069995208182605,0.07012004556492614,0.043057324840764334,0.04932810050501491,0.049481203135529256,0.3518471337579618,0.3532567164024967,0.3534518323023007,0.6481528662420382,0.6467432835975033,0.6465481676976993
22,2026-04-02 20:17:31,0.09083969465648854,0.09139985767717056,0.0915275002701117,0.06412213740458016,0.062306766818642105,0.06248841903317138,0.042748091603053436,0.04523315654976025,0.0452025039690412,0.3534351145038168,0.35691870593025704,0.3569492863288674,0.6465648854961832,0.643081294069743,0.6430507136711325
23,2026-04-02 22:17:31,0.0900486057815298,0.08946521007483482,0.0892149807595998,0.0636991557943208,0.06548039359119474,0.06569402872334203,0.043233563571245845,0.04523674569440473,0.04511445679093031,0.354822205167562,0.35626978548901084,0.35654966510414604,0.645177794832438,0.6437302145109891,0.643450334895854
24,2026-04-03 00:17:32,0.09139647689558335,0.08912785125368085,0.08881931180170625,0.06382435537401072,0.05974221317274841,0.05951316109581029,0.04340056165432729,0.043291152284498174,0.04332946614876085,0.35282103650753127,0.3514295481840296,0.35141885392521927,0.6471789634924687,0.6485704518159704,0.6485811460747808
25,2026-04-03 02:17:32,0.09195109526235354,0.09432636503759165,0.09436264926841527,0.06393275598573611,0.06321994755879717,0.063205556064803,0.04253693326541009,0.04547957764103417,0.04545153905941859,0.35354049923586345,0.35560183600323453,0.3556953722211001,0.6464595007641365,0.6443981639967655,0.6443046277789
26,2026-04-03 04:17:32,0.09197154471544715,0.0872138060022582,0.087581576461722,0.06326219512195122,0.06729178112389615,0.06721868446022981,0.042682926829268296,0.04196397505805976,0.04222338108627411,0.35365853658536583,0.3525030893485598,0.3526691192592245,0.6463414634146342,0.6474969106514402,0.6473308807407755
27,2026-04-03 06:17:34,0.09208523592085235,0.09140312112529775,0.09136790912233327,0.06265854895991882,0.05987812018981681,0.060039068457786116,0.04337899543378995,0.04527161244307524,0.045276256902611445,0.3541349568746829,0.350992460654138,0.3511442331262264,0.6458650431253171,0.649007539345862,0.6488557668737736
28,2026-04-03 08:17:31,0.09227249618708694,0.09331896956385816,0.09295407809358575,0.0630401626842908,0.06122939660394329,0.06126500733492387,0.04346720894763599,0.045677170438576914,0.04569082013146474,0.3530757498729029,0.355810521816497,0.35533643443224877,0.6469242501270971,0.6441894781835029,0.6446635655677513
29,2026-04-03 10:17:30,0.09214501510574018,0.09022638012767688,0.0900636695213523,0.06319234642497483,0.058436897491864884,0.058541324795670355,0.04380664652567976,0.045998998624278455,0.04577764717190532,0.35775427995971804,0.3516301243897586,0.3512432961225827,0.642245720040282,0.6483698756102414,0.6487567038774174
30,2026-04-03 12:17:30,0.09065586224360597,0.09264387967819507,0.0928654611055445,0.06356039503671816,0.06581455171743815,0.06561477701944704,0.04279564446695366,0.04146621992814598,0.041470586919822965,0.3603443909850595,0.3618370272204778,0.3622797790518951,0.6396556090149406,0.6381629727795222,0.6377202209481049
31,2026-04-03 14:17:31,0.09017428643596868,0.09572525739571335,0.0957093226797285,0.06314725940894166,0.06450012416889185,0.06461263376620514,0.04294013639808032,0.04483424705533623,0.04473258178854181,0.36120232381914624,0.36136210290917836,0.36132991497119915,0.6387976761808538,0.6386378970908216,0.6386700850288008
32,2026-04-03 16:17:30,0.09107007336200354,0.09126831531395004,0.09103284304988056,0.06374905135340247,0.059930297666149615,0.05977024375344709,0.04376422969896281,0.042744993098704845,0.042835106537759036,0.35795598279787505,0.3619404667495726,0.36229374053411056,0.6420440172021249,0.6380595332504274,0.6377062594658894
33,2026-04-03 18:17:31,0.0912789219425375,0.09120653041186942,0.09142043107921671,0.06331045003813883,0.0626816889029495,0.0627696195980715,0.04271548436308162,0.0436890457029397,0.04377374615789854,0.35621662852784136,0.3528059671971949,0.35313676942915906,0.6437833714721586,0.6471940328028051,0.6468632305708409
34,2026-04-03 20:17:31,0.0914212548015365,0.08495111897932467,0.08505674908842159,0.06248399487836107,0.0582432802105909,0.058425549904378565,0.04353393085787452,0.046116481353254704,0.04620447008337744,0.35390524967989756,0.3522106205493934,0.35251979342548945,0.6460947503201024,0.6477893794506067,0.6474802065745106
35,2026-04-03 22:17:31,0.09339117121714723,0.09438302295644092,0.09436553069448397,0.06379178361826997,0.0605176148328513,0.06037501201056397,0.04337841286042358,0.04302001655171914,0.04301729318558828,0.35417198264863486,0.35501282773810755,0.35508165598325336,0.6458280173513651,0.6449871722618925,0.6449183440167466
36,2026-04-04 00:17:34,0.09263050153531217,0.09055902651893166,0.09075963317665399,0.06448311156601842,0.06250152802784262,0.06232490672514925,0.0432446264073695,0.04336266493405438,0.04323489047953354,0.353121801432958,0.3500579945531726,0.3501235836342061,0.646878198567042,0.6499420054468275,0.649876416365794
37,2026-04-04 02:17:35,0.09183673469387756,0.09065523084335333,0.09076047260444937,0.06428571428571428,0.06721662036322186,0.06732984827485508,0.04362244897959184,0.047736694617164135,0.04789879217923585,0.35127551020408165,0.35414478889969137,0.35382521144541634,0.6487244897959183,0.6458552111003086,0.6461747885545837
38,2026-04-04 04:17:31,0.09121360474104612,0.0893003881969862,0.08914808970063642,0.06441638752898737,0.06498681604673207,0.06482124405806387,0.043030146869363566,0.04466732654523458,0.04453022204408895,0.34990981705745944,0.3482151128527622,0.3478880650364121,0.6500901829425405,0.6517848871472378,0.6521119349635879
39,2026-04-04 06:17:30,0.09200102223358038,0.09098168978066443,0.09136984387018847,0.06414515716841299,0.06532294748323833,0.06507539957226743,0.042678251980577564,0.043320615007554464,0.043462116154704536,0.352926143623818,0.35168433294863294,0.3515409822816447,0.647073856376182,0.648315667051367,0.6484590177183553
40,2026-04-04 08:17:31,0.08993357179356157,0.08925232515105641,0.08873450438851531,0.06361778231987736,0.06503772195752369,0.06514477055438118,0.04343382728666326,0.044777801514341936,0.04508553659588644,0.356412876852325,0.35595705977121495,0.3554079906965669,0.6435871231476751,0.644042940228785,0.6445920093034331
41,2026-04-04 10:17:30,0.08965868568517575,0.08637875595764667,0.08600090686665579,0.06291390728476821,0.06438258325146345,0.06437832059265038,0.04355578196637799,0.04461936590877921,0.044437081896890815,0.3573611818644931,0.34956558122005177,0.35022935621306606,0.6426388181355069,0.6504344187799482,0.6497706437869339
42,2026-04-04 12:17:31,0.09090909090909091,0.09019739545102239,0.09010317228274156,0.06315253374076904,0.06510328146424305,0.06508630144711877,0.042271454036159915,0.04110129996251235,0.04072827349648825,0.35879806468041764,0.3511364563602005,0.35113479991832736,0.6412019353195824,0.6488635436397995,0.6488652000816726
43,2026-04-04 14:17:31,0.0925312261024726,0.0898532653679905,0.08998935261132758,0.06321692582207494,0.06100756239850003,0.061134697846392035,0.04231455518735661,0.04177589436064865,0.041661274112723856,0.35686974254397147,0.3698167777453022,0.37017542274268933,0.6431302574560285,0.6301832222546978,0.6298245772573107
44,2026-04-04 16:17:30,0.09178743961352658,0.09133336223695925,0.09159635493829327,0.06305619120264429,0.05817651466835003,0.05827171537301399,0.04220696669209255,0.03951878523493275,0.039566015391564416,0.3572336638698195,0.35729793240119884,0.35697630056350554,0.6427663361301805,0.6427020675988011,0.6430236994364944
45,2026-04-04 18:17:31,0.09204487506374298,0.09357317683678165,0.093547899503311,0.06527281998980113,0.06566746411028333,0.06570257697170245,0.04258031616522182,0.04543734744460573,0.04553286973714768,0.3536460989291178,0.3533344771540037,0.3530279383677012,0.6463539010708822,0.6466655228459963,0.6469720616322988
46,2026-04-04 20:17:31,0.09254037426300948,0.09071256502322918,0.09083704759556221,0.06331709817995386,0.06416061133466595,0.06429487562064146,0.04332222507049475,0.04420894993209365,0.044311166778698154,0.35426813637528837,0.3551515083836718,0.3554712517857843,0.6457318636247116,0.6448484916163282,0.6445287482142157
47,2026-04-04 22:17:30,0.0930053804765565,0.08872083858873811,0.08906846303063612,0.06328465283115552,0.06165945926495636,0.06189902830004909,0.042787599282603124,0.04255800114489922,0.042249222503713116,0.35511145272867023,0.35849343738063366,0.3587948765373391,0.6448885472713297,0.6415065626193663,0.6412051234626609
48,2026-04-05 00:17:31,0.09328549461814455,0.09393471394655202,0.09420801986521173,0.06381342901076371,0.06586157124873718,0.06590016979378076,0.043054843669912864,0.0435820674277301,0.04369202770595657,0.3518708354689903,0.34825016072190595,0.3476163374133212,0.6481291645310097,0.651749839278094,0.6523836625866788
49,2026-04-05 02:17:33,0.09302921578677602,0.09020077954002367,0.09047521205638102,0.06304459251665813,0.060613427697189685,0.060715494889848454,0.043823680164018455,0.04458089355037933,0.04464272140963281,0.35263967196309587,0.3534436585054064,0.3537116886218768,0.6473603280369041,0.6465563414945936,0.6462883113781233
50,2026-04-05 04:17:30,0.09288083694820107,0.09474421711474675,0.09474027108904245,0.06404695075274304,0.06546153727338319,0.06550870872825304,0.0431232457259505,0.04468048216588685,0.044886273056797946,0.354682316917581,0.3517020801336807,0.3518048850742204,0.645317683082419,0.6482979198663192,0.6481951149257796
51,2026-04-05 06:17:34,0.09193341869398207,0.09328903876430793,0.09323085402212157,0.06530089628681178,0.0664431009392993,0.06648569202251735,0.043021766965428934,0.04265972359778047,0.04271344620273349,0.352112676056338,0.3531953932090368,0.35346132005824843,0.647887323943662,0.6468046067909632,0.6465386799417516
52,2026-04-05 08:17:31,0.0937178166838311,0.09465990038187772,0.0945049280806765,0.06436663233779609,0.06980415333975594,0.0693809398216248,0.042996910401647784,0.04118250412179021,0.04105071066326069,0.35092687950566426,0.3579727893816631,0.35705389639183954,0.6490731204943357,0.6420272106183369,0.6429461036081605
53,2026-04-05 10:17:30,0.09125766871165644,0.08800314092137386,0.08789410991073864,0.06492842535787322,0.06303876431576007,0.06310525915855761,0.0434560327198364,0.04794418358249612,0.04789430627699738,0.35429447852760737,0.35997756340890325,0.3599870947445442,0.6457055214723926,0.6400224365910967,0.6400129052554557
54,2026-04-05 12:17:31,0.0920276852089208,0.09212349777624677,0.09217494568082235,0.06485516534221994,0.06600627387197239,0.06623381480836091,0.0430658805434504,0.04543918059046072,0.0453948444690867,0.3529864137400667,0.3498453746878908,0.3504606888692167,0.6470135862599333,0.6501546253121092,0.6495393111307832
55,2026-04-05 14:17:30,0.09191270860077022,0.09098834377938513,0.09094784505943103,0.06521181001283698,0.06740649802723617,0.0672785459546279,0.04261874197689345,0.04228755847833355,0.04217926590932599,0.3504492939666239,0.34469440373479576,0.344941500358408,0.6495507060333761,0.6553055962652042,0.655058499641592
56,2026-04-05 16:17:32,0.09218950064020487,0.09227370110731199,0.09237450973586407,0.06427656850192061,0.06277898280862348,0.0628724393217338,0.04327784891165173,0.044174879221888855,0.0443238206928581,0.3500640204865557,0.3519745114318309,0.3522931848503786,0.6499359795134443,0.6480254885681691,0.6477068151496215
57,2026-04-05 18:17:31,0.09144770736733643,0.08729659436813356,0.08716483942708729,0.0646573930963421,0.06503515071525873,0.0652904297252328,0.04379185986604843,0.048750966441002505,0.048467094508329686,0.3498196805770222,0.3503571472183408,0.35029037986002703,0.6501803194229778,0.6496428527816591,0.649709620139973
58,2026-04-05 20:17:31,0.09058249935848088,0.08237120552293802,0.08248207228995101,0.06466512702078522,0.06995393040281489,0.06988895741423161,0.04311008468052348,0.042830967874977206,0.04288308788018517,0.35155247626379266,0.3507109944420473,0.35092405855171427,0.6484475237362073,0.6492890055579528,0.6490759414482857
59,2026-04-05 22:17:31,0.09236326109391124,0.09502907977507316,0.09527013329454703,0.06553147574819401,0.06050631371155824,0.060847065191052624,0.043601651186790505,0.04112097727326692,0.04122559913339592,0.3462332301341589,0.3504405400757304,0.3506724585622465,0.6537667698658411,0.6495594599242696,0.6493275414377535
60,2026-04-06 00:17:34,0.09305912596401028,0.0931607958900561,0.09299944171200406,0.06683804627249357,0.06573836974519098,0.06586254390824839,0.043701799485861184,0.043288387833853824,0.04333125851813989,0.34344473007712084,0.3486982936125068,0.34899053430008814,0.6565552699228792,0.6513017063874932,0.6510094656999119
61,2026-04-06 02:17:33,0.09196590028416429,0.09724002271590218,0.09723834336971744,0.06432446396280031,0.06309764516750996,0.0630324932767259,0.04443296305864118,0.04289079304625372,0.04315516753205863,0.34952208731593903,0.3422149172571446,0.3421900646459639,0.650477912684061,0.6577850827428554,0.6578099353540361
62,2026-04-06 04:17:32,0.09156193895870736,0.09362716223499913,0.0938462063714429,0.0648884329315209,0.06416029687109757,0.06451705727648868,0.04360092331367017,0.04240824877508662,0.04230966067790422,0.3500897666068223,0.34851398103176884,0.34819166024652387,0.6499102333931777,0.6514860189682312,0.6518083397534762
63,2026-04-06 06:17:33,0.09203722854188211,0.09238941630617979,0.09294525930146101,0.06385729058945191,0.06353750414248734,0.06347946541069653,0.04395036194415719,0.04436905824780972,0.044486143879111865,0.34643226473629785,0.355483413199604,0.3556277478479777,0.6535677352637022,0.6445165868003959,0.6443722521520223
64,2026-04-06 08:17:30,0.0918419702411493,0.09389314561928339,0.09381824128251275,0.0659312467932273,0.06505522910856903,0.0652070896890323,0.04207285787583376,0.04454985036912072,0.04473567084552203,0.3506926629040534,0.34478735281050044,0.34447127145669676,0.6493073370959466,0.6552126471894996,0.6555287285433032
65,2026-04-06 10:17:30,0.09188361408882083,0.08832595002196315,0.08816367274758936,0.06712608473711078,0.0734757249590587,0.07358867941703762,0.042879019908116385,0.04308507486241977,0.04296389775928033,0.35298621745788666,0.3575754892778578,0.35793782347912667,0.6470137825421134,0.6424245107221422,0.6420621765208734
66,2026-04-06 12:17:31,0.09144316730523627,0.09436232305152564,0.09440601505197581,0.06666666666666667,0.06938934418545414,0.06950430986638048,0.04291187739463601,0.042062729633185185,0.042049814786992,0.3527458492975734,0.35128982794998465,0.35175544568670536,0.6472541507024265,0.6487101720500154,0.6482445543132946
67,2026-04-06 14:17:30,0.09288638689866939,0.08929544772220584,0.08953236969978265,0.0642272262026612,0.06677918021525202,0.06714418498844638,0.04247697031729785,0.040925487487102966,0.04091669004315313,0.35644831115660186,0.35732041075193516,0.3574245178436697,0.6435516888433981,0.6426795892480648,0.6425754821563303
68,2026-04-06 16:17:32,0.09249743062692703,0.0973867422520788,0.09688619151199104,0.06526207605344296,0.06871244196329589,0.0688962318752988,0.04162384378211716,0.046758501298090394,0.046794270327392036,0.35149023638232274,0.34529065106157864,0.3446163599903258,0.6485097636176773,0.6547093489384214,0.6553836400096742
69,2026-04-06 18:17:31,0.09282051282051282,0.0904043954255799,0.08992429829551563,0.0658974358974359,0.06711714071387838,0.06692903876966731,0.0417948717948718,0.0373261120092487,0.03736220502528023,0.3507692307692308,0.35064619404060776,0.3505699750028379,0.6492307692307693,0.6493538059593922,0.6494300249971621
70,2026-04-06 20:17:31,0.09107420861442657,0.09341294660792582,0.09401269029714626,0.06564608199273482,0.07047161080236375,0.07064680081165767,0.043072132848988066,0.041134666075750406,0.04121079591007479,0.3484691229891022,0.35694291740949247,0.3569669344995175,0.6515308770108978,0.6430570825905075,0.6430330655004826
71,2026-04-06 22:17:30,0.09273054199845877,0.09433416324890512,0.09427840028757975,0.06652966863601335,0.06313128693030567,0.06319077212899613,0.042897508348317494,0.037583583602581454,0.03733634449579146,0.35242743385563835,0.35605397592801474,0.3564044140378321,0.6475725661443616,0.6439460240719852,0.6435955859621679
72,2026-04-07 00:17:32,0.09251101321585903,0.09650242528555004,0.09613729645109849,0.06426535371857994,0.06384845484498346,0.06369510853164707,0.043534594454521895,0.04979969033748771,0.04983170723255413,0.347499352163773,0.34273019647783703,0.34249744289080725,0.652500647836227,0.6572698035221629,0.6575025571091928
73,2026-04-07 02:17:32,0.09192128430864836,0.095708434574162,0.09579803715532506,0.06576903158984981,0.06831158771822185,0.0683856435513928,0.04324184360435008,0.042327055728825246,0.04248085843116287,0.3464526152252719,0.3448631597030625,0.34515826262547095,0.6535473847747282,0.6551368402969375,0.654841737374529
74,2026-04-07 04:17:30,0.09269300284017558,0.09398709185676193,0.0935815519421495,0.06661502711076685,0.06395610193980224,0.06407916285536117,0.042860831396849985,0.043567866163052846,0.043482782652334954,0.3495997934417764,0.3584019319135582,0.3581359968154143,0.6504002065582236,0.6415980680864418,0.6418640031845857
75,2026-04-07 06:17:32,0.09093257556187032,0.08994139783615056,0.08963872886028368,0.06768276931025574,0.06766986130548845,0.06762819583285362,0.042624644794626715,0.03870713731038128,0.03872809461799128,0.34848876259364503,0.35019016320466334,0.35055232181625023,0.651511237406355,0.6498098367953367,0.6494476781837497
76,2026-04-07 08:17:30,0.09222050489438434,0.09364640470091516,0.09342771066162152,0.06723338485316847,0.06491257023184815,0.0641258974941882,0.04250386398763524,0.04307635813176697,0.043205182076541275,0.3500772797527048,0.3566615048004303,0.35666803510141093,0.6499227202472952,0.6433384951995698,0.6433319648985891
77,2026-04-07 10:17:31,0.09107234479220112,0.08745478316700175,0.08741069391756114,0.06849666495638788,0.0662530036610795,0.06631755330570374,0.04258594150846588,0.048055552671390674,0.04801166246520619,0.3506926629040534,0.35481045685746077,0.3550962160962575,0.6493073370959466,0.6451895431425392,0.6449037839037425
78,2026-04-07 12:17:30,0.09114183307731695,0.09104220032045006,0.09111864461622965,0.06605222734254992,0.06573434982846364,0.06569492513927289,0.04198668714797747,0.04211965477284793,0.042264688142381816,0.355094726062468,0.34897797915387513,0.34875470286598653,0.644905273937532,0.6510220208461248,0.6512452971340135
79,2026-04-07 14:17:31,0.09133007460766658,0.0862749828181156,0.08606071871618244,0.06688963210702341,0.06658956322846894,0.06676698616498111,0.042191921790584,0.04029379549472201,0.0403785710080904,0.3509133007460767,0.3502629809305455,0.3509446419847222,0.6490866992539233,0.6497370190694545,0.6490553580152778
80,2026-04-07 16:17:31,0.09289196818065178,0.09153271376802735,0.0916233899767362,0.06774441878367975,0.06541785980967527,0.06570858702745802,0.042853477033615604,0.04192627190056375,0.04189807908596443,0.350782653323069,0.3467631612213154,0.3464634472033463,0.649217346676931,0.6532368387786847,0.6535365527966537
81,2026-04-07 18:17:30,0.09345314505776636,0.09795572649493797,0.0979447465674177,0.06700898587933247,0.06475296227522132,0.06480834150475984,0.04338896020539153,0.04372829708806484,0.0437213254968646,0.34865211810012836,0.35086634991464194,0.35114754037950263,0.6513478818998717,0.6491336500853581,0.6488524596204974
82,2026-04-07 20:17:32,0.09076803723816912,0.08899671234584179,0.08882205389229657,0.06620118955262477,0.0643703976665077,0.06438843108592612,0.04318593224722007,0.04919441496898219,0.04917239310249622,0.3511766227049392,0.35028800814782257,0.35012061429454605,0.6488233772950608,0.6497119918521774,0.6498793857054539
83,2026-04-07 22:17:31,0.09210526315789473,0.08909172431411565,0.08928326187184635,0.0673374613003096,0.07432701061104774,0.07460824072620455,0.043343653250773995,0.045965531963024366,0.045963523263349175,0.3493292053663571,0.34711580397537434,0.3470250348003201,0.650670794633643,0.6528841960246257,0.6529749651996799
84,2026-04-08 00:17:33,0.09294541709577755,0.09444564902453428,0.09432155259655978,0.0674562306900103,0.06246370146469277,0.062433895571138286,0.042996910401647784,0.04250639066529753,0.04238426941999083,0.3486096807415036,0.35472442107464225,0.35478065178090396,0.6513903192584964,0.6452755789253577,0.645219348219096
85,2026-04-08 02:17:33,0.09324428461340868,0.09653103494125935,0.09659636192140705,0.06601592602106345,0.06730619959942245,0.0672141549959339,0.04315437965579245,0.04344077335747711,0.04333765285253034,0.35114307731826355,0.3539229079493758,0.3539889731757813,0.6488569226817364,0.6460770920506242,0.6460110268242187
86,2026-04-08 04:17:31,0.09235914587085156,0.09417006289886835,0.09400586290605557,0.06791870337020839,0.06973702497176505,0.06958308525280144,0.04425006431695395,0.045293300316565414,0.04534375336895741,0.3488551582197067,0.3387206483060187,0.3392673620823951,0.6511448417802933,0.6612793516939812,0.6607326379176048
87,2026-04-08 06:17:30,0.09320288362512873,0.09367176517397806,0.09374306756914529,0.06874356333676622,0.06781389178161479,0.06804017121409821,0.0427394438722966,0.04279494383368241,0.04287842501039261,0.35169927909371784,0.3576699024983163,0.35768447495755423,0.6483007209062821,0.6423300975016837,0.6423155250424457
88,2026-04-08 08:17:30,0.09355670103092784,0.08929116685614963,0.08911355254264215,0.06649484536082474,0.06955536919892706,0.06940895597092388,0.04407216494845361,0.04674021915271299,0.046808685883825606,0.3512886597938144,0.3355811851973351,0.33580242634612545,0.6487113402061856,0.6644188148026648,0.6641975736538746
89,2026-04-08 10:17:31,0.09109466700688951,0.08684578682761007,0.08678362357024047,0.06532278642510844,0.06605504935772266,0.0662562215979907,0.0431232457259505,0.044191157976251304,0.0442328094236341,0.35544781832100025,0.35007300418238757,0.3498408061307942,0.6445521816789997,0.6499269958176124,0.6501591938692057
90,2026-04-08 12:17:30,0.09072217938833205,0.08999609946070437,0.09009208171084054,0.06553585196607556,0.0645333715187302,0.06473269039113942,0.0429195579542534,0.04497721057614805,0.04506797791515643,0.3559496273451555,0.35863114998677104,0.35866173179346206,0.6440503726548445,0.641368850013229,0.6413382682065379
91,2026-04-08 14:17:31,0.09167733674775928,0.09250013556068265,0.09231911386982256,0.06555697823303457,0.06561768039646632,0.06571329954182198,0.04276568501920615,0.04500566003920364,0.04499266953519239,0.3556978233034571,0.362747794032656,0.36292062619736626,0.6443021766965429,0.637252205967344,0.6370793738026337
92,2026-04-08 16:17:31,0.08992248062015504,0.09291580891475629,0.0930329770068791,0.06537467700258398,0.07040223274762605,0.07047475136204567,0.043410852713178294,0.04297213227150765,0.04295561306382822,0.3516795865633075,0.35135234227268586,0.35144014531515594,0.6483204134366924,0.6486476577273141,0.6485598546848441
93,2026-04-08 18:17:30,0.09342915811088295,0.09695011668515834,0.09690180777550586,0.06416837782340862,0.06124961798401394,0.061248960240129866,0.04337782340862423,0.045861599553969165,0.045645439663469026,0.35497946611909653,0.3672737935327773,0.3666449701003801,0.6450205338809034,0.6327262064672228,0.6333550298996199
94,2026-04-08 20:17:30,0.09428644632334102,0.08933126214622425,0.08904274166482702,0.06379707916986933,0.06855604861857197,0.06885264271211657,0.042787599282603124,0.044931365379061644,0.04483606241919146,0.35536766589802715,0.355618829293745,0.3559906512923836,0.6446323341019728,0.644381170706255,0.6440093487076164
95,2026-04-08 22:17:31,0.09317889317889318,0.09540577139349635,0.09530574387759598,0.06537966537966539,0.06932698059630239,0.06930950249403721,0.043758043758043756,0.04558445782938007,0.04591421454042178,0.35135135135135137,0.35375781375676935,0.3534261472788532,0.6486486486486487,0.6462421862432306,0.6465738527211469
96,2026-04-09 00:17:33,0.0949187516120712,0.09033084561478859,0.09010853141610316,0.06422491617229817,0.061298843261097996,0.06107949000254957,0.04410626773278308,0.04286759889037848,0.04294585323852213,0.3505287593500129,0.3634927338935931,0.36325834841445137,0.6494712406499872,0.6365072661064068,0.6367416515855486
97,2026-04-09 02:17:32,0.09366891541255838,0.09220198442293044,0.09204934354344547,0.06434872859366891,0.06392434350420802,0.06395247947728766,0.043072132848988066,0.04756111409252388,0.04759910011239661,0.35158277114686043,0.3477436331411841,0.34870150572598196,0.6484172288531396,0.6522563668588159,0.6512984942740181
98,2026-04-09 04:17:32,0.09265010351966874,0.09664895038474895,0.09662956365005398,0.06573498964803312,0.06867912055463841,0.06853586006500349,0.043478260869565216,0.04260851901534087,0.04243381070316592,0.35248447204968947,0.3487465529171795,0.34872447637562887,0.6475155279503105,0.6512534470828205,0.6512755236243711
99,2026-04-09 06:17:32,0.09403905447070915,0.0927407003604894,0.09275509738817814,0.06551901336073998,0.07180037944884968,0.07145910520732687,0.04290853031860226,0.04192992525475123,0.04192595373484508,0.35354573484069884,0.3521477690232577,0.3524461963743964,0.6464542651593012,0.6478522309767423,0.6475538036256037
100,2026-04-09 08:17:31,0.09146968139773895,0.09256941574625008,0.09250864487243562,0.06474820143884892,0.06315511334556217,0.06322541202170606,0.04316546762589928,0.04184435276908287,0.0419145704987577,0.3589414182939363,0.3558276408628666,0.35547159967655956,0.6410585817060637,0.6441723591371333,0.6445284003234404
101,2026-04-09 10:17:30,0.09060660353212183,0.09711529084951563,0.09772661499917967,0.06552341950345533,0.06274914579313615,0.06284234866085468,0.043255694906577935,0.04114178687200534,0.04103616644937432,0.35551574097773225,0.3587682646624773,0.35883646247819,0.6444842590222677,0.6412317353375228,0.64116353752181
102,2026-04-09 12:17:31,0.09265913757700206,0.08628408227254777,0.08671647381664335,0.06365503080082136,0.061676818757257355,0.06153514836904224,0.043121149897330596,0.04551790975657009,0.045715362223527164,0.3578028747433265,0.3596464998538865,0.3594711750039744,0.6421971252566735,0.6403535001461135,0.6405288249960256
103,2026-04-09 14:17:30,0.09255944771158271,0.08937860801339673,0.08927908235828942,0.06571209409358221,0.06772922575342043,0.06784109772317343,0.043722833035029406,0.04349605482087664,0.042981373546342114,0.3579647149066735,0.3533623540538162,0.353118408579737,0.6420352850933265,0.6466376459461838,0.646881591420263
104,2026-04-09 16:17:31,0.09356575237118687,0.09666442211255177,0.09742253457849762,0.06588054345039733,0.06616544939589222,0.06639077909788674,0.04332222507049475,0.04412687984995733,0.04399355557354822,0.35478082542937706,0.3484270427076288,0.3480947794171331,0.6452191745706229,0.6515729572923712,0.6519052205828668
105,2026-04-09 18:17:31,0.09327492914197372,0.09166629650930742,0.09166067013469022,0.06518938417933522,0.06549027900380079,0.06533143189021103,0.043030146869363566,0.0381706021870936,0.037877616320399383,0.3530018036588508,0.3460185089496892,0.3462438834960641,0.6469981963411492,0.6539814910503108,0.6537561165039358
106,2026-04-09 20:17:30,0.09355670103092784,0.09733280343463324,0.09726861476526061,0.0672680412371134,0.06530801913057269,0.06527517531925402,0.042268041237113405,0.04218882938890129,0.04219795125678031,0.3525773195876289,0.34714756806285907,0.34579053727649517,0.647422680412371,0.6528524319371409,0.6542094627235049
107,2026-04-09 22:17:31,0.0946959896507115,0.098271108426383,0.09816716453156048,0.06623544631306598,0.06753298091619767,0.06801126235419822,0.04346701164294955,0.045435785828795955,0.045480718991327954,0.3529107373868047,0.34956605310337446,0.3492645670375542,0.6470892626131953,0.6504339468966256,0.6507354329624457
108,2026-04-10 00:17:38,0.09332988624612203,0.09624745813237777,0.09619772778031115,0.06747673216132369,0.06794270829146572,0.06817602803693826,0.04317476732161324,0.04373407774208907,0.04379753221256281,0.3500517063081696,0.35612388705350606,0.3553529095554408,0.6499482936918304,0.6438761129464939,0.6446470904445591
109,2026-04-10 02:17:33,0.09248704663212436,0.0917211855576803,0.09167611936239517,0.06761658031088083,0.06362811596934809,0.06324008840933075,0.043005181347150256,0.04612385287649368,0.04617872595521573,0.3544041450777202,0.36054059994117343,0.360730424820059,0.6455958549222798,0.6394594000588265,0.639269575179941
110,2026-04-10 04:17:30,0.09307135470527404,0.09554069996263698,0.09532065951812507,0.06618407445708377,0.06662652207615645,0.06650796885948328,0.042916235780765255,0.03933538052858499,0.03941335077169669,0.35651499482936916,0.3564654894102252,0.35598958463544456,0.6434850051706309,0.6435345105897747,0.6440104153645554
111,2026-04-10 06:17:30,0.09208484221417486,0.08260390995955183,0.08241680969075858,0.06699430936368339,0.06734678575747802,0.06711610286928087,0.043197102948784274,0.044057226789315555,0.043773395175330326,0.35566476978789446,0.35695683821667773,0.35697702726655023,0.6443352302121055,0.6430431617833223,0.6430229727334498
112,2026-04-10 08:17:30,0.09330576376324631,0.08916877558702091,0.08903344547269955,0.06539157405014216,0.06825580765761201,0.06790238975661442,0.041612819850090466,0.043974322830783424,0.04390185899151055,0.3608167485138279,0.36511729901637724,0.36465224944820357,0.6391832514861722,0.6348827009836228,0.6353477505517964
113,2026-04-10 10:17:29,0.09214929214929216,0.09437281826692048,0.09444273974808208,0.06486486486486487,0.06795762031988309,0.06786695583277441,0.04272844272844273,0.04513540957689437,0.04512912525563346,0.3613899613899614,0.35817780318200276,0.35815341670170553,0.6386100386100386,0.6418221968179972,0.6418465832982945
114,2026-04-10 12:17:30,0.09301726359185777,0.09364248013266366,0.09362401025063839,0.06622004637979902,0.0639053077177979,0.06411884150721642,0.042514815769131666,0.04314726687705837,0.04331643724384821,0.3591857768616336,0.3578229717599637,0.35756337743806627,0.6408142231383664,0.6421770282400363,0.6424366225619338
115,2026-04-10 14:17:30,0.0928462709284627,0.09423742985002896,0.09384997562291476,0.06468797564687975,0.06830595209819983,0.06837177929175703,0.04185692541856925,0.04121036897006202,0.041058548439318165,0.36884830035514965,0.38346969746346404,0.38447757824592105,0.6311516996448503,0.616530302536536,0.6155224217540789
116,2026-04-10 16:17:29,0.09353437260414005,0.09593819318511826,0.09591712097150808,0.06542294914387937,0.06523798906009914,0.06535390088120947,0.04293381037567084,0.04067757901184519,0.04078087088145103,0.3631484794275492,0.35964506285584086,0.3599864176353325,0.6368515205724508,0.6403549371441591,0.6400135823646675
117,2026-04-10 18:17:31,0.09170530654301906,0.09369092385029301,0.09383158015125984,0.06543019062339,0.07182369242049103,0.07162477208892955,0.04327666151468315,0.044600623215807884,0.04447850961715534,0.36063884595569295,0.3579611451523605,0.3584609429887688,0.639361154044307,0.6420388548476395,0.6415390570112312
118,2026-04-10 20:17:30,0.09311950336264874,0.09176518988464753,0.09122701985741356,0.06570098292809105,0.06648942605210563,0.06650474791235753,0.04242110708742887,0.044079728304594036,0.044237748091792255,0.3595447490946715,0.3491982708013286,0.35007347568441133,0.6404552509053285,0.6508017291986714,0.6499265243155887
119,2026-04-10 22:17:30,0.09206102922161882,0.09035192463052705,0.09050518373524477,0.06490819756917507,0.06195965066802382,0.0620182547799062,0.04266873545384019,0.042694734594983165,0.04276659585795307,0.36333074734936643,0.3593245683582483,0.36071111924522276,0.6366692526506336,0.6406754316417518,0.6392888807547772
120,2026-04-11 00:17:33,0.09280742459396751,0.09638568722138045,0.09653838762455515,0.06651198762567673,0.06722791104082776,0.06734196926206482,0.04202113946893529,0.04240579566799178,0.04244894407591504,0.36091776230987366,0.35913530163094115,0.3597300885042618,0.6390822376901264,0.6408646983690589,0.6402699114957382
121,2026-04-11 02:17:35,0.09203722854188211,0.09577513295583709,0.09574117509315462,0.06592554291623579,0.06493544043374821,0.06488546852841752,0.04188210961737332,0.04578312110055939,0.04580299540366299,0.36323681489141674,0.3647079189825485,0.3639898612818043,0.6367631851085833,0.6352920810174515,0.6360101387181957
122,2026-04-11 04:17:30,0.09107373868046571,0.09387296818691157,0.09396383741513445,0.06520051746442432,0.06916553287461472,0.06915395803675158,0.042173350582147474,0.04560187661453128,0.04566790632708303,0.3614489003880983,0.3599504410036751,0.36014828765864015,0.6385510996119017,0.6400495589963249,0.6398517123413598
123,2026-04-11 06:17:31,0.0934652434261911,0.08989672305745186,0.08959294856057161,0.06612861234053632,0.07049637195599524,0.07031334464627925,0.04295756313460036,0.040935360640677716,0.04092746056187869,0.35771934392085397,0.3535744990791597,0.35392043502551135,0.6422806560791461,0.6464255009208403,0.6460795649744886
124,2026-04-11 08:17:32,0.09168388429752067,0.09007821191737399,0.08980539281900429,0.06637396694214875,0.06471930136661064,0.06454869042365427,0.042871900826446284,0.043645562398187676,0.043541046753570886,0.3587293388429752,0.36049812817077914,0.3602747575939828,0.6412706611570248,0.6395018718292209,0.6397252424060171
125,2026-04-11 10:17:29,0.09391259105098855,0.09178372627597098,0.0918629386749666,0.06659729448491156,0.06971031041359022,0.06987273315879117,0.04214360041623309,0.04430740981802965,0.04341027246380265,0.3577003121748179,0.3533948935350723,0.35390211641697206,0.6422996878251821,0.6466051064649276,0.646097883583028
126,2026-04-11 12:17:31,0.09385532797511019,0.09340617899605029,0.09321470475762098,0.06766917293233082,0.06301989748811193,0.06292615531250365,0.04226082447498056,0.04135259936435747,0.04114576051350535,0.357272491573762,0.35470887030007214,0.35518493770502824,0.642727508426238,0.6452911296999279,0.6448150622949718
127,2026-04-11 14:17:30,0.09208484221417486,0.09172444304701723,0.0919376161773111,0.06802897051215727,0.06407304335238229,0.0640666162193574,0.043197102948784274,0.0425263992449525,0.04245362763804013,0.3579927573719607,0.3591108172566919,0.3588742608221231,0.6420072426280393,0.6408891827433081,0.6411257391778769
128,2026-04-11 16:17:30,0.0932952182952183,0.09148622442165172,0.09113197765799966,0.06782744282744282,0.06851244337039168,0.06854235261454732,0.04365904365904366,0.042836456634488276,0.04281851093987257,0.35498960498960497,0.36412970790196053,0.36420041907473144,0.645010395010395,0.6358702920980395,0.6357995809252686
129,2026-04-11 18:17:32,0.092660072878709,0.08716944899303508,0.08672432555234103,0.06923477355543987,0.07196951710731928,0.07194311318913613,0.04372722540343571,0.04609374845870087,0.046199248458490674,0.3519000520562207,0.34971786082952194,0.34917980463747866,0.6480999479437792,0.6502821391704781,0.6508201953625213
130,2026-04-11 20:17:30,0.09157127991675339,0.0960317122868159,0.09620453528475861,0.0691987513007284,0.0654975055983376,0.06537915733336817,0.04318418314255983,0.041638309773686155,0.04165084306807373,0.3537981269510926,0.3514808144694355,0.35148417667962256,0.6462018730489074,0.6485191855305645,0.6485158233203774
131,2026-04-11 22:17:33,0.09304143862392494,0.08752214500136081,0.08747098667838035,0.0693249934844931,0.06756881598128624,0.06768203049784924,0.04404482668751629,0.042519556036314056,0.04271828370980328,0.35157675267135785,0.35976607371763947,0.3604854046082576,0.6484232473286422,0.6402339262823605,0.6395145953917424
132,2026-04-12 00:17:46,0.09333333333333334,0.09294906622776326,0.09284149356438368,0.06823529411764706,0.06231959877595569,0.06236438298739027,0.044444444444444446,0.045610982374870795,0.04595616037492926,0.35294117647058826,0.3571991770277391,0.35690007001285784,0.6470588235294117,0.6428008229722608,0.6430999299871422
133,2026-04-12 02:17:45,0.09308996088657105,0.0962924809838024,0.0962544569574702,0.06753585397653195,0.06800571046422159,0.06796384669087342,0.043285528031290744,0.04345306606660371,0.04378406551396335,0.35514993481095175,0.34952411992286064,0.3497220693491622,0.6448500651890483,0.6504758800771393,0.6502779306508377
134,2026-04-12 04:17:31,0.09162098668754894,0.0950368787928117,0.09533774863199163,0.06708431219002871,0.0693651143616149,0.06918101920979189,0.043330723048812324,0.04852589350820156,0.048385226383436446,0.3547376664056382,0.3528742357587772,0.3527161426517381,0.6452623335943618,0.6471257642412228,0.6472838573482619
135,2026-04-12 06:17:31,0.09361924686192469,0.09727303960573117,0.09727302029941347,0.06642259414225941,0.06479400408619589,0.0647017882749728,0.043410041841004186,0.04489686290289466,0.044916417025844965,0.35486401673640167,0.36408038064783904,0.36365189463131686,0.6451359832635983,0.635919619352161,0.6363481053686831
136,2026-04-12 08:17:31,0.0929746670148864,0.09007539782663496,0.0896787659558064,0.06711935231130843,0.07196727379487515,0.07206579460783767,0.043092191172629926,0.04217038223217204,0.04199133831380645,0.35361713241055104,0.35475810842874905,0.3551728241599985,0.646382867589449,0.645241891571251,0.6448271758400015
137,2026-04-12 10:17:31,0.09152366094643785,0.0925824098879048,0.09243748993487115,0.06682267290691628,0.06438103604149319,0.0637884337655748,0.04342173686947478,0.04243465770889204,0.04250589054492844,0.35725429017160687,0.3537675855688601,0.3542795738712231,0.6427457098283931,0.6462324144311399,0.6457204261287769
138,2026-04-12 12:17:31,0.09228362877997914,0.09374081017716737,0.09381104190870061,0.06699687174139729,0.06973489900988682,0.0698769183748522,0.04301355578727842,0.046732419690890536,0.04694084959756,0.35714285714285715,0.354345634987895,0.35492761775435283,0.6428571428571428,0.6456543650121049,0.6450723822456472
139,2026-04-12 14:17:30,0.09447184012457825,0.09707514529439652,0.09703805756379276,0.06722034778094992,0.06460514297955564,0.06454314015343551,0.04282377368284453,0.04282264960525219,0.04277095368140068,0.3553075525564495,0.3529607841102048,0.3533650131611959,0.6446924474435505,0.6470392158897952,0.6466349868388042
140,2026-04-12 16:17:30,0.0936358894105373,0.09558907618623652,0.09569803233041572,0.06729264475743349,0.06545673220135938,0.06527182959569483,0.04277516953573292,0.04294028027494856,0.0430080857841783,0.3544600938967136,0.35366912219854496,0.35393303845962115,0.6455399061032864,0.646330877801455,0.6460669615403789
141,2026-04-12 18:17:30,0.09451697127937336,0.08782322389756779,0.08811129776592778,0.06762402088772845,0.061218399405518646,0.061177982695960684,0.04308093994778068,0.04204636797335172,0.042144957923004114,0.3522193211488251,0.36254317380852763,0.36192009644377504,0.6477806788511749,0.6374568261914724,0.638079903556225
142,2026-04-12 20:17:30,0.09375,0.09195768876733194,0.09207930387650648,0.06692708333333333,0.07163013982512227,0.0718448545132252,0.04348958333333333,0.04257883350205023,0.0424554018099569,0.35234375,0.34889423062674374,0.3484969606988819,0.64765625,0.6511057693732563,0.6515030393011181
143,2026-04-12 22:17:30,0.09469003400470835,0.09432629998189102,0.09439454509857702,0.06643996861103846,0.06978666679330128,0.06979533637581564,0.04368297148835993,0.04207761609785095,0.042290233755583974,0.35103321998430553,0.3553999762718745,0.3555303311499227,0.6489667800156944,0.6446000237281255,0.6444696688500773
144,2026-04-13 00:17:34,0.09364373528642428,0.08629237527635684,0.08603439836480892,0.06696311797018048,0.0673106291177554,0.06746288973239936,0.043159822129217894,0.041522375807237305,0.041356705818816814,0.35260266806173163,0.3619461817030147,0.36172353588087375,0.6473973319382684,0.6380538182969853,0.6382764641191263
145,2026-04-13 02:17:33,0.0926892950391645,0.09623346053866272,0.09620023571080512,0.06605744125326371,0.0708875827495153,0.0709042325316617,0.042819843342036555,0.0394443214271552,0.039524709616195,0.3543080939947781,0.35309281555688393,0.3528472360914,0.645691906005222,0.646907184443116,0.6471527639086
146,2026-04-13 04:17:30,0.09400366588112072,0.09576459073644428,0.09610389934906058,0.06598586017282011,0.06466636783203135,0.06491434650839063,0.04320502749410841,0.04420712146240453,0.044135537066362286,0.3545430741031684,0.3506053472665973,0.35022453756329014,0.6454569258968317,0.6493946527334027,0.6497754624367098
147,2026-04-13 06:17:33,0.09346285114203202,0.0895447054019318,0.08953751774734288,0.06694670517196115,0.06277909125802975,0.06267060373598857,0.04279338409031242,0.04077381251246193,0.04075905640826291,0.3533735888684694,0.35797805206502914,0.35862999905393045,0.6466264111315305,0.6420219479349709,0.6413700009460696
148,2026-04-13 08:17:30,0.09508881922675026,0.09488437970543175,0.09486412050213042,0.06818181818181818,0.06912657167182636,0.06930396629789834,0.042842215256008356,0.040865430693355104,0.040606784112834464,0.3513584117032393,0.3553991727998047,0.3550105479326973,0.6486415882967607,0.6446008272001953,0.6449894520673027
149,2026-04-13 10:17:30,0.09371754932502596,0.09502842644944845,0.09505141720624005,0.06671858774662513,0.06887342504822938,0.06923203325135796,0.04257528556593977,0.04456718879865079,0.04447779261799045,0.3559190031152648,0.35610872429211604,0.35623606102541927,0.6440809968847352,0.643891275707884,0.6437639389745807
150,2026-04-13 12:17:30,0.09263103269330565,0.09530381416246518,0.09578172728830239,0.065905552672548,0.06664306888997767,0.06665578870554759,0.043072132848988066,0.04035850240778568,0.040387511059313236,0.35910742086144265,0.35724775018902966,0.35719767168802,0.6408925791385574,0.6427522498109703,0.6428023283119799
151,2026-04-13 14:17:34,0.0934990934990935,0.09142321059285752,0.09110925579473361,0.06682206682206682,0.06958342608466594,0.06932137038165354,0.042476042476042475,0.045904418717052184,0.04582317421759684,0.3550893550893551,0.3586100393815086,0.35894548712640256,0.644910644910645,0.6413899606184914,0.6410545128735974
152,2026-04-13 16:17:34,0.09287764153404644,0.09901496766798923,0.09908767965837714,0.06757109313853378,0.071824243165785,0.07187635788700615,0.04304722149752152,0.04111698133009921,0.0410776125044194,0.3532481085311766,0.3531299674193732,0.35347950873737,0.6467518914688234,0.6468700325806268,0.64652049126263
153,2026-04-13 18:17:30,0.09453125,0.08953904583445091,0.08952541533333487,0.06744791666666666,0.06707797788410723,0.06722002015736633,0.04244791666666667,0.04407546698212064,0.0440100138865982,0.35520833333333335,0.3581374123574648,0.35871610451712066,0.6447916666666667,0.6418625876425352,0.6412838954828793
154,2026-04-13 20:17:32,0.09252483010977522,0.09466736661804305,0.09481053829098852,0.06743335075797177,0.0678839139958002,0.06795148171004979,0.04208050182958704,0.04047611637668365,0.0406762487893549,0.3549398849973863,0.3558468370301429,0.35547263118157724,0.6450601150026136,0.6441531629698571,0.6445273688184228
155,2026-04-13 22:17:31,0.09394572025052192,0.09490986138479736,0.09578447239547995,0.0662839248434238,0.06789887425540833,0.06804643368059698,0.04279749478079332,0.04238388563046919,0.04235628413596812,0.3509916492693111,0.3468939394794176,0.3466685965810327,0.649008350730689,0.6531060605205824,0.6533314034189672
156,2026-04-14 00:17:34,0.10683378096090719,0.10082637877716444,0.10074925861124902,0.07639510593852582,0.07832338309198027,0.07833997799563897,0.0489406147418681,0.047086072223454734,0.047254525943572684,0.38585496866606983,0.39640004006665486,0.39706737350521965,0.6141450313339302,0.6035999599333451,0.6029326264947803
157,2026-04-14 02:17:32,0.10663082437275985,0.10735981301093286,0.10737358934592424,0.07735961768219833,0.07559660773751778,0.07586285438901022,0.048685782556750296,0.04945292198670594,0.04927387685775972,0.3835125448028674,0.39109214965139055,0.3916054487381443,0.6164874551971327,0.6089078503486094,0.6083945512618557
158,2026-04-14 04:17:30,0.10595630050882969,0.10287167529297749,0.10257597707839451,0.07782101167315175,0.07854191046653529,0.0785068484630572,0.04878778808739898,0.04478385342123168,0.04461988607334383,0.3819215803651601,0.3786633905941419,0.3786686540696983,0.6180784196348399,0.6213366094058581,0.6213313459303017
159,2026-04-14 06:17:31,0.10695026962252846,0.10546535824742645,0.10510792163843069,0.07609346914319952,0.07193776770133453,0.07161183581379132,0.04823247453565009,0.05104762572467194,0.05127500052141072,0.3813660874775315,0.3844087066875679,0.38371006734525087,0.6186339125224685,0.6155912933124321,0.6162899326547491
160,2026-04-14 08:17:36,0.10513739545997611,0.10801196498031913,0.10835534411075382,0.07825567502986858,0.07983957078908484,0.0798718001612599,0.047491039426523295,0.04971660874302472,0.04966607184953322,0.3867980884109916,0.38455785658803593,0.3854293499354441,0.6132019115890084,0.6154421434119641,0.6145706500645559
161,2026-04-14 10:17:38,0.10300684727597499,0.10228614018220776,0.10236159364190042,0.07621315867817803,0.07430923469466842,0.07410564188923763,0.04733551652277464,0.049452181637538256,0.04924822715777791,0.39118785352783564,0.3817467508607887,0.38222952513857655,0.6088121464721643,0.6182532491392113,0.6177704748614234
162,2026-04-14 12:17:34,0.10448204214900564,0.09978635135609489,0.09994592109878722,0.07628376372810923,0.0826392561401133,0.08210228989713451,0.04838230929059068,0.04314272198132122,0.04317038768507024,0.38824577025823687,0.3883408179321515,0.38837852165494907,0.6117542297417631,0.6116591820678485,0.6116214783450509
163,2026-04-14 14:17:36,0.10426540284360189,0.10082198587284287,0.10101013123341719,0.07553317535545023,0.07432399644341241,0.07453276003213088,0.04739336492890995,0.04851184498944244,0.04842117882966099,0.3871445497630332,0.38841197164203334,0.3887418889778626,0.6128554502369667,0.6115880283579667,0.6112581110221373
164,2026-04-14 16:17:36,0.1045481393975192,0.10347657080112152,0.10370778050637396,0.0767867690490254,0.07654462893341267,0.07656648439712124,0.047844063792085056,0.048034967108853764,0.04782842163644581,0.38865918487891316,0.3887590979233857,0.38981155552425734,0.6113408151210868,0.6112409020766143,0.6101884444757426
165,2026-04-14 18:17:34,0.10375146541617819,0.10236413709168803,0.1021727120069636,0.07561547479484174,0.07264659148187089,0.07249324247402626,0.04660023446658851,0.04815133983264505,0.04811152608791337,0.3936107854630715,0.3939078609447945,0.39417161615146656,0.6063892145369285,0.6060921390552054,0.6058283838485334
166,2026-04-14 20:17:36,0.10451727192205491,0.09852731875725068,0.09841858853137443,0.07646885149099499,0.076794846108058,0.07646847632791685,0.04812518452908179,0.04841035166140753,0.04816590637382637,0.3894301741954532,0.3775539768869527,0.377540195277444,0.6105698258045468,0.6224460231130473,0.622459804722556
167,2026-04-14 22:17:35,0.10437610881135423,0.11109864125130202,0.11099070280254374,0.07628622117090479,0.07296250565640765,0.07270861475931271,0.04671791839148433,0.046477337328301276,0.04638202600004711,0.38852749852158486,0.38469743745025925,0.385693316008971,0.6114725014784151,0.6153025625497408,0.614306683991029
168,2026-04-15 00:17:35,0.10404280618311534,0.10496515397470395,0.10477081779424498,0.07491082045184304,0.0784342140801764,0.07890005149711005,0.048156956004756245,0.04844355218267707,0.04835606069931983,0.388525564803805,0.3839346667326032,0.38400108312432857,0.6114744351961949,0.6160653332673969,0.6159989168756714
169,2026-04-15 02:17:37,0.10419767788032153,0.10225073773536336,0.10218104650632638,0.07472462042274486,0.07175705481345904,0.07189667376658394,0.04733551652277464,0.0453608496690887,0.04539593461328937,0.388508484668056,0.3859185334191112,0.3855852962455494,0.611491515331944,0.6140814665808888,0.6144147037544506
170,2026-04-15 04:17:38,0.10725925925925926,0.10690773827046553,0.10666943050862175,0.07762962962962963,0.08032692536822533,0.08058454965842282,0.046814814814814816,0.043633766179925225,0.04367828086667738,0.3831111111111111,0.3825168846737252,0.382751864550504,0.6168888888888888,0.6174831153262748,0.6172481354494961
171,2026-04-15 06:17:36,0.10721710721710721,0.10512660206232971,0.10497023676940279,0.07543807543807544,0.07563162575369015,0.07560293248576423,0.04870804870804871,0.04753010619306839,0.047687631467735164,0.38728838728838727,0.3869222512340177,0.38712161891272295,0.6127116127116128,0.6130777487659823,0.6128783810872771
172,2026-04-15 08:17:35,0.10692951015531661,0.11627370603339944,0.11632963796372371,0.07556750298685783,0.07416664121201887,0.07411008711874566,0.047192353643966546,0.04565165084109106,0.045918087229514765,0.3856033452807646,0.3864792880804579,0.38702025769606435,0.6143966547192354,0.613520711919542,0.6129797423039356
173,2026-04-15 10:17:34,0.10560664491248888,0.10488786114820554,0.10507445548213534,0.07564520913675467,0.07546446764094926,0.07524685504037883,0.04805695639276179,0.04809520995718681,0.04793934894642157,0.388312073568674,0.3886484190919257,0.3892149799953885,0.611687926431326,0.6113515809080743,0.6107850200046114
174,2026-04-15 12:17:34,0.10480997624703088,0.10692454658333907,0.10642581939319844,0.07482185273159145,0.07635422177566781,0.07600460418429152,0.047802850356294536,0.050797104010560014,0.05075209665054084,0.38954869358669836,0.39274429743614,0.3921333573406638,0.6104513064133017,0.6072557025638601,0.6078666426593362
175,2026-04-15 14:17:34,0.10518474374255066,0.11016487142281281,0.11064197327352857,0.07538736591179976,0.07555929570089341,0.07554590430825882,0.048569725864123954,0.052448665298359246,0.05243268042436622,0.38885578069129917,0.3866922829448255,0.38667649746703603,0.6111442193087009,0.6133077170551745,0.613323502532964
176,2026-04-15 16:17:33,0.10641486810551559,0.11015472540534764,0.10977530166920185,0.07464028776978417,0.07114081480619133,0.07147057496381563,0.048860911270983215,0.0532504740093608,0.05336587349079637,0.38609112709832133,0.3852479594939986,0.38495843377991334,0.6139088729016786,0.6147520405060014,0.6150415662200867
177,2026-04-15 18:17:34,0.10529429162969535,0.1035304582529704,0.10405321139116924,0.07660455486542443,0.07842957416795543,0.07823769714910588,0.04821058858325939,0.04719187579163287,0.04698506543179362,0.3895297249334516,0.387720781433139,0.38748933032479826,0.6104702750665484,0.6122792185668611,0.6125106696752017
178,2026-04-15 20:17:33,0.10008294166436273,0.10021909100071652,0.0999820450928539,0.0710533591374067,0.07563810614695152,0.07562227010310762,0.04589438761404479,0.04854309422064216,0.04850995708232125,0.3693668786286978,0.36878226973124867,0.3685927385931884,0.6306331213713021,0.6312177302687514,0.6314072614068116
179,2026-04-15 22:17:34,0.0982312925170068,0.09779981279821265,0.09791912993446746,0.06857142857142857,0.06454157017254016,0.0646055146076478,0.04435374149659864,0.04357397664533111,0.04364484524695307,0.3673469387755102,0.3690066134381287,0.36853990425734784,0.6326530612244898,0.6309933865618713,0.6314600957426522
180,2026-04-16 00:17:37,0.09700503578054598,0.0990052097003235,0.09859543518601566,0.06785051683010866,0.06483291472900361,0.06498056616272735,0.044261860588391204,0.04671395028841313,0.04658868994445273,0.35515504903260003,0.35674707010326356,0.3569535817865636,0.6448449509673999,0.6432529298967364,0.6430464182134363
181,2026-04-16 02:17:35,0.0938562091503268,0.09205435154545963,0.09242413469234281,0.0677124183006536,0.07067058534997939,0.07028341723871458,0.04261437908496732,0.041648537202310536,0.041599934364121245,0.3545098039215686,0.35921288433029935,0.35900967839337405,0.6454901960784314,0.6407871156697007,0.640990321606626
182,2026-04-16 04:17:35,0.09474232170744404,0.09462240442114317,0.0944212599448331,0.06715252472670484,0.07202352001978836,0.07224488480343416,0.042425819885476314,0.04297424866934145,0.04281619556487188,0.35268089536699637,0.3473913814721757,0.34755713248055053,0.6473191046330036,0.6526086185278244,0.6524428675194495
183,2026-04-16 06:17:36,0.09140625,0.08771653646521643,0.08803358171256497,0.06666666666666667,0.06810763441059657,0.06818066578852584,0.042708333333333334,0.03836144130005964,0.038188426204648684,0.35442708333333334,0.35813889255594156,0.35832424335296237,0.6455729166666666,0.6418611074440584,0.6416757566470377
184,2026-04-16 08:17:36,0.09251559251559252,0.09089758192482898,0.09086562153624507,0.06600831600831601,0.06833645320498904,0.06842721981153219,0.04183991683991684,0.042770552356189935,0.04277913675236715,0.3562889812889813,0.3556695673943849,0.3560240412448757,0.6437110187110187,0.6443304326056152,0.6439759587551244
185,2026-04-16 10:17:34,0.09375809375809376,0.09266847642020196,0.09256289265129979,0.065009065009065,0.06794285245896757,0.0673282499800135,0.042735042735042736,0.042668607520791886,0.04276949574781896,0.35586635586635584,0.3596436748899082,0.3592780695471998,0.6441336441336442,0.6403563251100918,0.6407219304528002
186,2026-04-16 12:17:30,0.09286083807553026,0.08835989926249019,0.0881362227574092,0.06673564407656493,0.0647993571548496,0.06489510179937859,0.043197102948784274,0.040146826156486765,0.039914292231430865,0.3569580962234868,0.3601163249235326,0.36002222496042985,0.6430419037765132,0.6398836750764674,0.6399777750395701
187,2026-04-16 14:17:28,0.09299922500645828,0.09554483898759418,0.09544191817918846,0.06458279514337381,0.06248097493333892,0.062478086197312946,0.04159132007233273,0.04177508672490295,0.04185709666069717,0.3575303539137174,0.3612079198959002,0.3613333633239543,0.6424696460862827,0.6387920801040998,0.6386666366760456
188,2026-04-16 16:17:27,0.09299296691846835,0.09606235658323468,0.0959568034664825,0.06694451680125033,0.059144658121245336,0.05909916446822114,0.04271945819223756,0.04333856753656121,0.04331778741691328,0.3519145610836155,0.3599913937443332,0.3594577805847666,0.6480854389163845,0.6400086062556668,0.6405422194152335
189,2026-04-16 18:17:28,0.09451061626100465,0.09652091253918192,0.09681538648114672,0.06628689798032107,0.06516583023654884,0.0652998078928034,0.04298291040911445,0.04534185318690524,0.04532289562912789,0.352667011910927,0.3477363988147262,0.3482525903697376,0.647332988089073,0.6522636011852738,0.6517474096302625
190,2026-04-16 20:17:28,0.09401041666666667,0.08623926281075868,0.0860810850331203,0.065625,0.07133666783194666,0.07142484511191721,0.04244791666666667,0.040682052582564764,0.04061027042651316,0.35390625,0.3589449794449038,0.35875088494073454,0.64609375,0.6410550205550962,0.6412491150592654
191,2026-04-16 22:17:31,0.09462982273201251,0.0975043815194936,0.0978158741474165,0.0662148070907195,0.06493100577811182,0.0650285477430704,0.04275286757038582,0.04428997191995333,0.04429301189980841,0.3532325338894682,0.34767372053255796,0.34785390162132496,0.6467674661105318,0.652326279467442,0.6521460983786751
192,2026-04-17 00:17:31,0.09321148825065274,0.08847933060053301,0.08849807203485359,0.06605744125326371,0.0652058042612524,0.06516336638918499,0.042819843342036555,0.043256985428310184,0.04324045914703349,0.3537859007832898,0.35985452974117726,0.35955492737305234,0.6462140992167102,0.6401454702588227,0.6404450726269477
193,2026-04-17 02:17:33,0.09306569343065693,0.09520766050550397,0.09567268179078244,0.06725755995828989,0.06602022631908713,0.06620982318196623,0.04275286757038582,0.03932371750905689,0.03959681944069138,0.35636079249217933,0.36281309090707736,0.3636291061211462,0.6436392075078207,0.6371869090929226,0.6363708938788538
194,2026-04-17 04:17:32,0.09321148825065274,0.09270599007071383,0.09303981463901169,0.06814621409921671,0.06800411182229872,0.06814299937700163,0.042819843342036555,0.04139261455101512,0.0414554204143207,0.3543080939947781,0.3492231131168345,0.34935073561916546,0.645691906005222,0.6507768868831655,0.6506492643808346
195,2026-04-17 06:17:53,0.09446764091858037,0.09222249794107797,0.09235106094904212,0.06706680584551149,0.07315269496211357,0.0732784511100582,0.04305845511482255,0.04416911003552196,0.044068047497663417,0.35464509394572025,0.3589201060711335,0.35885762618459316,0.6453549060542798,0.6410798939288664,0.6411423738154068
196,2026-04-17 08:17:28,0.09530026109660575,0.09106563651914373,0.09132670036106952,0.06527415143603134,0.062016457457489634,0.06215087309301711,0.042819843342036555,0.03965954186861998,0.03966838831907537,0.3553524804177546,0.35655348746077153,0.3571610050296076,0.6446475195822454,0.6434465125392285,0.6428389949703923
197,2026-04-17 10:17:29,0.09529992209815633,0.08933700418553679,0.08928832309532243,0.06647623993767852,0.07101639052941838,0.07125278316145855,0.04284601402233186,0.03919218227886281,0.039113399581010476,0.3575694624772786,0.36484685704155523,0.3641581573810204,0.6424305375227214,0.6351531429584447,0.6358418426189796
198,2026-04-17 12:17:27,0.09246753246753246,0.0926641847712269,0.09293287967508097,0.06545454545454546,0.06544181441062222,0.06560177639828194,0.043376623376623374,0.04215988419051813,0.04186286818239955,0.35948051948051946,0.3574746411275923,0.35733982480818627,0.6405194805194805,0.6425253588724077,0.6426601751918137
199,2026-04-17 14:17:32,0.09253036960454898,0.08758065503279672,0.08741164351691305,0.06720082708710261,0.06209427509382515,0.062172101260576665,0.04264667872835358,0.040390958846990115,0.04049180229161882,0.35719824243990694,0.359681346927232,0.35922656203503567,0.6428017575600931,0.640318653072768,0.6407734379649643
200,2026-04-17 16:17:32,0.09326424870466321,0.092683962349923,0.09284742541255073,0.06735751295336788,0.06608020389886524,0.066092422025341,0.04378238341968912,0.04333609440535684,0.043137603874983006,0.3567357512953368,0.3654288638667981,0.3659279295361985,0.6432642487046631,0.6345711361332018,0.6340720704638014
201,2026-04-17 18:17:31,0.09433962264150944,0.09069797390082228,0.09060626668058946,0.06771775652623417,0.0689541072466485,0.06952027756071315,0.04264667872835358,0.03822053662139832,0.038455177979099475,0.3569397777203412,0.35579712918733547,0.3557107677111433,0.6430602222796589,0.6442028708126646,0.6442892322888567
202,2026-04-17 20:17:31,0.09216349908877897,0.0955132755910521,0.09536315435177702,0.06743035667794844,0.07188453263739969,0.0719610184966416,0.04321791200208279,0.04703739154657919,0.04716706328396402,0.35745899505337153,0.35941542696027773,0.3592171291502767,0.6425410049466285,0.6405845730397223,0.6407828708497233
203,2026-04-17 22:17:30,0.09362808842652796,0.09580210548931065,0.09545915605455932,0.06684005201560468,0.06387968019361104,0.06408534056734871,0.04317295188556567,0.0415692696172732,0.04172186170868014,0.3539661898569571,0.35308401557944535,0.3521266004953428,0.646033810143043,0.6469159844205546,0.6478733995046573
204,2026-04-18 00:17:33,0.09417852522639068,0.09189371985731713,0.09166633613090104,0.06752910737386805,0.06761743709367386,0.06785676216235982,0.042690815006468305,0.04533948125700437,0.04531540160313313,0.3554980595084088,0.35461536185935816,0.3543568886847943,0.6445019404915913,0.6453846381406418,0.6456431113152057
205,2026-04-18 02:17:32,0.0947067981318111,0.09013958631054171,0.09006759723137185,0.06772184743124027,0.06511279364730285,0.06537994411167056,0.043591074208614425,0.03903193008934472,0.03887277740504017,0.353918007265179,0.3553513033358076,0.354817892427575,0.6460819927348209,0.6446486966641924,0.645182107572425
206,2026-04-18 04:17:30,0.09375,0.09890944736603104,0.09899044394172021,0.06640625,0.06842336988183656,0.06843529198152758,0.042708333333333334,0.04133177553691694,0.04118742693925834,0.35833333333333334,0.3538576841336253,0.35430502279166626,0.6416666666666666,0.6461423158663747,0.6456949772083338
207,2026-04-18 06:17:31,0.09232365145228216,0.09236256085527535,0.09214117109900671,0.06587136929460581,0.06451330763287179,0.06440727909034882,0.04330912863070539,0.04249409009800899,0.04262753183187289,0.358402489626556,0.3636947749265278,0.3638336970903033,0.6415975103734439,0.6363052250734722,0.6361663029096967
208,2026-04-18 08:17:29,0.09286083807553026,0.0889556991596387,0.08925732806702218,0.06699430936368339,0.06522823146822294,0.06521137724145463,0.042679772374547335,0.04185020696377606,0.04168741669010235,0.3605794102431454,0.36121363140000584,0.36186349650905514,0.6394205897568546,0.6387863685999942,0.6381365034909449
209,2026-04-18 10:17:28,0.09324675324675324,0.09329786843597722,0.0932675595360302,0.06623376623376623,0.06310583895157876,0.06300034851636961,0.043116883116883116,0.04240789497286454,0.0424472912334924,0.3587012987012987,0.3689268417882885,0.36858974154179797,0.6412987012987013,0.6310731582117115,0.631410258458202
210,2026-04-18 12:17:28,0.09303520945772295,0.09023246966316863,0.09020402484468376,0.06682086867129272,0.06893922341578188,0.06892914757888056,0.042662554613209974,0.04328881506748348,0.04336727835806373,0.3608326908249807,0.37617004402373666,0.3758352882150496,0.6391673091750193,0.6238299559762633,0.6241647117849505
211,2026-04-18 14:17:30,0.09354005167958657,0.10022500074078483,0.10002235017429842,0.06459948320413436,0.05960726645132077,0.05969148951332122,0.04289405684754522,0.04225433373492051,0.042218215585000884,0.36046511627906974,0.3564448544723291,0.3560423889902822,0.6395348837209303,0.6435551455276709,0.6439576110097178
212,2026-04-18 16:17:33,0.09251559251559252,0.0922659209573146,0.09229203044337853,0.06626819126819126,0.06301121424444597,0.06332154892741135,0.0433991683991684,0.04703147650608475,0.047193669363385655,0.35836798336798337,0.3628717349950803,0.3626411670816647,0.6416320166320166,0.6371282650049197,0.6373588329183353
213,2026-04-18 18:17:33,0.09353830119854091,0.09167564185162247,0.09229645778477208,0.06565919749869724,0.06175235644469399,0.061675357743906714,0.04377279833246483,0.04053861783821094,0.04055518091218749,0.3572173006774362,0.3590675203501329,0.3586067772767055,0.6427826993225638,0.6409324796498671,0.6413932227232946
214,2026-04-18 20:17:31,0.09382329945269742,0.09104703992002648,0.09116376839296363,0.06724003127443315,0.07120584273578175,0.0708153703130034,0.043523586135001305,0.04240204404840545,0.0422904116881488,0.35496481626270526,0.34904439576160956,0.34913372387877273,0.6450351837372947,0.6509556042383904,0.6508662761212273
215,2026-04-18 22:17:31,0.09551148225469729,0.09523694974712768,0.0952728136694275,0.06602296450939457,0.06250398528521829,0.06249994491436395,0.04384133611691023,0.03966143524405298,0.03961037584008873,0.3533402922755741,0.3590826016155523,0.35927575174863785,0.6466597077244258,0.6409173983844477,0.6407242482513622
216,2026-04-19 00:17:33,0.09563626861771622,0.09227302980786875,0.09240946262157301,0.0679383328978312,0.06829171389006432,0.06855216293951588,0.04311471126208519,0.04085252916260036,0.040805691094242445,0.3517115233864646,0.3516659346149057,0.3522389395915379,0.6482884766135354,0.6483340653850943,0.647761060408462
217,2026-04-19 02:17:33,0.09482758620689655,0.09221892424775299,0.09216250530563619,0.06556948798328109,0.06596465253120626,0.06590992192103803,0.04336468129571578,0.04301561336361304,0.043008145158179474,0.3539707419017764,0.35067024863791924,0.3511718307029637,0.6460292580982236,0.6493297513620808,0.6488281692970364
218,2026-04-19 04:17:30,0.09564989517819707,0.09639920078155863,0.09622901187665445,0.0660377358490566,0.06537898830026774,0.06511748336970417,0.04350104821802935,0.04174754296725513,0.041694834750850215,0.35167714884696016,0.3470710198852212,0.3472209312668327,0.6483228511530399,0.6529289801147788,0.6527790687331674
219,2026-04-19 06:17:29,0.09369275058885108,0.08959487439549113,0.08967329622520703,0.0659513216435488,0.06548906646399154,0.06541180270455513,0.04344412457471866,0.04557981641092476,0.04555641189539501,0.3561894791939283,0.3582419890818651,0.35852164158201805,0.6438105208060717,0.6417580109181349,0.641478358417982
220,2026-04-19 08:17:28,0.09465449804432856,0.09131327201193802,0.09077962941982991,0.06675358539765319,0.06596042121577532,0.06593280778272417,0.043285528031290744,0.04063294322481804,0.040614864069927335,0.35384615384615387,0.35246991755433676,0.35150926557750034,0.6461538461538461,0.6475300824456632,0.6484907344224997
221,2026-04-19 10:17:27,0.09312058592728224,0.0870179765218089,0.08733101251374531,0.06696311797018048,0.06496436786768219,0.06543180000767225,0.043159822129217894,0.046359512916743596,0.04649109241296257,0.3544336908187287,0.3549280865769846,0.35503626774858593,0.6455663091812713,0.6450719134230154,0.6449637322514141
222,2026-04-19 12:17:29,0.09362808842652796,0.09635317518973871,0.09634369482047411,0.06553966189856957,0.06505315978728668,0.0651800739188355,0.0423927178153446,0.0432099574081137,0.04316404962613495,0.35552665799739924,0.35207080296814525,0.3521271558000483,0.6444733420026008,0.6479291970318548,0.6478728441999517
223,2026-04-19 14:17:28,0.091577013907111,0.09287541295304125,0.09290336249340408,0.0663867751246392,0.06598650788731604,0.06643131379896737,0.04329572290737339,0.042500910593715434,0.04227788754142759,0.35738651272631855,0.3528598787927888,0.3528332234976619,0.6426134872736815,0.6471401212072112,0.6471667765023381
224,2026-04-19 16:17:31,0.09475065616797901,0.09882750027946098,0.09877831161442958,0.06666666666666667,0.06492528630289898,0.0650511070411897,0.04383202099737533,0.044280311712461856,0.04439973863984879,0.35196850393700785,0.35382205338522993,0.35292511967638956,0.6480314960629922,0.6461779466147701,0.6470748803236104
225,2026-04-19 18:17:31,0.09603778535817371,0.09028315276033898,0.09019058508855009,0.06664917344528995,0.06477937541521901,0.06465045546984244,0.04250852794542115,0.039936086639756174,0.04012502606931813,0.3521385463133036,0.3512214992111265,0.35113398576886545,0.6478614536866965,0.6487785007888736,0.6488660142311345
226,2026-04-19 20:17:32,0.09459106349621113,0.09569904943569245,0.09579047414797426,0.06715442905670238,0.06777416232707381,0.06760361737535686,0.04363731382283773,0.04384288178242606,0.04395289408601099,0.3535406323490985,0.35426559881962616,0.35356674102445884,0.6464593676509015,0.6457344011803738,0.6464332589755412
227,2026-04-19 22:17:31,0.09440376569037658,0.09747317906031398,0.0977932160251523,0.06694560669456066,0.06653084769483239,0.06623603699338645,0.04288702928870293,0.04071676859838378,0.040901384155116266,0.3519874476987448,0.3479414500097293,0.3480486875109712,0.6480125523012552,0.6520585499902707,0.6519513124890288
228,2026-04-20 00:17:34,0.09319371727748692,0.09739341582204034,0.09727342437937082,0.06701570680628273,0.07105403184610545,0.07113506873939664,0.04293193717277487,0.042005632065893445,0.042010714815258164,0.3544502617801047,0.35625260578753687,0.35633314479783607,0.6455497382198954,0.6437473942124632,0.6436668552021639
229,2026-04-20 02:17:31,0.09405292114225831,0.08912558352540088,0.08863714022709258,0.06811632171862719,0.06761642281310827,0.06770671667641767,0.04270369400052397,0.04604714241775043,0.04602456286264723,0.3536809012313335,0.3512875557531818,0.3511081560453283,0.6463190987686664,0.6487124442468182,0.6488918439546717
230,2026-04-20 04:17:30,0.09354585837470604,0.09158320504137621,0.09354965584402204,0.06715442905670238,0.06750309397536033,0.06749134743970195,0.043376012542461456,0.045416561763765184,0.045522848356432985,0.3577214528351189,0.35499472812125354,0.35484733625405906,0.6422785471648811,0.6450052718787465,0.6451526637459409
231,2026-04-20 06:17:30,0.09341660161332292,0.09856327443253124,0.09868462639632858,0.06739526411657559,0.06585025322187282,0.06586304915187709,0.04267499349466563,0.044909501697608524,0.044974194009116786,0.3580536039552433,0.34563211865595755,0.34575832636042997,0.6419463960447567,0.6543678813440424,0.65424167363957
232,2026-04-20 08:17:28,0.09325345141964053,0.09612486314227547,0.09619809780971207,0.06824693930711123,0.07170920396532812,0.07158263785056974,0.04271945819223756,0.039098352806485714,0.039232397711734694,0.35712425110705914,0.3499725588101268,0.35020208274141607,0.6428757488929409,0.6500274411898732,0.6497979172585839
233,2026-04-20 10:17:28,0.0931741500129769,0.09172495720850458,0.0913637397604428,0.06747988580327018,0.06883172262315988,0.0685876158227735,0.042564235660524266,0.03984845805026929,0.03988765484170977,0.35790293277965224,0.3612761460102185,0.36115828906898545,0.6420970672203478,0.6387238539897815,0.6388417109310145
234,2026-04-20 12:17:28,0.09195102891377963,0.09453915144903535,0.09420755299965311,0.06772597030476686,0.06597465103349291,0.06591286514435259,0.042198489189893204,0.04190301491878814,0.0422021499779061,0.35842667361292,0.3612376241692917,0.3611571553788877,0.64157332638708,0.6387623758307083,0.6388428446211123
235,2026-04-20 14:17:30,0.09178367134685388,0.08821331361297935,0.0884502852463304,0.06708268330733229,0.06557417175781102,0.0656598614743925,0.042641705668226726,0.04278463364315796,0.04272044307184835,0.36011440457618304,0.3658792470874232,0.36552975833367385,0.639885595423817,0.6341207529125767,0.6344702416663262
236,2026-04-20 16:17:30,0.09221902017291066,0.09314816921743535,0.09333096779281652,0.0675923500130993,0.06753159961846569,0.06756298218777829,0.043227665706051875,0.046526971529971324,0.0465552019031684,0.35787267487555674,0.35807082246002236,0.35725689503217173,0.6421273251244433,0.6419291775399776,0.6427431049678283
237,2026-04-20 18:17:31,0.09344818585225789,0.09946043371871781,0.0997755199730069,0.06630122683372487,0.06402587459243364,0.06427264838521839,0.04306969459671104,0.042219723353614624,0.04229905643112471,0.3576089793787523,0.35520482250578084,0.35457130843035173,0.6423910206212478,0.6447951774942191,0.6454286915696483
238,2026-04-20 20:17:30,0.09470388729454735,0.09874751475377648,0.09874739970871665,0.06783198539003392,0.06893104884397151,0.0691185935375585,0.042525436994521264,0.04040128491185868,0.04041252847269628,0.35507435429167755,0.351648688247113,0.3516956890350149,0.6449256457083224,0.648351311752887,0.6483043109649851
239,2026-04-20 22:17:30,0.09388075313807531,0.09621717107544649,0.0960186348610354,0.0672071129707113,0.06964229063975394,0.0695264056853436,0.04236401673640167,0.04490731525340009,0.04501448248712751,0.3561715481171548,0.35627969464335973,0.35611153698260817,0.6438284518828452,0.6437203053566403,0.6438884630173918
240,2026-04-21 00:17:34,0.09428571428571429,0.0915050177051103,0.09110534981083955,0.06753246753246753,0.06732268585329769,0.06717229060734509,0.043116883116883116,0.04483663844154748,0.044888017805615056,0.35584415584415585,0.36366073645069485,0.36360145420037554,0.6441558441558441,0.6363392635493051,0.6363985457996244
241,2026-04-21 02:17:33,0.09191840950167829,0.0924231369303191,0.09270841276078132,0.06687322489026594,0.06878757888722119,0.06869901753056623,0.043119029176349084,0.03780146749734447,0.03770967056448389,0.35992770462174023,0.3651773712974321,0.3656202834879691,0.6400722953782598,0.6348226287025679,0.6343797165120308
242,2026-04-21 04:17:29,0.09310165975103735,0.08656743039228589,0.08653746532648142,0.06742738589211618,0.0668697732613136,0.06706554526540569,0.04304979253112033,0.04133402812667766,0.041212822424544916,0.35814315352697096,0.3565125275366073,0.3563474736667614,0.641856846473029,0.6434874724633928,0.6436525263332387
243,2026-04-21 06:17:32,0.09112210361884926,0.09417765818540884,0.0941769123362427,0.06769070554543087,0.06798318949902242,0.06828310253001703,0.04295756313460036,0.037952253880794325,0.03787241684709205,0.35980213486071333,0.37168659783804414,0.3716560228787981,0.6401978651392867,0.6283134021619559,0.6283439771212018
244,2026-04-21 08:17:29,0.09348221241236043,0.094236442243111,0.09440178105518926,0.06803427681121786,0.07123406269679172,0.07141838087375423,0.043105686834588416,0.04174517321882079,0.04167099746228433,0.35912749935081795,0.3564580523037257,0.3567858511552853,0.640872500649182,0.6435419476962743,0.6432141488447147
245,2026-04-21 10:17:30,0.09157509157509157,0.09112488930031343,0.0912477962041774,0.06828885400313972,0.06779750848740128,0.06797355137468217,0.0423861852433281,0.04077571874774695,0.040796300567862855,0.35818942961800104,0.37129559557798686,0.37178911209196946,0.641810570381999,0.6287044044220131,0.6282108879080306
246,2026-04-21 12:17:49,0.09190315022129654,0.09082675647141308,0.09082685932913429,0.06612861234053632,0.06569369554522299,0.06553482749061056,0.04321791200208279,0.04455681025232689,0.04437304610343265,0.36058318146316065,0.36176112332846005,0.36174578187214573,0.6394168185368394,0.6382388766715399,0.6382542181278543
247,2026-04-21 14:17:29,0.09157127991675339,0.09319250278245786,0.09306115257595363,0.06659729448491156,0.06930427145339152,0.06926275132766992,0.04214360041623309,0.04146297177713152,0.041402997081790856,0.3618626430801249,0.3544050050391736,0.3543098741311978,0.6381373569198752,0.6455949949608264,0.6456901258688021
248,2026-04-21 16:17:29,0.09342379958246347,0.09463597246869188,0.0944877859332765,0.06784968684759916,0.06866060232228395,0.06866568778140829,0.04279749478079332,0.042035017288293855,0.04228141044053225,0.3559498956158664,0.35331903099167883,0.35341506013047874,0.6440501043841336,0.6466809690083212,0.6465849398695213
249,2026-04-21 18:17:31,0.09237574811345303,0.09206784890230375,0.09194669319566624,0.06739526411657559,0.06174072181878729,0.06183458408502758,0.04345563361956804,0.047753373852451715,0.04772634166834865,0.3570127504553734,0.3573848571642956,0.3577570694642477,0.6429872495446266,0.6426151428357044,0.6422429305357523
250,2026-04-21 20:17:29,0.09411764705882353,0.09390567243214396,0.09343866410778588,0.0669281045751634,0.07203293092290709,0.07186623392759695,0.04366013071895425,0.037006474146019194,0.037074901380535416,0.3571241830065359,0.3542917310916331,0.3537099622747269,0.6428758169934641,0.6457082689083669,0.6462900377252732
251,2026-04-21 22:17:29,0.09347258485639687,0.09680058359820543,0.09668868400711617,0.06840731070496084,0.06706341034520304,0.06693108295919964,0.04308093994778068,0.043384832127141865,0.043388343906306366,0.3558746736292428,0.3479764780870939,0.34753502651750046,0.6441253263707571,0.652023521912906,0.6524649734824995
252,2026-04-22 00:17:32,0.09495160868427936,0.10030207866065123,0.1002825377288278,0.06670154329060947,0.06696722417684998,0.06730173538919257,0.042898247449646876,0.039657876367490824,0.03970969511869579,0.3570494376144389,0.35908915330796604,0.35903026448073516,0.6429505623855611,0.6409108466920339,0.6409697355192648
253,2026-04-22 02:17:31,0.09266510049595406,0.09619659984204017,0.09606784025089349,0.06891151135473766,0.07222566490838733,0.07203492105803304,0.0435917515009136,0.041163665529478095,0.04125121436409132,0.35630383711824587,0.3569482848294062,0.35699320036155774,0.6436961628817541,0.6430517151705938,0.6430067996384423
254,2026-04-22 04:17:31,0.09442845932513733,0.09864930199580522,0.09859827336326255,0.06748626732932252,0.06637554290089576,0.0663774655255038,0.04342139680878891,0.045909919057946516,0.04591725046082188,0.3539105414595867,0.3488307965449887,0.3482874891490097,0.6460894585404133,0.6511692034550113,0.6517125108509902
255,2026-04-22 06:17:30,0.09306569343065693,0.09186829417341111,0.09193911786083386,0.06699687174139729,0.06564415719962538,0.06555246822160823,0.043274244004171014,0.047981838595038066,0.048025563485709445,0.35636079249217933,0.3530532982357212,0.35403811135518765,0.6436392075078207,0.6469467017642788,0.6459618886448124
256,2026-04-22 08:17:33,0.09369322605761744,0.09492230758785127,0.09503878716326648,0.06773942382559045,0.06542571720155763,0.06543542967997985,0.043342849727485075,0.043177444392335264,0.0431231939387584,0.3571243187126914,0.36157771779665765,0.36192089723550397,0.6428756812873087,0.6384222822033423,0.6380791027644961
257,2026-04-22 10:17:29,0.09402828706128863,0.08873851101156079,0.08861163828125017,0.0678365636458879,0.06585565702034782,0.06597301386565077,0.045049764274489264,0.04541401716759357,0.04530467630958907,0.35751702462022,0.3543930083531582,0.354149448891971,0.64248297537978,0.6456069916468419,0.645850551108029
258,2026-04-22 12:17:30,0.09268550303670452,0.09962783740410323,0.09967046500684006,0.06759968312648534,0.07051314279349652,0.06911120838611985,0.044098230789543176,0.041724534031327386,0.04163997472495875,0.3585951940850277,0.36213417901307027,0.36281777647784175,0.6414048059149723,0.6378658209869297,0.6371822235221583
259,2026-04-22 14:17:30,0.09544008483563096,0.09167911611359018,0.09175227035470643,0.06786850477200425,0.06574607262670558,0.0658259562542281,0.044538706256627786,0.042028163343388415,0.04213465117762739,0.35418875927889715,0.3647127130489489,0.364957201800183,0.6458112407211029,0.6352872869510511,0.635042798199817
260,2026-04-22 16:17:30,0.0941362082566395,0.09091231187062043,0.09108357187512203,0.06705232711017618,0.06671262540533786,0.0665196682442397,0.04391270049960557,0.048692785064254986,0.04871926082950452,0.3594530633710229,0.3587134337754604,0.35790480584112944,0.6405469366289771,0.6412865662245396,0.6420951941588706
261,2026-04-22 18:17:32,0.09366823652537938,0.09276766522814173,0.09330636071387487,0.06645735217163788,0.07031029781934357,0.07054825137763085,0.042909471480900054,0.04451642106884984,0.044464936552335715,0.3642072213500785,0.35589215134073116,0.35577538158641636,0.6357927786499216,0.6441078486592688,0.6442246184135836
262,2026-04-22 20:17:30,0.0955026455026455,0.09671527409260046,0.09687267237032589,0.06798941798941799,0.06368580236651977,0.06378269081417802,0.04285714285714286,0.04198751039505716,0.0421159808518533,0.3592592592592593,0.3478525580603021,0.34776598140852377,0.6407407407407407,0.652147441939698,0.6522340185914762
263,2026-04-22 22:17:30,0.09581789306511382,0.08833147749229461,0.08830830590310493,0.06749602964531498,0.06680492515820777,0.06720225884507139,0.04235044997353097,0.04017107342414415,0.040335541570368436,0.36156696664902066,0.3640519778272571,0.36402881963668215,0.6384330333509793,0.6359480221727429,0.6359711803633179
264,2026-04-23 00:17:33,0.09555320275277925,0.09843946216765376,0.09820571087461621,0.06749602964531498,0.0708188999439371,0.07066343505606948,0.043144520910534674,0.045815440414170974,0.04608002612158435,0.36156696664902066,0.35580710011061584,0.3558198960968163,0.6384330333509793,0.6441928998893842,0.6441801039031837
265,2026-04-23 02:17:32,0.09342560553633218,0.09074300259895515,0.09097439889412628,0.06760713335107799,0.0698712007992307,0.06987560306529123,0.042853340431195104,0.04042623713067595,0.04052702668416534,0.36199095022624433,0.36385880745816485,0.3641311805770643,0.6380090497737556,0.6361411925418352,0.6358688194229357
266,2026-04-23 04:17:29,0.09542796384901649,0.09995523672964535,0.0998946811835304,0.06751727804359384,0.07033155505993001,0.07017062758791076,0.043593833067517275,0.04545919944264921,0.045576861599580576,0.3615098351940457,0.3568619616524063,0.35439641039122755,0.6384901648059542,0.6431380383475938,0.6456035896087724
267,2026-04-23 06:17:32,0.09475645461804631,0.09280020291060928,0.09284123335512616,0.06707479371839234,0.06966635077736599,0.06981917960124531,0.04232100079850945,0.04158079169755847,0.04164317462063413,0.36252328985893,0.355586943277798,0.35520311716656594,0.63747671014107,0.644413056722202,0.6447968828334341
268,2026-04-23 08:17:30,0.09673999469917838,0.09913849057250954,0.09924589899752594,0.0665253114232706,0.06382188052770965,0.06357216166751528,0.04320169626292075,0.04475269219190041,0.04466216384886561,0.3646965279618341,0.3667318878438349,0.36691278305028363,0.6353034720381658,0.6332681121561651,0.6330872169497164
269,2026-04-23 10:17:29,0.09598096245372818,0.09499755860265603,0.09506124611015196,0.06768905341089371,0.06491980213770034,0.06488891223313967,0.04257006874669487,0.041946943466417676,0.042161746569728396,0.36488630354309887,0.36395663337086803,0.3637829529009299,0.6351136964569011,0.636043366629132,0.6362170470990701
270,2026-04-23 12:17:30,0.0968421052631579,0.09616094016773857,0.09631703184863138,0.06789473684210526,0.06665150114025767,0.06671982595928777,0.04263157894736842,0.042146057521965305,0.042211223381611485,0.36605263157894735,0.36310485556537325,0.36297297442683407,0.6339473684210526,0.6368951444346267,0.6370270255731659
271,2026-04-23 14:17:32,0.09686759673598315,0.09993984428259982,0.10030653196698708,0.06764938141616215,0.07335563322218279,0.07338113641830268,0.04316925506712293,0.03986421938452892,0.039908974958964345,0.36404316925506713,0.36836058879334777,0.36832751881141435,0.6359568307449328,0.6316394112066522,0.6316724811885857
272,2026-04-23 16:17:30,0.09673133138453362,0.09329726449711907,0.09316879569326546,0.06776508105235185,0.07046638799014537,0.0702447748697199,0.04251926654265214,0.04035413909457374,0.0402174714295967,0.36194525644432635,0.3657606898155637,0.36594320630940175,0.6380547435556736,0.6342393101844364,0.6340567936905983
273,2026-04-23 18:17:29,0.09733333333333333,0.09938730767064195,0.0994933833210467,0.06773333333333334,0.07174328269252833,0.07165016932835826,0.04373333333333333,0.04652327350899254,0.046588316849925995,0.3589333333333333,0.36378533964134036,0.3639330947095052,0.6410666666666667,0.6362146603586596,0.6360669052904948
274,2026-04-23 20:17:31,0.096051227321238,0.0990215399600271,0.09884093211053198,0.06803628601921025,0.06614743201531924,0.0662639417150432,0.04348986125933831,0.04241620062442414,0.04256268119541899,0.36019210245464245,0.35919848262879467,0.3593443739798497,0.6398078975453576,0.6408015173712054,0.6406556260201504
275,2026-04-23 22:17:30,0.09783480352846832,0.09702272445477476,0.09693060574009384,0.06709435979684576,0.06685838518530446,0.06694275869741013,0.04383854584335739,0.04393849207825109,0.04417884253944928,0.35792568831863136,0.35738598750272765,0.35739367950079326,0.6420743116813686,0.6426140124972723,0.6426063204992067
276,2026-04-24 00:17:33,0.09760688357085238,0.09884121577704422,0.09918812952257511,0.06964237698305996,0.07430610233147535,0.07451648702254067,0.04356009680021511,0.044247551373113786,0.04433461000560899,0.35358967464372143,0.34989703652840076,0.3507585947638314,0.6464103253562785,0.6501029634715992,0.6492414052361686
277,2026-04-24 02:17:32,0.09807073954983923,0.09557734301504847,0.09574737168381274,0.06886387995712755,0.0756884147932739,0.07610075018462974,0.04448017148981779,0.043270090322542705,0.04330999112016026,0.35476956055734193,0.35651034470707116,0.35633801322126696,0.645230439442658,0.6434896552929288,0.643661986778733
278,2026-04-24 04:17:30,0.09778252738445098,0.09778844034470958,0.09758711504757976,0.06866150146940957,0.06774507571895264,0.06803124754334988,0.04408228693561315,0.04174013968185614,0.04150048498358508,0.35666577611541544,0.3636509416859137,0.36315702702270763,0.6433342238845845,0.6363490583140863,0.6368429729772924
279,2026-04-24 06:17:30,0.0982071180090982,0.09209298265336485,0.09222828396464305,0.0709124966550709,0.07179997169565691,0.07205460278306838,0.043885469628043884,0.044058743433401604,0.04422549380287242,0.3550976719293551,0.35957291688181187,0.35967773723017776,0.644902328070645,0.6404270831181882,0.6403222627698222
280,2026-04-24 08:17:40,0.0967741935483871,0.09137529772430834,0.09158476959605133,0.06878165822447348,0.06989250008609538,0.06984705821286806,0.04345507864569448,0.03974909195717061,0.03952566507303204,0.3601706211676886,0.36702714851805296,0.3680496813917379,0.6398293788323114,0.632972851481947,0.6319503186082621
281,2026-04-24 10:17:43,0.09765832889835019,0.09269534276290538,0.09221946770104457,0.06865353911655135,0.06804340401947881,0.06818027462659079,0.043640234167110166,0.04559696972050104,0.04559322561407168,0.359765832889835,0.357244555374207,0.35678394139624287,0.640234167110165,0.642755444625793,0.6432160586037572
282,2026-04-24 12:17:49,0.0935423863938347,0.09716353017791424,0.09696513385808256,0.06856231730002657,0.06945137701599365,0.06940752150792022,0.04384799362211002,0.040591208317821016,0.040679592723133096,0.36274249269200104,0.3558599171346905,0.3562892543666664,0.6372575073079989,0.6441400828653094,0.6437107456333335
283,2026-04-24 14:17:34,0.0965097831835008,0.09331969180612174,0.09345627693747698,0.06874669487043893,0.07463182300010343,0.07399179426941871,0.04389212057112639,0.04387944243219711,0.044064257375542495,0.36118455843469066,0.34906585160673204,0.3500304792650639,0.6388154415653093,0.650934148393268,0.6499695207349361
284,2026-04-24 16:17:30,0.0969198088157196,0.09899411559919194,0.09885764153805116,0.06930430164630907,0.06825329380942124,0.06836463035457856,0.043281996813595326,0.03936819489629382,0.03935997423081252,0.35714285714285715,0.3653094902126407,0.3650426240478996,0.6428571428571428,0.6346905097873593,0.6349573759521003
285,2026-04-24 18:17:30,0.09721115537848606,0.09694276627993852,0.09713805330530782,0.06852589641434263,0.06649115088722367,0.06630432406323523,0.04329349269588313,0.04432409692006476,0.04419881553908179,0.35750332005312085,0.35579109459680125,0.35593121428841995,0.6424966799468792,0.6442089054031988,0.6440687857115801
286,2026-04-24 20:17:31,0.09784057584644094,0.09484280648867521,0.09461839639348131,0.07011463609704079,0.07085724187537448,0.0708331358800081,0.04345507864569448,0.04350948504331567,0.043602271528165,0.35563849640095974,0.3523351412131949,0.35216124025760687,0.6443615035990402,0.647664858786805,0.6478387597423931
287,2026-04-24 22:17:33,0.0957588690317418,0.09077399337015331,0.09069701577674781,0.06961856495065351,0.07258260944839562,0.07269689622426104,0.04321152307281942,0.04224125987923673,0.042507869414260144,0.36009602560682846,0.35510939764411703,0.3556855165990593,0.6399039743931716,0.6448906023558829,0.6443144834009407
288,2026-04-25 00:17:30,0.09753483386923902,0.09612500078099515,0.09609714290725666,0.06993569131832797,0.06895361909325541,0.06870790278946198,0.04340836012861737,0.04641940724911438,0.046523041146815755,0.35396570203644157,0.3585823906094065,0.35827619587473286,0.6460342979635585,0.6414176093905934,0.6417238041252671
289,2026-04-25 02:17:34,0.0963855421686747,0.09571763548529344,0.09597465025393799,0.06854082998661312,0.06872253099782574,0.06890257795480001,0.04417670682730924,0.04707749248700961,0.04704007304696768,0.35582329317269074,0.3553582307759246,0.3555734307828358,0.6441767068273092,0.6446417692240753,0.6444265692171642
290,2026-04-25 04:17:29,0.09668731483975222,0.09343176332214764,0.09366362164060725,0.07056288715324535,0.0726651755016762,0.07257067548193868,0.04443845946673849,0.04047553809344212,0.040377414901753166,0.35146781578238623,0.36191027997451064,0.36180110281737865,0.6485321842176137,0.6380897200254894,0.6381988971826213
291,2026-04-25 06:17:31,0.09679144385026738,0.09934568369979298,0.099198626400339,0.0697860962566845,0.07081630065882631,0.0707673052488661,0.043582887700534756,0.036710097092308096,0.036784541080015734,0.3553475935828877,0.3601832864853862,0.36020684030466815,0.6446524064171123,0.6398167135146138,0.6397931596953319
292,2026-04-25 08:17:31,0.09786096256684491,0.09873799421061773,0.0990354116040664,0.0697860962566845,0.07195119734817965,0.07201336059144825,0.04411764705882353,0.04375884732876631,0.04387432050318596,0.35614973262032085,0.3536061760397186,0.3530516022840496,0.6438502673796791,0.6463938239602813,0.6469483977159505
293,2026-04-25 10:17:30,0.09697294401285829,0.09769069885647888,0.09802056254334268,0.07098848111438522,0.0747773033833668,0.07486905098783775,0.04446825609429413,0.04422530536958452,0.04433817414643507,0.3546745245111171,0.35041492794224605,0.35008355249656686,0.6453254754888829,0.649585072057754,0.6499164475034331
294,2026-04-25 12:17:30,0.09679978841576302,0.09371064264288659,0.09341347558801295,0.07035175879396985,0.07710952421448075,0.07708923579672962,0.04390372917217667,0.041568698345632545,0.04148541092496608,0.36101560433747687,0.3607842636116536,0.3605421880018948,0.6389843956625232,0.6392157363883464,0.6394578119981051
295,2026-04-25 14:17:31,0.09740603493912123,0.09406493739215625,0.09391779549973166,0.06961355214399154,0.06996202272330146,0.06988532399469788,0.04340921122286924,0.044055711580282805,0.04409301188888541,0.3597141344626787,0.36506865165590274,0.3642158192772915,0.6402858655373214,0.6349313483440973,0.6357841807227085
296,2026-04-25 16:17:30,0.09801324503311258,0.1032186864416765,0.10297798239494789,0.06993377483443709,0.06902045696558363,0.06863439755570605,0.04344370860927153,0.043493417970703024,0.04337454472333839,0.35735099337748344,0.3554620671175629,0.35616353642542903,0.6426490066225166,0.6445379328824371,0.643836463574571
297,2026-04-25 18:17:29,0.096,0.09981653224978343,0.0997753431702637,0.0704,0.06956830180550257,0.06953421203571335,0.0432,0.04734911179541739,0.047738504143034065,0.3562666666666667,0.35326428460469417,0.3528282346247258,0.6437333333333333,0.6467357153953058,0.6471717653752742
298,2026-04-25 20:17:29,0.09769046986992301,0.10262482086565797,0.1027336845726272,0.07008229360233607,0.07037147447299053,0.06911528308589411,0.04380143350146005,0.03847058498745486,0.03846683738152437,0.3575789753119193,0.3631228774773502,0.3631464934359711,0.6424210246880807,0.6368771225226497,0.6368535065640288
299,2026-04-25 22:17:29,0.0973991507430998,0.09395599214785491,0.0935333437268492,0.06979830148619957,0.07113278402115458,0.07127254540682132,0.04325902335456475,0.04036058912374473,0.04014447420927772,0.35668789808917195,0.35840845011359723,0.3584680172929382,0.6433121019108281,0.6415915498864028,0.6415319827070618
300,2026-04-26 00:17:30,0.09869298479594558,0.09974359996951833,0.09956907711879331,0.0704187783408909,0.07127130317095895,0.07096624683219745,0.04401173646305682,0.04292883898638948,0.0429241940864493,0.3560949586556415,0.3647001928084956,0.36511378901447145,0.6439050413443586,0.6352998071915044,0.6348862109855286
301,2026-04-26 02:17:31,0.09643718189124029,0.09790928336507684,0.09777615304492501,0.06991695687114921,0.06720331170640179,0.0668945310605793,0.04446825609429413,0.043410963527451746,0.04373059385682277,0.35413876238949904,0.35489095246087765,0.35452023679591865,0.645861237610501,0.6451090475391223,0.6454797632040814
302,2026-04-26 04:17:30,0.09845250800426894,0.0989202441950334,0.09892155602895836,0.07017075773745998,0.07218315522682311,0.07204638818911276,0.044023479188900747,0.04747368399812997,0.04740322000688581,0.3540554962646745,0.3618279865599873,0.36193641260784376,0.6459445037353255,0.6381720134400126,0.6380635873921563
303,2026-04-26 06:17:33,0.09745649263721552,0.09651821635322994,0.0966379054973288,0.06987951807228916,0.07013114806108721,0.0701954766341649,0.04390896921017403,0.04439410869230188,0.04454500695916938,0.35528781793842035,0.3539585122807043,0.354435983644049,0.6447121820615797,0.6460414877192957,0.6455640163559511
304,2026-04-26 08:17:29,0.09633395772009633,0.09210452099542993,0.09208459976951248,0.06930693069306931,0.06603032234946368,0.06574803104216329,0.04335028097404335,0.043629094257464744,0.04337642128071614,0.3583088038533583,0.3631928488420073,0.3639489341522716,0.6416911961466417,0.6368071511579927,0.6360510658477284
305,2026-04-26 10:17:29,0.09590141976962228,0.09533106905197133,0.0956596518915637,0.06991695687114921,0.07353355019728347,0.07334641679741494,0.04393249397267613,0.0402307798295467,0.040280041526405574,0.3589606214840611,0.36658354924167846,0.36716140444061535,0.641039378515939,0.6334164507583215,0.6328385955593847
306,2026-04-26 12:17:29,0.09658484525080042,0.09471651999801305,0.09468713390526892,0.06990394877267876,0.07099199888928602,0.07104802759592738,0.04375667022411953,0.03981478238378335,0.039869198451085996,0.36125933831376733,0.3629534478554454,0.36242204936771727,0.6387406616862327,0.6370465521445545,0.6375779506322827
307,2026-04-26 14:17:28,0.09650759797387364,0.0937958930879636,0.09380164895785768,0.06984804052252733,0.07078025797801389,0.07067467094820241,0.04398826979472141,0.046291224906139794,0.04608394705028135,0.3585710477206078,0.35084397905774517,0.350953564531678,0.6414289522793921,0.6491560209422549,0.6490464354683221
308,2026-04-26 16:17:29,0.09672219236969372,0.10448115221324292,0.10463790636815191,0.07039226222461042,0.0726722580517984,0.07261838040697738,0.042987641053197204,0.04340886252502354,0.04336228350817465,0.35599140247178934,0.35127154163679253,0.35110498022763514,0.6440085975282106,0.6487284583632075,0.6488950197723649
309,2026-04-26 18:17:29,0.09727100783572007,0.09654022039091487,0.09651716245371769,0.07052148068089706,0.07350513271900176,0.07361415839218836,0.04404215077006215,0.046668769534888854,0.046574432067309185,0.3523372061604972,0.3587002452884954,0.3592229922440698,0.6476627938395028,0.6412997547115046,0.6407770077559303
310,2026-04-26 20:17:29,0.09681769147788566,0.10146793603082706,0.10157498763807978,0.07200647249190939,0.072451660557012,0.07239786103933098,0.043689320388349516,0.04454918379390989,0.04470380565130066,0.3522114347357066,0.3500172244392904,0.34996273897658414,0.6477885652642934,0.6499827755607096,0.6500372610234159
311,2026-04-26 22:17:30,0.09838709677419355,0.09872473606297656,0.09869594511428889,0.06935483870967742,0.06955717517035871,0.06955548471199438,0.04381720430107527,0.04890752432028631,0.04873335818930868,0.35268817204301073,0.35542515029331606,0.35564712906576773,0.6473118279569893,0.6445748497066839,0.6443528709342323
312,2026-04-27 00:17:30,0.09809191077667294,0.09761654329913759,0.09773283669733358,0.06960494490728299,0.0750646350741663,0.07524173407707595,0.04353668368718087,0.04327523548164697,0.04339443254070777,0.3544746036011825,0.348557249769799,0.3487535404993784,0.6455253963988175,0.6514427502302009,0.6512464595006215
313,2026-04-27 02:17:31,0.09843581445523193,0.0927887167962607,0.09274313080597657,0.07011866235167206,0.07270272799155279,0.07280197885007145,0.043689320388349516,0.04449305632348381,0.04460827849362495,0.3540992448759439,0.3539628444461313,0.35353728111688215,0.6459007551240561,0.6460371555538686,0.6464627188831178
314,2026-04-27 04:17:29,0.09889814565976889,0.0954901069798397,0.09545492656992077,0.07014243482934696,0.0721144767332741,0.07222879617912399,0.043805428648212845,0.04080319552824499,0.040656105657784984,0.3542058586401505,0.3592345020005114,0.35985864728836214,0.6457941413598496,0.6407654979994886,0.6401413527116379
315,2026-04-27 06:17:31,0.09757412398921833,0.09883999989342535,0.09882783897804277,0.07035040431266847,0.07802639113378546,0.07801265934578765,0.0431266846361186,0.03817909268530571,0.03818539002971463,0.3568733153638814,0.3497912985800732,0.3500641625810417,0.6431266846361186,0.6502087014199268,0.6499358374189583
316,2026-04-27 08:17:31,0.09830781627719581,0.10168606695009544,0.10152987862751424,0.0711791565941445,0.06819654198580755,0.0679725999846372,0.0440504969110932,0.045520538707768114,0.04557121935742226,0.35643298415256514,0.3586026754632108,0.35882725832764073,0.6435670158474349,0.6413973245367892,0.6411727416723593
317,2026-04-27 10:17:30,0.09579060982191041,0.09018170132253171,0.09043775804393668,0.06961683756071235,0.0650544348715021,0.06496620383636798,0.04398273070696168,0.04542021511100925,0.04560877147501406,0.3602266594711279,0.3658851622905839,0.3660188708811821,0.6397733405288721,0.6341148377094161,0.6339811291188179
318,2026-04-27 12:17:28,0.09592711682743837,0.09740057316919833,0.09777661163949664,0.06993569131832797,0.07160912201592359,0.07162017147631447,0.04314040728831726,0.04735354639307742,0.047102685814986514,0.3579849946409432,0.3543663408626439,0.35489748107727914,0.6420150053590568,0.6456336591373562,0.6451025189227209
319,2026-04-27 14:17:29,0.09645351961311123,0.09288886295071089,0.09372266265017722,0.0693175711982805,0.07222018370103296,0.07233426570325102,0.043793659322944656,0.042426119045276635,0.04252321219874142,0.35975282106394413,0.3612827587575566,0.36119707979524657,0.6402471789360559,0.6387172412424433,0.6388029202047534
320,2026-04-27 16:17:30,0.097289972899729,0.09759645845001705,0.09813636374916289,0.06883468834688347,0.06538022271001151,0.06526675203507849,0.04390243902439024,0.04668459580980572,0.046797820049768096,0.3569105691056911,0.3484639110100828,0.34893287105500453,0.6430894308943089,0.6515360889899172,0.6510671289449954
321,2026-04-27 18:17:30,0.09721093961548877,0.09501578566995433,0.09481018300016944,0.06932033577037638,0.06740890478963939,0.06752850192946336,0.044137557541294344,0.04288200397158349,0.04275501179292736,0.3560790685079881,0.36259683764369444,0.3620859798846457,0.6439209314920119,0.6374031623563056,0.6379140201153544
322,2026-04-27 20:17:29,0.09817596566523605,0.10371428182274288,0.1039734524258547,0.06947424892703863,0.0695030421831559,0.06932718381408334,0.043991416309012876,0.039432909826620066,0.039451708350488224,0.35756437768240346,0.3607816571662656,0.36049269574557163,0.6424356223175965,0.6392183428337344,0.6395073042544284
323,2026-04-27 22:17:30,0.09834284161912524,0.09852812651652058,0.09886837074738976,0.06873132301005162,0.0717853790461271,0.07174676282706978,0.04428144525944037,0.04647459849323837,0.04660728748716826,0.35316490084216245,0.35159059930050385,0.35139861730903715,0.6468350991578375,0.6484094006994962,0.6486013826909629
324,2026-04-28 00:17:32,0.09713977334052887,0.09652735265855526,0.09630343852538387,0.06961683756071235,0.07173198500917818,0.07190178544687913,0.044522396114409064,0.04342224741874492,0.04341662630189838,0.35483000539665405,0.34549530554101154,0.34489238795490224,0.645169994603346,0.6545046944589885,0.6551076120450978
325,2026-04-28 02:17:31,0.09523809523809523,0.09345351683557432,0.0933027977840953,0.06845238095238096,0.06655067744528535,0.06627819424755896,0.04329004329004329,0.045399794660803384,0.04524208573069931,0.3587662337662338,0.36915469647037824,0.36903437451796867,0.6412337662337662,0.6308453035296218,0.6309656254820313
326,2026-04-28 04:17:29,0.0979020979020979,0.10426911238955051,0.10388820730676229,0.06804733727810651,0.06672719074973768,0.06703224089421159,0.04357181280258203,0.04558688358232396,0.0457012478820575,0.35691231845078,0.3516531228866483,0.3495680708671529,0.64308768154922,0.6483468771133517,0.6504319291328471
327,2026-04-28 06:17:32,0.0966078697421981,0.08838127870096212,0.08825776538814611,0.0689280868385346,0.06850485755616345,0.0686217940029773,0.044504748982360925,0.049294050465295045,0.049354856976504415,0.3546811397557666,0.357492804999779,0.3578837109950065,0.6453188602442335,0.642507195000221,0.6421162890049935
328,2026-04-28 08:17:29,0.09698275862068965,0.09226060959869127,0.09229882983185758,0.06788793103448276,0.06403965828485085,0.06393656508882917,0.04391163793103448,0.04298380816576493,0.04300294847915177,0.35910560344827586,0.35816743156462166,0.3580160425332754,0.6408943965517242,0.6418325684353783,0.6419839574667245
329,2026-04-28 10:17:29,0.09690444145356662,0.10047391878015179,0.10049415717481447,0.06783310901749663,0.06727544621592749,0.0675528663883862,0.04414535666218035,0.045138784475054976,0.045088916497910386,0.3598923283983849,0.35644271229341223,0.3561230065117214,0.6401076716016151,0.6435572877065878,0.6438769934882786
330,2026-04-28 12:17:29,0.0971997845988153,0.09978306982032564,0.10037603729679544,0.06812062466343564,0.062930073406163,0.06293293736702318,0.043887991383952614,0.045725630680428175,0.04604912388919615,0.35864297253634897,0.3629322774121158,0.36315465192152663,0.6413570274636511,0.6370677225878842,0.6368453480784734
331,2026-04-28 14:17:29,0.09731182795698924,0.10079698100280528,0.10089954309765642,0.06881720430107527,0.06992055851270285,0.06963487616853883,0.04408602150537634,0.04245150063420198,0.04264366210852353,0.3596774193548387,0.3501241724609686,0.350144605675831,0.6403225806451613,0.6498758275390314,0.649855394324169
332,2026-04-28 16:17:29,0.09744279946164199,0.10080783208614495,0.10076934737970468,0.06917900403768507,0.0658127117793613,0.06574690309221584,0.04387617765814267,0.04438874260843826,0.044524864033017836,0.35935397039030953,0.35821809488242695,0.35824846197889265,0.6406460296096905,0.641781905117573,0.6417515380211074
333,2026-04-28 18:17:29,0.09727836162759364,0.10466573454622571,0.10430792733297473,0.06979250875774724,0.06651287481558049,0.0665808155213901,0.044731878199946104,0.0406418852394028,0.04091190157694784,0.3586634330369173,0.3584113072738419,0.3579033063419801,0.6413365669630827,0.641588692726158,0.6420966936580199
334,2026-04-28 20:17:29,0.0972521551724138,0.09167222505953689,0.09166997194368044,0.06923491379310345,0.07228086351041271,0.07219844098971798,0.04337284482758621,0.04423693628100453,0.04441698666899817,0.3615301724137931,0.36100693792985317,0.36088006154252095,0.6384698275862069,0.6389930620701468,0.639119938457479
335,2026-04-28 22:17:29,0.09626243613874698,0.09925499077587245,0.09934508978091637,0.0691045980102178,0.06525117906304068,0.06524491242894158,0.04409787577305727,0.0483500019782795,0.04855088301469206,0.36004302231782737,0.3614705591785402,0.36133979394623345,0.6399569776821726,0.6385294408214598,0.6386602060537665
336,2026-04-29 00:17:31,0.09802862543883338,0.0944287196188093,0.09413596924083636,0.06832298136645963,0.07339890467944815,0.07343700735450849,0.04401836348906292,0.043272875897788256,0.043332212049175256,0.356467728868485,0.35863355892549786,0.3583446556011758,0.643532271131515,0.6413664410745021,0.6416553443988242
337,2026-04-29 02:17:31,0.09840497431738307,0.09498003836553175,0.09508620314853507,0.06866720735333874,0.07351863568633708,0.07343877643943375,0.04352527710191944,0.04204666687807699,0.04206747141839455,0.3573938902406056,0.3621241441844583,0.36219480309659957,0.6426061097593945,0.6378758558155417,0.6378051969034004
338,2026-04-29 04:17:29,0.09773828756058159,0.09290938481569475,0.09275165450590205,0.0683898761443188,0.06786599540827931,0.06777513693167153,0.04415724286483576,0.04266573748913382,0.042885909382036805,0.35918147549811524,0.35130931784190017,0.35190080913327487,0.6408185245018847,0.6486906821580998,0.6480991908667251
339,2026-04-29 06:17:29,0.09628424193110931,0.09793128561148143,0.09811372070840928,0.06997558991049634,0.07223368788229706,0.07182077455781832,0.043938161106590726,0.049289412531998054,0.048700528733870124,0.35882831570382423,0.3549569350626767,0.35543805121336997,0.6411716842961758,0.6450430649373233,0.6445619487866301
340,2026-04-29 08:17:29,0.09711356892365794,0.09526205039935583,0.09513419085765334,0.0693282978149447,0.06944143710682493,0.06909035299040904,0.04316158618829242,0.04054014860978421,0.04084492867072351,0.36093876449959533,0.3608013912217521,0.3607096228799125,0.6390612355004046,0.639198608778248,0.6392903771200875
341,2026-04-29 10:17:30,0.09675690163495042,0.09414680070552897,0.09362058488938278,0.06807826320021441,0.06756222898231902,0.0675161622023786,0.04288394532296971,0.04375768410003122,0.04378163121572272,0.3629053872956312,0.3582554115372987,0.3580515941444534,0.6370946127043688,0.6417445884627013,0.6419484058555466
342,2026-04-29 12:17:30,0.09695663883652034,0.09877126432785342,0.09829817382327784,0.06840829517910046,0.06642517593334066,0.06652426431206154,0.04389981147320226,0.045102135681904174,0.04512404217507845,0.36089415566927013,0.3634697473794111,0.36354237845357334,0.6391058443307298,0.6365302526205889,0.6364576215464266
343,2026-04-29 14:17:29,0.09760688357085238,0.0943093945837509,0.09451774105382774,0.0677601505781124,0.0661659299746286,0.06619495273965406,0.04436676525947835,0.04974218924642741,0.0498058469722352,0.3613874697499328,0.3632127593330406,0.36326050209610317,0.6386125302500671,0.6367872406669595,0.6367394979038968
344,2026-04-29 16:17:29,0.09899918853124155,0.09790357126608075,0.09747870045660495,0.0684338652961861,0.07206202992253899,0.07225614166553046,0.044089802542602106,0.04284762241801841,0.042775362899662335,0.35758723289153366,0.3604038528666229,0.3606878168339126,0.6424127671084663,0.6395961471333771,0.6393121831660874
345,2026-04-29 18:17:30,0.09760043138312213,0.10067176668251814,0.10092259755286288,0.06848207063898624,0.0679900565769511,0.06790733904978952,0.043407926664869236,0.041256473696875844,0.04135193178900115,0.35831760582367217,0.36591438049825115,0.3660272299220581,0.6416823941763279,0.6340856195017488,0.6339727700779418
346,2026-04-29 20:17:29,0.09655728886498118,0.09497815706882444,0.09474356430307605,0.06885422270037654,0.07005443935335048,0.07012809364375533,0.04303388918773534,0.045139293537688044,0.045114791745528786,0.35960193652501343,0.36254870088568053,0.362671183513521,0.6403980634749866,0.6374512991143195,0.637328816486479
347,2026-04-29 22:17:29,0.09794927145169995,0.103285647084718,0.10382810561012176,0.06853750674581759,0.06308493329161823,0.06325588866364541,0.04317323259579061,0.04552938847150479,0.045235377227221985,0.3604964921748516,0.3511637347803029,0.3511109426237431,0.6395035078251484,0.6488362652196971,0.6488890573762569
348,2026-04-30 00:17:30,0.0983032588203609,0.09995296981301179,0.10024439052421524,0.06894694317263668,0.0702911151599781,0.07051407938009095,0.04336116347966604,0.045240389930290156,0.04501655455126203,0.35712361971451656,0.35337782004662577,0.35348564463086146,0.6428763802854834,0.6466221799533742,0.6465143553691386
349,2026-04-30 02:17:31,0.09622641509433963,0.09987280864754158,0.09971571259738933,0.06711590296495958,0.06408667078394883,0.06407446065100053,0.04393530997304582,0.04413274900962753,0.04417000184497541,0.36253369272237196,0.353539665838912,0.3537920727211929,0.6374663072776281,0.646460334161088,0.646207927278807
350,2026-04-30 04:17:29,0.0979381443298969,0.09760339653268955,0.09740774042832104,0.06863809007053717,0.06925665269326098,0.06888447005322428,0.04286489419424851,0.040799243892759324,0.04069514903994971,0.3581117742810635,0.3563660223029103,0.3566608099768473,0.6418882257189364,0.6436339776970896,0.6433391900231527
351,2026-04-30 06:17:29,0.09657236126224157,0.09206546811483836,0.092015807074718,0.06828073993471165,0.0677933186238134,0.06806812488236896,0.04325353645266594,0.04430629375968542,0.04435976263008773,0.3588139281828074,0.3608831253530162,0.36102475987876625,0.6411860718171927,0.6391168746469837,0.6389752401212337
352,2026-04-30 08:17:30,0.09698275862068965,0.09783428861637679,0.09772187360310912,0.06842672413793104,0.06729030239833113,0.06737890502551848,0.043642241379310345,0.04275316982283013,0.042669306907973575,0.36179956896551724,0.3576024678794938,0.3581082071187238,0.6382004310344828,0.6423975321205062,0.6418917928812762
353,2026-04-30 10:17:29,0.09803921568627451,0.09969703412250708,0.09975352405522575,0.06741874832124631,0.06262069896716209,0.06255001869213922,0.0427074939564867,0.045929506552324806,0.04585208284702268,0.36422240128928285,0.365796569898038,0.36611728518490727,0.6357775987107172,0.634203430101962,0.6338827148150927
354,2026-04-30 12:17:29,0.09590141976962228,0.09526681875811349,0.09507930278783276,0.06804178944548621,0.07121354913313771,0.0710460450023415,0.04339673185105813,0.04457428596055327,0.04457858120840961,0.3669970533083311,0.3684215508672063,0.3693948701828205,0.6330029466916689,0.6315784491327937,0.6306051298171795
355,2026-04-30 14:17:29,0.09562181036798281,0.09488706772967921,0.09520871474843785,0.0684931506849315,0.06588288276952095,0.06563247576046828,0.0440504969110932,0.04486662556347319,0.04496082937858316,0.365296803652968,0.36276295690334737,0.362817613322782,0.634703196347032,0.6372370430966526,0.6371823866772179
356,2026-04-30 16:17:28,0.09705325763719924,0.09918855462258089,0.09921253632897599,0.06785617734522845,0.06633878622162812,0.06667891980450764,0.044065963773992974,0.04426280851071643,0.044355674293912184,0.3614490402811571,0.35452723750588133,0.3544742579073706,0.6385509597188429,0.6454727624941187,0.6455257420926295
357,2026-04-30 18:17:30,0.09621150177159989,0.09591266142769252,0.09600893729513287,0.06704824202780049,0.0653677597381409,0.06528154505973642,0.04360861270100845,0.04588334963064411,0.04596326842270814,0.3630417007358953,0.37030874699233296,0.3705251423002662,0.6369582992641047,0.629691253007667,0.6294748576997338
358,2026-04-30 20:17:30,0.0970291632597438,0.10209970377811123,0.10206077484268046,0.06704824202780049,0.061863345780901045,0.06175952995189018,0.04333605887162715,0.044625632982186414,0.04450479761974395,0.36195148541837013,0.3618472935036956,0.3622539551415997,0.6380485145816299,0.6381527064963044,0.6377460448584003
359,2026-04-30 22:17:29,0.0965893587994543,0.09621413792177112,0.09603106837332823,0.06875852660300136,0.06537668752848931,0.06450021177063098,0.04365620736698499,0.04298409728109608,0.0427814365115181,0.3601637107776262,0.3568072582915871,0.35700351696367627,0.6398362892223738,0.6431927417084129,0.6429964830363237


==> figdata/cloud_temporal_bckt.csv <==
index,datetime,ho_real_prop,ho_ros_bckt,ho_mor_bckt,aa_real_prop,aa_mor_bckt,aa_ros_bckt,do_real_prop,do_mor_bckt,do_ros_bckt,un_real_prop,un_mor_bckt,un_ros_bckt,kn_real_prop,kn_mor_bckt,kn_ros_bckt
0,2026-05-26 08:17:30,0.09994385176866928,0.10836277974087162,0.10844122813257737,0.07944974733295901,0.09768336304463633,0.09599528857479388,0.04435710275126333,0.04944084692876787,0.04946996466431095,0.35373385738349244,0.314713696536023,0.31507656065959955,0.6462661426165075,0.685286303463977,0.6849234393404005
1,2026-05-26 10:17:29,0.10067681895093063,0.09171075837742504,0.09202215724039932,0.07896221094190638,0.1012988168294617,0.10052910052910052,0.04427523970671179,0.048721305569317704,0.04879482657260435,0.3530738860688099,0.3407103680635408,0.3403880070546737,0.6469261139311901,0.6592896319364592,0.6596119929453264
2,2026-05-26 12:17:30,0.09952474140341068,0.08941176470588236,0.08939572160060412,0.07827788649706457,0.09486196490640518,0.09411764705882353,0.04528934861615879,0.045724347414245234,0.04588235294117647,0.35560525580095054,0.35542590127206997,0.3558823529411765,0.6443947441990494,0.64457409872793,0.6441176470588235
3,2026-05-26 14:17:30,0.09924517752306403,0.09753231492361927,0.09765425930942698,0.07911657813810456,0.0824496189430729,0.08166862514688601,0.04528934861615879,0.05357591455014497,0.05405405405405406,0.35588481968129715,0.3480623247696619,0.3484136310223267,0.6441151803187029,0.6519376752303381,0.6515863689776733
4,2026-05-26 16:17:29,0.09886363636363636,0.09540636042402827,0.09618566057330029,0.07982954545454546,0.09687757060440967,0.09599528857479388,0.045454545454545456,0.04979774013027517,0.05005889281507656,0.35113636363636364,0.33143188575389476,0.3309776207302709,0.6488636363636364,0.6685681142461053,0.6690223792697291
5,2026-05-26 18:17:31,0.10175736961451247,0.09829311359623308,0.09833135434099016,0.08049886621315193,0.10227118988489259,0.10182460270747498,0.04450113378684807,0.05373399958654592,0.05414949970570924,0.35090702947845803,0.3517806759872235,0.35138316656856977,0.649092970521542,0.6482193240127765,0.6486168334314302
6,2026-05-26 20:17:31,0.09980096673301109,0.10100413467217956,0.1010403643538175,0.07989764003411999,0.09337377588583723,0.09214412285883047,0.045208984930338356,0.046859710524388344,0.04725339633786178,0.3500142166619278,0.34146744997341455,0.3408151210868281,0.6499857833380722,0.6585325500265855,0.6591848789131719
7,2026-05-26 22:17:30,0.10022714366837024,0.10123602118893467,0.10149639939879267,0.07978421351504827,0.08530289094344949,0.08416715715126545,0.044860874503123226,0.053285800347793434,0.053560918187168925,0.3523566155593413,0.3377977360157251,0.33784579164214246,0.6476433844406587,0.6622022639842748,0.6621542083578575
8,2026-05-27 00:17:32,0.09997191800056164,0.10336680448907265,0.10398988438011911,0.08031451839370964,0.10386105767609241,0.10336680448907265,0.044088739118225216,0.0538257174054523,0.05375073833431778,0.35186745296265093,0.32923374410520356,0.3301831069108092,0.6481325470373491,0.6707662558947964,0.6698168930891908
9,2026-05-27 02:17:36,0.10130533484676504,0.10526315789473684,0.10533393528671679,0.07917139614074915,0.08732408250683578,0.08693081017149616,0.04398410896708286,0.052066920076646137,0.05263157894736842,0.35158910329171394,0.33816703432835615,0.33767001774098165,0.648410896708286,0.6618329656716438,0.6623299822590183
10,2026-05-27 04:17:33,0.09974497024652876,0.09781968179139658,0.09823440914752016,0.07962595636157552,0.0935980359212675,0.09310548025928109,0.04420515726834797,0.04042706569287934,0.04065998821449617,0.35137432700481724,0.3338483400657404,0.33411903358868594,0.6486256729951827,0.6661516599342596,0.6658809664113141
11,2026-05-27 06:17:28,0.10028169014084506,0.1017149615612064,0.1022941695672056,0.07971830985915493,0.0978145505797208,0.09698403311649911,0.044507042253521124,0.05119885332518449,0.0514488468361916,0.35295774647887324,0.33406586812659966,0.3335304553518628,0.6470422535211268,0.6659341318734003,0.6664695446481372
12,2026-05-27 08:17:31,0.10025560920193127,0.09117647058823529,0.09179658424199375,0.07923885259869355,0.11311020522062679,0.11176470588235295,0.0448736154501562,0.0498780790463875,0.05,0.3507526270945754,0.34055662332781245,0.34058823529411764,0.6492473729054247,0.6594433766721876,0.6594117647058824
13,2026-05-27 10:17:28,0.09997159897756319,0.09605185621685328,0.0969994324347118,0.07980687304742971,0.09773099181730024,0.09723040659988215,0.0448736154501562,0.05199869584374199,0.052445492044784915,0.3533087191138881,0.3362370742024229,0.33588685916322925,0.6466912808861118,0.6637629257975771,0.6641131408367708
14,2026-05-27 12:17:30,0.10139165009940358,0.10047003525264395,0.10024220818430343,0.08037489349616586,0.10054633913589786,0.09929494712103408,0.0448736154501562,0.05203416167356105,0.05229142185663925,0.3521726782164158,0.33087848183898083,0.3307873090481786,0.6478273217835842,0.6691215181610192,0.6692126909518215
15,2026-05-27 14:17:30,0.09907120743034056,0.09154929577464789,0.09189589426096678,0.07936954686180693,0.09258986795072623,0.09213615023474178,0.044469462426118773,0.05423175146424747,0.05457746478873239,0.35772586546580354,0.3412395274354677,0.340962441314554,0.6422741345341965,0.6587604725645323,0.659037558685446
16,2026-05-27 16:17:29,0.10162254483347566,0.09650680876258141,0.09734008612518667,0.08084258468545402,0.1023261306153549,0.10124333925399645,0.04554511813265016,0.05132884902165021,0.05150976909413854,0.3484201537147737,0.31756485404091267,0.3185316755476613,0.6515798462852262,0.6824351459590874,0.6814683244523387
17,2026-05-27 18:17:33,0.10104137348719391,0.09571344685848503,0.09599075894045264,0.08021390374331551,0.1009730691761164,0.09982384028185555,0.044750914719954966,0.054551245266621154,0.0546095126247798,0.35181536729524343,0.3338647942941203,0.3341162654139753,0.6481846327047566,0.6661352057058797,0.6658837345860247
18,2026-05-27 20:17:31,0.1004798193621225,0.09535020600353149,0.09569111969649187,0.07902907140841095,0.09365107460606231,0.09358446144791054,0.04515946937623483,0.05055870410755324,0.050618010594467334,0.35337284786903755,0.3273371810778373,0.3272513243084167,0.6466271521309624,0.6726628189221626,0.6727486756915833
19,2026-05-27 22:17:30,0.1005125284738041,0.09692671394799054,0.09711808700448418,0.07915717539863326,0.08102478003607783,0.08037825059101655,0.04470387243735763,0.06507410206606568,0.06501182033096926,0.3522209567198178,0.35054876761628234,0.35106382978723405,0.6477790432801822,0.6494512323837176,0.648936170212766
20,2026-05-28 00:17:34,0.10076422303990942,0.10395747194329592,0.10409055014523552,0.0806679875459949,0.09911504694075576,0.09864146485528648,0.043872063402207756,0.053193782326355944,0.05316007088009451,0.3538069629210303,0.3283648836741557,0.3284111045481394,0.6461930370789697,0.6716351163258443,0.6715888954518606
21,2026-05-28 02:17:35,0.100169779286927,0.09940828402366864,0.1000292926352889,0.07866440294284098,0.08949922239057487,0.08875739644970414,0.043859649122807015,0.047758051646182124,0.04792899408284024,0.35597057159026596,0.34348602310393617,0.3431952662721893,0.6440294284097341,0.6565139768960638,0.6568047337278107
22,2026-05-28 04:17:36,0.09991484530229917,0.10973451327433628,0.10972175949257534,0.07777462390008516,0.09332836715546868,0.09262536873156342,0.043428895827419815,0.04731400502168513,0.047787610619469026,0.35764973034345726,0.31549520933151265,0.3144542772861357,0.6423502696565427,0.6845047906684874,0.6855457227138644
23,2026-05-28 06:17:30,0.10206389595702572,0.1018957345971564,0.1014834200775558,0.07746677975685609,0.09291598812757443,0.0924170616113744,0.04382244840260108,0.04812318592318423,0.0485781990521327,0.35453774385072095,0.34490297293216676,0.3447867298578199,0.6454622561492791,0.6550970270678332,0.6552132701421801
24,2026-05-28 08:17:31,0.1020868584320361,0.09554896142433235,0.0953407344415337,0.0781161872532431,0.09316446117570441,0.09258160237388724,0.04314720812182741,0.049818677316097223,0.049851632047477744,0.35335589396503103,0.3243600538170953,0.32462908011869435,0.646644106034969,0.6756399461829047,0.6753709198813056
25,2026-05-28 10:17:31,0.1,0.1084765856550089,0.1088870398649657,0.07915492957746478,0.098514620253075,0.0978067575577949,0.04366197183098591,0.0488317335976459,0.04919976289270895,0.35577464788732394,0.3128801150696979,0.3129816241849437,0.6442253521126761,0.6871198849303022,0.6870183758150563
26,2026-05-28 12:17:29,0.10028169014084506,0.10265486725663717,0.10285493265815673,0.07887323943661972,0.09917411665753027,0.09793510324483776,0.043098591549295774,0.0481648258694036,0.04837758112094395,0.3571830985915493,0.3285957255554016,0.3297935103244838,0.6428169014084507,0.6714042744445984,0.6702064896755162
27,2026-05-28 14:17:32,0.10014144271570014,0.10420367081113084,0.10446307490783693,0.07807637906647807,0.09452119959308568,0.09354647720544701,0.04413012729844413,0.052678397808781516,0.05328596802841918,0.3555869872701556,0.3367238889501737,0.33629366489046775,0.6444130127298444,0.6632761110498263,0.6637063351095323
28,2026-05-28 16:17:30,0.10056818181818182,0.10160427807486631,0.10190996716703096,0.07840909090909091,0.09741083172039919,0.09685086155674391,0.04403409090909091,0.053004335064351794,0.052881758764111705,0.3553977272727273,0.3470142008504692,0.34759358288770054,0.6446022727272727,0.6529857991495308,0.6524064171122994
29,2026-05-28 18:17:31,0.10056980056980057,0.10279263220439691,0.10300361885035159,0.07806267806267807,0.0936829896284602,0.09269162210338681,0.044444444444444446,0.046276507718133256,0.04634581105169341,0.3544159544159544,0.3354225099380404,0.33571004159239454,0.6455840455840456,0.6645774900619597,0.6642899584076054
30,2026-05-28 20:17:31,0.0998581560283688,0.09821428571428571,0.09842114528674356,0.0777304964539007,0.10709876299671572,0.10654761904761904,0.04425531914893617,0.051364598721585254,0.05178571428571429,0.35432624113475175,0.3312569689843468,0.33214285714285713,0.6456737588652482,0.6687430310156532,0.6678571428571429
31,2026-05-28 22:17:31,0.10171428571428572,0.10688836104513064,0.10725844519973946,0.07885714285714286,0.08914665183621957,0.08847980997624703,0.044,0.04762991455150878,0.04809976247030879,0.3525714285714286,0.32723352313488785,0.32719714964370544,0.6474285714285715,0.6727664768651122,0.6728028503562946
32,2026-05-29 00:17:35,0.10068259385665529,0.1021377672209026,0.10190190269927576,0.07736063708759955,0.10276859764069499,0.10154394299287411,0.044084186575654154,0.045274641888671835,0.045724465558194774,0.35409556313993173,0.3225479989827914,0.32244655581947745,0.6459044368600683,0.6774520010172086,0.6775534441805225
33,2026-05-29 02:17:33,0.1021689497716895,0.1026252983293556,0.10293367636492753,0.07876712328767123,0.09847969478048652,0.09725536992840096,0.043949771689497714,0.050392542806721494,0.05071599045346062,0.3524543378995434,0.32875515195856786,0.3287589498806683,0.6475456621004566,0.6712448480414321,0.6712410501193318
34,2026-05-29 04:17:33,0.1014575593026579,0.09259259259259259,0.092764901324856,0.07973706773363819,0.09952982845248252,0.0991636798088411,0.043726779079737065,0.05299207631026992,0.05316606929510155,0.35095741640468703,0.33098035964288075,0.3309438470728793,0.649042583595313,0.6690196403571192,0.6690561529271206
35,2026-05-29 06:17:30,0.10102739726027397,0.10576351752822341,0.10620521163806669,0.07819634703196347,0.0978389025633826,0.0974450386215092,0.04337899543378995,0.052136959250126104,0.05228758169934641,0.3550228310502283,0.3285148843832169,0.32917409387997626,0.6449771689497716,0.6714851156167831,0.6708259061200237
36,2026-05-29 08:17:29,0.10238907849829351,0.09798099762470308,0.09809475627840639,0.07992036405005688,0.10723525466770796,0.10570071258907364,0.043515358361774746,0.04746687430086625,0.047505938242280284,0.35267349260523323,0.3309988795737938,0.3307600950118765,0.6473265073947667,0.6690011204262062,0.6692399049881235
37,2026-05-29 10:17:29,0.0998581560283688,0.10178571428571428,0.10206748999162758,0.07858156028368794,0.09797475016870605,0.09761904761904762,0.04312056737588652,0.0530355806628258,0.05357142857142857,0.3574468085106383,0.3285753535793068,0.32857142857142857,0.6425531914893616,0.6714246464206932,0.6714285714285715
38,2026-05-29 12:17:30,0.10031347962382445,0.10576351752822341,0.10611869851021534,0.07694499857509261,0.09267282686354797,0.0915032679738562,0.04331718438301511,0.04516254254432073,0.0457516339869281,0.35993160444571104,0.32647965878938223,0.3273915626856803,0.640068395554289,0.6735203412106178,0.6726084373143197
39,2026-05-29 14:17:32,0.09841179807146909,0.1076555023923445,0.10814180324996699,0.07799205899035734,0.09855786972463593,0.09748803827751196,0.04367555303460011,0.054722864360815734,0.05502392344497608,0.3618831537152581,0.33153991351072565,0.3319377990430622,0.638116846284742,0.6684600864892744,0.6680622009569378
40,2026-05-29 16:17:35,0.10057142857142858,0.09658068386322735,0.09668660485621332,0.07857142857142857,0.10019963576297881,0.09958008398320337,0.04428571428571428,0.05004994778884222,0.05038992201559688,0.3585714285714286,0.3335061542088487,0.33353329334133175,0.6414285714285715,0.6664938457911513,0.6664667066586683
41,2026-05-29 18:17:29,0.09988584474885845,0.10359281437125749,0.10341674180617655,0.07819634703196347,0.10862788663449732,0.10718562874251497,0.0442351598173516,0.05125907078192349,0.05149700598802395,0.3593036529680365,0.33903174044204576,0.3377245508982036,0.6406963470319635,0.6609682595579542,0.6622754491017964
42,2026-05-29 20:17:30,0.10176738882554162,0.10675512665862485,0.10675758928767543,0.07810718358038768,0.09782913927628564,0.0971049457177322,0.04418472063854048,0.04929745781586717,0.04945717732207479,0.35889395667046753,0.3310216762822329,0.330518697225573,0.6411060433295325,0.6689783237177671,0.6694813027744271
43,2026-05-29 22:17:29,0.10142045454545455,0.10652304009575105,0.1070221887016313,0.07897727272727273,0.09544002652187583,0.0945541591861161,0.04346590909090909,0.04989284640462132,0.05026929982046679,0.36079545454545453,0.3507663080092113,0.35128665469778575,0.6392045454545454,0.6492336919907886,0.6487133453022143
44,2026-05-30 00:17:33,0.09959931310818546,0.09512341962673089,0.09528949490469948,0.07842014882655982,0.09989927756548542,0.09873570138470801,0.045220377790498,0.05802045135028344,0.057796508127633955,0.35718374356038923,0.32916126831477305,0.32871763997591813,0.6428162564396107,0.6708387316852269,0.6712823600240818
45,2026-05-30 02:17:33,0.09879725085910653,0.09626955475330927,0.09634026080474895,0.07961053837342497,0.10031546638316251,0.09927797833935018,0.04438717067583047,0.051521887497580375,0.05174488567990373,0.359106529209622,0.32267448347111793,0.32250300842358604,0.640893470790378,0.6773255165288821,0.677496991576414
46,2026-05-30 04:17:33,0.09897610921501707,0.09326113116726835,0.09300079482784669,0.07849829351535836,0.10080980708085316,0.09987966305655836,0.04465301478953356,0.05334564765433645,0.05354993983152828,0.36035267349260525,0.342414830215444,0.34296028880866425,0.6396473265073948,0.6575851697845561,0.6570397111913358
47,2026-05-30 06:17:34,0.09991460290350128,0.09748803827751196,0.09809025255553404,0.07913464275547964,0.09234920969972979,0.09150717703349283,0.044121833191004836,0.04603526097941243,0.04665071770334928,0.36151437517791063,0.3486804945578427,0.3492822966507177,0.6384856248220894,0.6513195054421572,0.6507177033492824
48,2026-05-30 08:17:32,0.10102156640181612,0.09915865384615384,0.09956630594020652,0.07690124858115778,0.10422301024450516,0.10276442307692307,0.04398410896708286,0.04756578081773201,0.047475961538461536,0.3620885357548241,0.3477083849958863,0.3473557692307692,0.637911464245176,0.6522916150041137,0.6526442307692308
49,2026-05-30 10:17:30,0.10048254328697133,0.08776119402985075,0.08812134030679705,0.0786261708770934,0.09395578201340282,0.09313432835820895,0.04428044280442804,0.04672887156610141,0.047164179104477615,0.3582174283281294,0.3447052039773956,0.3444776119402985,0.6417825716718706,0.6552947960226043,0.6555223880597014
50,2026-05-30 12:17:31,0.10085227272727272,0.0991044776119403,0.09939886633900122,0.078125,0.09382780047014602,0.09253731343283582,0.04431818181818182,0.05321297494073559,0.05373134328358209,0.3619318181818182,0.3393731227548941,0.3397014925373134,0.6380681818181818,0.6606268772451058,0.6602985074626866
51,2026-05-30 14:17:30,0.09971671388101983,0.0985576923076923,0.09917523802958919,0.07932011331444759,0.10529106479272017,0.10336538461538461,0.044475920679886684,0.04924257820402257,0.04927884615384615,0.3620396600566572,0.33461845531974754,0.33533653846153844,0.6379603399433428,0.6653815446802525,0.6646634615384616
52,2026-05-30 16:17:31,0.09882088714205503,0.10077984403119376,0.10113017748741623,0.08001122964626614,0.10242103349793359,0.10137972405518897,0.043795620437956206,0.05963087482701013,0.0593881223755249,0.36299831555306006,0.33720165104457756,0.33713257348530296,0.6370016844469399,0.6627983489554224,0.662867426514697
53,2026-05-30 18:17:30,0.10014224751066857,0.10355207706201083,0.10464333209630006,0.08051209103840683,0.09145438860352144,0.09090909090909091,0.04352773826458037,0.053117498991794986,0.05358217940999398,0.3630156472261735,0.34153741111805447,0.3419626730885009,0.6369843527738265,0.6584625888819455,0.6580373269114991
54,2026-05-30 20:17:32,0.09871977240398293,0.10030211480362537,0.10031386476035786,0.07908961593172119,0.10466558690715604,0.10392749244712991,0.044096728307254626,0.0498237579399264,0.050151057401812686,0.36415362731152207,0.3460657531352057,0.34622356495468276,0.635846372688478,0.6539342468647943,0.6537764350453172
55,2026-05-30 22:17:31,0.09965928449744463,0.08959711365003006,0.0895539312509263,0.07921635434412266,0.10102293668104687,0.09981960312687914,0.044293015332197615,0.055357112687682265,0.05532170775706555,0.36144236229415105,0.33985533286302105,0.33974744437763077,0.638557637705849,0.660144667136979,0.6602525556223693
56,2026-05-31 00:17:33,0.0981838819523269,0.09873570138470801,0.09929998250139241,0.07860385925085131,0.10099934037560021,0.09993979530403371,0.04370034052213394,0.05293974126990715,0.052980132450331126,0.36492622020431326,0.32683803437907794,0.32751354605659244,0.6350737797956867,0.673161965620922,0.6724864539434076
57,2026-05-31 02:17:34,0.0985235661555934,0.09118357487922706,0.09154342273890038,0.07921635434412266,0.09901801654299422,0.09722222222222222,0.04400908574673481,0.051975348360752904,0.051932367149758456,0.36570130607609314,0.34371311003451827,0.34359903381642515,0.6342986939239068,0.6562868899654817,0.6564009661835748
58,2026-05-31 04:17:34,0.0974780391045622,0.10851318944844125,0.10928974621647651,0.07905922357608387,0.09294783152141187,0.09172661870503597,0.042788325304618874,0.04864865351002387,0.049160671462829736,0.3649759138566166,0.329050464346429,0.329136690647482,0.6350240861433833,0.6709495356535711,0.670863309352518
59,2026-05-31 06:17:32,0.099685804055984,0.09760479041916167,0.09763224392619109,0.07854898600399886,0.10247082750906626,0.10119760479041916,0.04398743216223936,0.04766919603823507,0.04790419161676647,0.36246786632390743,0.3447380759933876,0.3449101796407186,0.6375321336760926,0.6552619240066124,0.6550898203592814
60,2026-05-31 08:17:31,0.09940017137960583,0.09694793536804308,0.09698115989241884,0.07912025135675521,0.10087997387895213,0.09994015559545183,0.04427306483861754,0.05146865598037835,0.05146618791143028,0.3616109682947729,0.32959076362286643,0.3291442250149611,0.6383890317052271,0.6704092363771336,0.6708557749850389
61,2026-05-31 10:17:31,0.09865982321072142,0.08911483253588516,0.08953655336840662,0.07812945537496435,0.09769701380424056,0.09629186602870814,0.04448246364414029,0.052736531888777013,0.053229665071770335,0.36327345309381237,0.35643994986005983,0.35645933014354064,0.6367265469061876,0.6435600501399401,0.6435406698564594
62,2026-05-31 12:17:31,0.09866742273887157,0.09922295277943813,0.09944373611424276,0.07853700028352707,0.09303101950295609,0.09205020920502092,0.04366316983271903,0.05372434307661468,0.05379557680812911,0.36489934788772327,0.34542434695037855,0.3460848774656306,0.6351006521122767,0.6545756530496214,0.6539151225343693
63,2026-05-31 14:17:31,0.09897901304594442,0.10011918951132301,0.09987129194500297,0.07714123652864435,0.09445399742471587,0.0935637663885578,0.04424276800907544,0.06149297671545155,0.06197854588796186,0.36585365853658536,0.33807488859689877,0.33849821215733017,0.6341463414634146,0.6619251114031013,0.6615017878426699
64,2026-05-31 16:17:31,0.09869909502262443,0.09687123947051744,0.09701368417951664,0.07805429864253394,0.09643673116376623,0.09566787003610108,0.04411764705882353,0.05211002287227164,0.052346570397111915,0.36821266968325794,0.33776760878254497,0.33754512635379064,0.6317873303167421,0.662232391217455,0.6624548736462094
65,2026-05-31 18:17:32,0.09929078014184398,0.09632751354605659,0.09678153210622573,0.07914893617021276,0.09903230751935124,0.0975316074653823,0.04453900709219858,0.05150100888441753,0.05177603853100542,0.36624113475177306,0.318580486569951,0.31908488862131246,0.6337588652482269,0.6814195134300489,0.6809151113786875
66,2026-05-31 20:17:31,0.09923230025589991,0.10011990407673861,0.10009747046990292,0.07904464031845322,0.10026511384133474,0.09892086330935251,0.044355985214671594,0.05187307262017521,0.052158273381294966,0.3662212112595962,0.3215106702692296,0.32194244604316546,0.6337787887404038,0.6784893297307704,0.6780575539568345
67,2026-05-31 22:17:31,0.09994321408290743,0.10060240963855421,0.10072143174593436,0.07864849517319705,0.10016872782319952,0.09879518072289156,0.04457694491766042,0.0468242307794996,0.046987951807228916,0.36541737649063033,0.32628120313631326,0.32590361445783134,0.6345826235093697,0.6737187968636867,0.6740963855421687


==> figdata/cloud_temporal_bckt2.csv <==
index,datetime,ros_bckt,mor_bckt,aa_mor_bckt,aa_ros_bckt,do_mor_bckt,do_ros_bckt,un_mor_bckt,un_ros_bckt,kn_mor_bckt,kn_ros_bckt
0,2026-05-26 08:17:01,0.10836277974087162,0.10844122813257735,0.09768336304463632,0.09599528857479388,0.049440846928767865,0.04946996466431095,0.31471369653602305,0.31507656065959955,0.6852863034639769,0.6849234393404005
1,2026-05-26 08:32:01,0.10248815165876778,0.10214855571702382,0.0910967168924883,0.08945497630331753,0.04696449090423992,0.04739336492890995,0.3491733991821335,0.34893364928909953,0.6508266008178665,0.6510663507109005
2,2026-05-26 08:47:01,0.10424028268551237,0.10422960572235014,0.09274788354993888,0.09187279151943463,0.05228360721290244,0.052414605418138985,0.33352173907214333,0.3327444051825677,0.6664782609278567,0.6672555948174324
3,2026-05-26 08:47:02,0.10424028268551237,0.10422960572235014,0.09274788354993888,0.09187279151943463,0.05228360721290245,0.052414605418138985,0.33352173907214333,0.3327444051825677,0.6664782609278567,0.6672555948174324
4,2026-05-26 09:02:01,0.09610849056603774,0.09604845200806629,0.10789378271677186,0.10672169811320754,0.048866774033934066,0.04893867924528302,0.3300159488949056,0.3295990566037736,0.6699840511050944,0.6704009433962264
5,2026-05-26 09:17:01,0.10011778563015312,0.10035364387346646,0.09414621091412173,0.09363957597173145,0.053890535129156626,0.05418138987043581,0.3352385553307397,0.33510011778563015,0.6647614446692602,0.6648998822143699
6,2026-05-26 09:32:01,0.10405643738977072,0.10425686565313083,0.09374070736141586,0.09288653733098177,0.04863544155003985,0.04879482657260435,0.3386239130890701,0.3386243386243386,0.66137608691093,0.6613756613756614
7,2026-05-26 09:47:01,0.09852507374631268,0.09850214406718104,0.08510991389376013,0.08436578171091445,0.04966930254905048,0.049557522123893805,0.3424951002223794,0.34277286135693213,0.6575048997776206,0.6572271386430679
8,2026-05-26 10:02:01,0.10529411764705883,0.10563083957823305,0.09119047369178808,0.09117647058823529,0.04536946226537601,0.045294117647058825,0.3449425663905497,0.3447058823529412,0.6550574336094503,0.6552941176470588
9,2026-05-26 10:17:01,0.09171075837742504,0.09202215724039933,0.1012988168294617,0.10052910052910052,0.0487213055693177,0.04879482657260435,0.34071036806354077,0.3403880070546737,0.6592896319364592,0.6596119929453264
10,2026-05-26 10:32:01,0.10035419126328217,0.10058109308223391,0.0966383806778885,0.09563164108618655,0.049516937037554144,0.049586776859504134,0.34310393738241546,0.34238488783943327,0.6568960626175846,0.6576151121605667
11,2026-05-26 10:47:01,0.1050767414403778,0.10544499043525483,0.09526721043935091,0.09445100354191263,0.05698294851185574,0.05726092089728453,0.3406855874670697,0.34061393152302244,0.6593144125329303,0.6593860684769776
12,2026-05-26 11:02:01,0.10849056603773585,0.10873859394872502,0.09413252117519474,0.09316037735849056,0.047985324113361975,0.04834905660377359,0.321897619416823,0.32193396226415094,0.678102380583177,0.6780660377358491
13,2026-05-26 11:02:02,0.10849056603773585,0.10873859394872502,0.09413252117519473,0.09316037735849056,0.04798532411336197,0.04834905660377359,0.32189761941682293,0.32193396226415094,0.6781023805831771,0.6780660377358491
14,2026-05-26 11:17:01,0.09080188679245282,0.09082109701290106,0.09152847000763806,0.0902122641509434,0.05705375152929164,0.057193396226415096,0.3203866952518955,0.32016509433962265,0.6796133047481046,0.6798349056603774
15,2026-05-26 11:32:01,0.10836277974087162,0.10807930128027499,0.09866352201816694,0.0977620730270907,0.049238973207605924,0.04946996466431095,0.331400969396338,0.3309776207302709,0.668599030603662,0.6690223792697291
16,2026-05-26 11:47:01,0.1007705986959099,0.10057912288670559,0.09848587282689339,0.09662122110254891,0.04968054821580484,0.04979253112033195,0.33093178743950885,0.33076467101363366,0.6690682125604912,0.6692353289863664
17,2026-05-26 12:02:01,0.11241217798594848,0.11221672966084643,0.0961330262461049,0.09543325526932084,0.049695185950134516,0.049765807962529274,0.33368035413064595,0.3337236533957845,0.6663196458693541,0.6662763466042154
18,2026-05-26 12:17:01,0.08941176470588236,0.0893957216006041,0.09486196490640518,0.09411764705882353,0.045724347414245234,0.04588235294117647,0.35542590127206997,0.3558823529411765,0.64457409872793,0.6441176470588235
19,2026-05-26 12:32:01,0.10452143276570758,0.10478468232409663,0.09425803247507601,0.09336465061655902,0.048971589994574946,0.04932472108044627,0.35592890233495134,0.35466823253082796,0.6440710976650487,0.6453317674691721
20,2026-05-26 12:47:01,0.10566706021251476,0.10624965147371397,0.09406975467341634,0.09327036599763873,0.05352700531911091,0.05371900826446281,0.33174989156555995,0.33116883116883117,0.6682501084344401,0.6688311688311688
21,2026-05-26 13:02:01,0.09811985898942421,0.09791582589578421,0.10097707472991753,0.10047003525264395,0.05241113535484804,0.052878965922444184,0.3351526939228896,0.33490011750881316,0.6648473060771104,0.6650998824911869
22,2026-05-26 13:17:01,0.10023584905660378,0.10032260953933354,0.09404263256808135,0.09316037735849056,0.051009948740448105,0.05129716981132076,0.3412751350648978,0.3408018867924528,0.6587248649351022,0.6591981132075472
23,2026-05-26 13:32:01,0.10802833530106257,0.10809881420196443,0.10078936813701107,0.09976387249114523,0.0541495681797798,0.05430932703659976,0.3157954729464864,0.31582054309327035,0.6842045270535135,0.6841794569067297
24,2026-05-26 13:47:01,0.09741784037558686,0.0975330724872179,0.08604470004348376,0.08568075117370892,0.051252153584575064,0.051643192488262914,0.33407509530831914,0.33392018779342725,0.6659249046916809,0.6660798122065728
25,2026-05-26 14:02:01,0.102880658436214,0.10284100697864337,0.101716848280786,0.1011169900058789,0.048575279620554426,0.048206937095825984,0.33811920009094953,0.33803644914756026,0.6618807999090505,0.6619635508524397
26,2026-05-26 14:17:01,0.09753231492361927,0.09765425930942698,0.0824496189430729,0.08166862514688601,0.05357591455014497,0.05405405405405406,0.3480623247696619,0.3484136310223267,0.6519376752303381,0.6515863689776733
27,2026-05-26 14:32:01,0.10504694835680752,0.10478659233017133,0.09544965863639387,0.09448356807511737,0.05105354610224162,0.051056338028169015,0.3386694076180893,0.3380281690140845,0.6613305923819107,0.6619718309859155
28,2026-05-26 14:47:01,0.09734513274336283,0.09711795944010283,0.0928527820549582,0.09262536873156342,0.05253167265416512,0.052507374631268436,0.32183542654164526,0.3215339233038348,0.6781645734583548,0.6784660766961652
29,2026-05-26 15:02:01,0.10017574692442882,0.10021728633384934,0.09874727824752062,0.09783245459871119,0.04908959335594259,0.0492091388400703,0.33753205269494335,0.3368482718219098,0.6624679473050566,0.6631517281780902
30,2026-05-26 15:17:01,0.10147492625368731,0.1013212157562591,0.08883336576481629,0.08849557522123894,0.055350402788787646,0.05545722713864307,0.3273947527752724,0.32684365781710917,0.6726052472247276,0.6731563421828908
31,2026-05-26 15:32:01,0.10771041789287816,0.10820530845675505,0.09891593401869044,0.09770453207769277,0.05705641820892151,0.05768098881695115,0.3448518664540557,0.34490876986462626,0.6551481335459444,0.6550912301353737
32,2026-05-26 15:47:01,0.11005353955978585,0.1099950935261127,0.10368488150161255,0.10291493158834028,0.05170690144797431,0.05175490779298037,0.32533561547364653,0.32480666270077335,0.6746643845263535,0.6751933372992267
33,2026-05-26 16:02:01,0.10849056603773585,0.10869859825354238,0.10716158045481486,0.10613207547169812,0.052188895997342874,0.052476415094339625,0.3213454957039979,0.32134433962264153,0.6786545042960022,0.6786556603773585
34,2026-05-26 16:17:01,0.09540636042402827,0.09618566057330029,0.09687757060440967,0.09599528857479388,0.04979774013027517,0.05005889281507656,0.33143188575389476,0.3309776207302709,0.6685681142461053,0.6690223792697291
35,2026-05-26 16:32:01,0.10330578512396695,0.10323249363596176,0.10406409900913845,0.10330578512396695,0.041890370636868374,0.04191263282172373,0.3414103775189181,0.3412042502951594,0.6585896224810819,0.6587957497048407
36,2026-05-26 16:32:02,0.10330578512396695,0.10323249363596179,0.10406409900913845,0.10330578512396695,0.041890370636868374,0.04191263282172373,0.34141037751891823,0.3412042502951594,0.6585896224810818,0.6587957497048407
37,2026-05-26 16:47:01,0.09622195985832349,0.09615452066365723,0.10099285888423966,0.10035419126328217,0.04569290993849143,0.04604486422668241,0.3246102353257668,0.32408500590318773,0.6753897646742332,0.6759149940968123
38,2026-05-26 17:02:01,0.10699588477366255,0.1071253332611728,0.10516220749701258,0.10523221634332745,0.053822702255020796,0.053497942386831275,0.3320554160335051,0.3315696649029982,0.6679445839664949,0.6684303350970018
39,2026-05-26 17:17:01,0.10545023696682465,0.10586258592438975,0.09634446641559036,0.09597156398104266,0.050739043752533984,0.0509478672985782,0.3388627894240098,0.33886255924170616,0.6611372105759902,0.6611374407582938
40,2026-05-26 17:32:01,0.1056047197640118,0.10578441678691079,0.1079688530748147,0.10678466076696165,0.05111073559004026,0.05132743362831858,0.31590611130733215,0.31622418879056047,0.6840938886926679,0.6837758112094395
41,2026-05-26 17:47:01,0.09219858156028368,0.09274597268344828,0.10174042805022403,0.10047281323877069,0.051524902703433254,0.051418439716312055,0.3442863191047841,0.34397163120567376,0.655713680895216,0.6560283687943262
42,2026-05-26 18:02:01,0.10668229777256741,0.10713834509113426,0.10025608695459257,0.09964830011723329,0.04740677429243055,0.047479484173505275,0.33081254266625676,0.3311840562719812,0.6691874573337433,0.6688159437280188
43,2026-05-26 18:17:01,0.09829311359623308,0.09833135434099016,0.10227118988489259,0.10182460270747498,0.05373399958654592,0.05414949970570924,0.3517806759872235,0.35138316656856977,0.6482193240127765,0.6486168334314302
44,2026-05-26 18:32:01,0.10188457008244994,0.10200688305473937,0.10734626820530224,0.10659599528857479,0.05172477190843283,0.05182567726737338,0.32547484436185214,0.3250883392226148,0.6745251556381479,0.6749116607773852
45,2026-05-26 18:47:01,0.10212514757969303,0.10215427965335153,0.08191690646144816,0.08146399055489964,0.05020571750991051,0.05076741440377804,0.330589261411023,0.3293978748524203,0.6694107385889769,0.6706021251475798
46,2026-05-26 19:02:01,0.10954063604240283,0.11006364705753494,0.10733419236680697,0.10659599528857479,0.05035255208280805,0.050647820965842166,0.31744124829310727,0.31743227326266193,0.6825587517068927,0.682567726737338
47,2026-05-26 19:17:01,0.1049199762892709,0.10508249891164663,0.08312307894817636,0.08239478363959692,0.0502123506935843,0.05038529934795495,0.35319905046426603,0.35269709543568467,0.646800949535734,0.6473029045643153
48,2026-05-26 19:32:01,0.09192692987625221,0.09187441407740055,0.08862344888955034,0.08780200353565115,0.058085956643962475,0.05833824395992929,0.3465126830523659,0.3464938126104891,0.6534873169476341,0.6535061873895109
49,2026-05-26 19:47:01,0.10644589000591366,0.10643270216363854,0.10508157374603663,0.10408042578356003,0.05113483115962909,0.0514488468361916,0.32661919671429124,0.3264340626848019,0.6733808032857087,0.6735659373151981
50,2026-05-26 20:02:01,0.10405643738977072,0.10441959758560455,0.09383625372708995,0.09347442680776014,0.04513754102404505,0.04526748971193416,0.3269895560282847,0.3256907701352146,0.6730104439717153,0.6743092298647855
51,2026-05-26 20:17:01,0.10100413467217956,0.10104036435381751,0.09337377588583722,0.09214412285883047,0.046859710524388344,0.04725339633786178,0.34146744997341455,0.3408151210868281,0.6585325500265855,0.6591848789131719
52,2026-05-26 20:32:01,0.09757539917208752,0.09793593377033102,0.10279282494398971,0.1017149615612064,0.046972886836989705,0.04730928444707274,0.3381501974601565,0.33767001774098165,0.6618498025398435,0.6623299822590183
53,2026-05-26 20:32:02,0.09757539917208752,0.09793593377033101,0.10279282494398971,0.1017149615612064,0.046972886836989705,0.04730928444707274,0.3381501974601565,0.33767001774098165,0.6618498025398435,0.6623299822590183
54,2026-05-26 20:47:01,0.0902122641509434,0.09020600975015805,0.09973880624014735,0.09905660377358491,0.048348521866059695,0.04834905660377359,0.31064087467184875,0.3113207547169811,0.6893591253281512,0.6886792452830188
55,2026-05-26 21:02:01,0.11143867924528301,0.11136074896517194,0.09940015655862774,0.09846698113207547,0.05317907997173508,0.05306603773584906,0.31601836470756367,0.3154481132075472,0.6839816352924364,0.6845518867924528
56,2026-05-26 21:17:01,0.09585798816568047,0.09601971947155112,0.10423155917104285,0.10295857988165681,0.048493590823603806,0.0485207100591716,0.34780142590840823,0.3473372781065089,0.6521985740915918,0.6526627218934911
57,2026-05-26 21:32:01,0.09574468085106383,0.09602867594505575,0.09372413604383985,0.09278959810874704,0.05180746370975425,0.05200945626477541,0.3263256131626429,0.3262411347517731,0.6736743868373571,0.6737588652482269
58,2026-05-26 21:32:02,0.09574468085106383,0.09602867594505574,0.09372413604383983,0.09278959810874704,0.05180746370975427,0.05200945626477541,0.32632561316264297,0.3262411347517731,0.673674386837357,0.6737588652482269
59,2026-05-26 21:47:01,0.10041346721795628,0.10072013293046185,0.1000282946805325,0.09982279976373302,0.056755737990209255,0.05670407560543414,0.32446254913252376,0.3242764323685765,0.6755374508674763,0.6757235676314235
60,2026-05-26 22:02:01,0.09846698113207547,0.09838973626906346,0.10571705459057301,0.10495283018867925,0.0476142725647341,0.047759433962264154,0.32470513678765656,0.3248820754716981,0.6752948632123434,0.6751179245283019
61,2026-05-26 22:17:01,0.10123602118893467,0.1014963993987927,0.08530289094344949,0.08416715715126545,0.053285800347793434,0.053560918187168925,0.3377977360157251,0.33784579164214246,0.6622022639842748,0.6621542083578575
62,2026-05-26 22:32:01,0.09433962264150944,0.0948048594279921,0.09031208171187913,0.08962264150943396,0.04657460013305258,0.04658018867924528,0.3345517100190562,0.33431603773584906,0.6654482899809437,0.6656839622641509
63,2026-05-26 22:47:01,0.09734513274336283,0.09715153049680045,0.09807209837559658,0.09734513274336283,0.05253685365237572,0.052507374631268436,0.33510533662150194,0.3351032448377581,0.664894663378498,0.6648967551622419
64,2026-05-26 23:02:01,0.10504694835680752,0.10514657964580362,0.10850907513019661,0.107981220657277,0.04828438469050931,0.04812206572769953,0.3200428826022312,0.3204225352112676,0.6799571173977688,0.6795774647887324
65,2026-05-26 23:17:01,0.10011778563015312,0.10051067824214392,0.09691575070521172,0.09599528857479388,0.05090629266921659,0.05123674911660778,0.3242685716909883,0.3250883392226148,0.6757314283090117,0.6749116607773852
66,2026-05-26 23:32:01,0.09811985898942421,0.09813728286249673,0.08733023481388477,0.08695652173913043,0.057811257208111276,0.057579318448883664,0.341897561639172,0.34312573443008226,0.658102438360828,0.6568742655699178
67,2026-05-26 23:47:01,0.08908554572271386,0.08886369371578018,0.10663503418723401,0.10501474926253687,0.051547723349789264,0.05191740412979351,0.3329069052205104,0.3321533923303835,0.6670930947794895,0.6678466076696166
68,2026-05-27 00:02:01,0.10548025928108426,0.10604255636948653,0.09064130514427424,0.0901591043017089,0.05395654607433618,0.054213317619328225,0.333616510050848,0.33411903358868594,0.666383489949152,0.6658809664113141
69,2026-05-27 00:17:01,0.10336680448907265,0.10398988438011911,0.10386105767609241,0.10336680448907265,0.05382571740545231,0.05375073833431778,0.32923374410520356,0.3301831069108092,0.6707662558947964,0.6698168930891908
70,2026-05-27 00:32:01,0.09994086339444117,0.10009155087703667,0.08884039957159215,0.08870490833826139,0.057275717272777874,0.05736250739207569,0.3359428245048461,0.33589591957421644,0.6640571754951539,0.6641040804257836
71,2026-05-27 00:47:01,0.10566706021251476,0.10601753183772529,0.09648088990579044,0.09563164108618655,0.0548067022468518,0.05489964580873672,0.3343790198375748,0.333530106257379,0.6656209801624252,0.666469893742621
72,2026-05-27 01:02:01,0.09717314487632508,0.09718794603605985,0.09362521439794859,0.09305064782096584,0.0389527727656657,0.038869257950530034,0.3322692767274813,0.3327444051825677,0.6677307232725187,0.6672555948174324
73,2026-05-27 01:17:01,0.10017678255745432,0.10066048145478687,0.09831806491198491,0.09781968179139658,0.04787287311054335,0.04832056570418385,0.33255396492839867,0.33176193282262817,0.6674460350716014,0.6682380671773718
74,2026-05-27 01:32:01,0.10703725606150206,0.10738027455079942,0.11476607926155766,0.11354228267297457,0.043534785546254236,0.04376108811354228,0.3383449342792919,0.33826138379657006,0.6616550657207081,0.66173861620343
75,2026-05-27 01:47:01,0.10594467333725721,0.10549130721894473,0.09835542612691461,0.09770453207769277,0.04835802909771121,0.04885226603884638,0.33172563748200584,0.33137139493819895,0.6682743625179941,0.6686286050618011
76,2026-05-27 02:02:01,0.10482921083627797,0.10507594056962952,0.10359876907862539,0.10306242638398115,0.053169923828957785,0.053003533568904596,0.3340354828525173,0.3333333333333333,0.6659645171474827,0.6666666666666667
77,2026-05-27 02:02:02,0.10482921083627797,0.10507594056962952,0.10359876907862539,0.10306242638398115,0.053169923828957785,0.053003533568904596,0.3340354828525173,0.3333333333333333,0.6659645171474827,0.6666666666666667
78,2026-05-27 02:17:01,0.10526315789473684,0.10533393528671679,0.08732408250683578,0.08693081017149616,0.052066920076646137,0.05263157894736842,0.3381670343283561,0.33767001774098165,0.661832965671644,0.6623299822590183
79,2026-05-27 02:32:01,0.09875813128326434,0.0993419415895112,0.10418651621576258,0.1028976936723832,0.05283430852194161,0.05322294500295683,0.3394215676568817,0.33944411590774687,0.6605784323431183,0.6605558840922532
80,2026-05-27 02:47:01,0.09289940828402367,0.09303829883996784,0.09726262368003537,0.09644970414201183,0.046891591831296896,0.047337278106508875,0.3320990153764728,0.33136094674556216,0.6679009846235272,0.6686390532544378
81,2026-05-27 03:02:01,0.10420367081113084,0.10440189534976421,0.10852827504987443,0.10775606867969213,0.047575142512896115,0.047365304914150384,0.32688004910292423,0.3268206039076377,0.6731199508970758,0.6731793960923623
82,2026-05-27 03:17:01,0.10566706021251476,0.10628354306886545,0.10291792914526685,0.10153482880755609,0.049712665108541325,0.050177095631641085,0.333079621790825,0.333530106257379,0.666920378209175,0.666469893742621
83,2026-05-27 03:32:01,0.10517038777908343,0.10581414340897846,0.08969308632401807,0.08930669800235018,0.04416833000265204,0.04465334900117509,0.3433684477779572,0.34312573443008226,0.6566315522220427,0.6568742655699178
84,2026-05-27 03:47:01,0.10841232227488151,0.10846576615052742,0.08813294817322496,0.08767772511848342,0.051886947734824676,0.052132701421800945,0.33815967101607575,0.33767772511848343,0.6618403289839243,0.6623222748815165
85,2026-05-27 04:02:01,0.1071849234393404,0.10720920266246733,0.09193671968770238,0.09069493521790342,0.04322951194645088,0.04299175500588928,0.3497573262044086,0.3498233215547703,0.6502426737955914,0.6501766784452296
86,2026-05-27 04:17:01,0.09781968179139658,0.09823440914752016,0.0935980359212675,0.09310548025928109,0.04042706569287934,0.04065998821449617,0.33384834006574043,0.33411903358868594,0.6661516599342596,0.6658809664113141
87,2026-05-27 04:32:01,0.11261792452830188,0.11214182922602053,0.09375759544201415,0.09257075471698113,0.04357947567769076,0.04363207547169811,0.3337925120955533,0.3331367924528302,0.6662074879044467,0.6668632075471699
88,2026-05-27 04:32:02,0.11261792452830188,0.11214182922602056,0.09375759544201416,0.09257075471698113,0.04357947567769076,0.04363207547169811,0.3337925120955533,0.3331367924528302,0.6662074879044467,0.6668632075471699
89,2026-05-27 04:47:01,0.0947867298578199,0.094868230700883,0.08909196470088598,0.08827014218009478,0.05239108359924979,0.052725118483412325,0.3213908425757158,0.32109004739336494,0.6786091574242842,0.6789099526066351
90,2026-05-27 04:47:02,0.0947867298578199,0.094868230700883,0.08909196470088597,0.08827014218009478,0.05239108359924979,0.052725118483412325,0.32139084257571576,0.32109004739336494,0.6786091574242843,0.6789099526066351
91,2026-05-27 05:02:01,0.10815602836879433,0.10833776630948304,0.09266927147868644,0.09160756501182032,0.04758704298071275,0.047872340425531915,0.33165424014954825,0.33156028368794327,0.6683457598504517,0.6684397163120568
92,2026-05-27 05:17:01,0.09467455621301775,0.09499707196134678,0.08200956996466033,0.08106508875739644,0.04332517819031047,0.04378698224852071,0.3449786604996612,0.3449704142011834,0.6550213395003388,0.6550295857988166
93,2026-05-27 05:32:01,0.0983510011778563,0.09905168991130342,0.10003747796518683,0.09952885747938751,0.04932717894156426,0.04946996466431095,0.3330842288344413,0.3327444051825677,0.6669157711655587,0.6672555948174324
94,2026-05-27 05:47:01,0.11570247933884298,0.11587229472246326,0.10545476809050036,0.10448642266824085,0.05414343011879684,0.05430932703659976,0.31294799561368897,0.31286894923258557,0.6870520043863111,0.6871310507674144
95,2026-05-27 06:02:01,0.11190053285968028,0.11192340650841762,0.08952764168457047,0.08821788040260509,0.05431538747094189,0.054470100651272946,0.34584874104270646,0.3457667258732978,0.6541512589572935,0.6542332741267022
96,2026-05-27 06:17:01,0.1017149615612064,0.1022941695672056,0.0978145505797208,0.09698403311649911,0.0511988533251845,0.0514488468361916,0.33406586812659966,0.3335304553518628,0.6659341318734003,0.6664695446481372
97,2026-05-27 06:32:01,0.09994121105232216,0.09997890453328963,0.09640774017097772,0.09523809523809523,0.056600892387290755,0.0564373897707231,0.3277582597188641,0.328042328042328,0.6722417402811359,0.671957671957672
98,2026-05-27 06:47:01,0.10300176574455562,0.10281975409729979,0.10178044695536008,0.10064743967039436,0.051170988948430515,0.051206592113007654,0.3206454548361937,0.3195997645673926,0.6793545451638063,0.6804002354326074
99,2026-05-27 07:02:01,0.11163614884819846,0.11196366157230368,0.10124029693875,0.09982279976373302,0.05002400553162634,0.05020673360897814,0.32135814788942124,0.3219137625516834,0.6786418521105788,0.6780862374483165
100,2026-05-27 07:02:02,0.11163614884819846,0.11196366157230368,0.10124029693875,0.09982279976373302,0.05002400553162634,0.05020673360897814,0.3213581478894213,0.3219137625516834,0.6786418521105787,0.6780862374483165
101,2026-05-27 07:17:01,0.1050767414403778,0.10494240157706543,0.08939396685734786,0.0885478158205431,0.04725986165163496,0.047225501770956316,0.3429236179820214,0.34297520661157027,0.6570763820179786,0.6570247933884297
102,2026-05-27 07:32:01,0.09257075471698113,0.09307860604494399,0.09333605804200472,0.09257075471698113,0.04647281064641325,0.04658018867924528,0.33129656017313447,0.3319575471698113,0.6687034398268655,0.6680424528301887
103,2026-05-27 07:47:01,0.10476751030017657,0.10479852111998855,0.08692298043989069,0.0859329017068864,0.056839055971421096,0.05709240729841083,0.34230070860601347,0.34196586227192466,0.6576992913939865,0.6580341377280754
104,2026-05-27 08:02:01,0.10960518562168532,0.11014540370735044,0.08949100334971906,0.08898055391868002,0.05036633156754154,0.050677666470241606,0.3362658923787387,0.33588685916322925,0.6637341076212613,0.6641131408367708
105,2026-05-27 08:17:01,0.09117647058823529,0.09179658424199375,0.11311020522062676,0.11176470588235295,0.049878079046387504,0.05,0.34055662332781245,0.34058823529411764,0.6594433766721876,0.6594117647058824
106,2026-05-27 08:32:01,0.09341950646298472,0.09395387465736935,0.09132516521588316,0.09165687426556991,0.05152496592121951,0.05170387779083431,0.3466719533948398,0.345475910693302,0.6533280466051602,0.6545240893066979
107,2026-05-27 08:47:01,0.09330985915492958,0.09372680431232094,0.09679841452624803,0.09565727699530517,0.04607273240625316,0.04636150234741784,0.34864948584176375,0.34917840375586856,0.6513505141582363,0.6508215962441315
108,2026-05-27 09:02:01,0.09736070381231672,0.09740309783432642,0.09794205248580916,0.0967741935483871,0.04720592693204377,0.04750733137829912,0.3415865336780134,0.3419354838709677,0.6584134663219866,0.6580645161290323
109,2026-05-27 09:17:01,0.09781968179139658,0.0976553504021209,0.09408745977791491,0.09369475545079552,0.05250440475523438,0.05303476723629935,0.34776015860487924,0.34708308780200353,0.6522398413951207,0.6529169121979965
110,2026-05-27 09:32:01,0.10211267605633803,0.10260074569209163,0.09932997834409882,0.09859154929577464,0.05390500672083842,0.0539906103286385,0.3234280890233098,0.323943661971831,0.6765719109766902,0.676056338028169
111,2026-05-27 09:47:01,0.0976470588235294,0.09736134773002765,0.09550152288945116,0.09470588235294118,0.04863123246400755,0.0488235294117647,0.32313217371519165,0.32294117647058823,0.6768678262848083,0.6770588235294117
112,2026-05-27 10:02:01,0.09876543209876543,0.09879399199513579,0.10567294293607107,0.10464432686654909,0.049963639604059994,0.04997060552616108,0.3417147822322555,0.34156378600823045,0.6582852177677445,0.6584362139917695
113,2026-05-27 10:17:01,0.09605185621685328,0.0969994324347118,0.09773099181730024,0.09723040659988215,0.05199869584374199,0.052445492044784915,0.3362370742024229,0.33588685916322925,0.6637629257975771,0.6641131408367708
114,2026-05-27 10:32:01,0.09869976359338062,0.09900970006104286,0.10078337086856082,0.09988179669030733,0.05192681426809931,0.05200945626477541,0.33448638372108375,0.3339243498817967,0.6655136162789163,0.6660756501182032
115,2026-05-27 10:47:01,0.09470588235294118,0.09503417502599516,0.097780631301119,0.09705882352941177,0.05820494422342507,0.05823529411764706,0.3163864735409121,0.3164705882352941,0.6836135264590879,0.6835294117647059
116,2026-05-27 11:02:01,0.10783736004714202,0.108221592760403,0.10137147977108049,0.10017678255745432,0.04697949491839093,0.04714201532115498,0.322818150529359,0.3229228049499116,0.677181849470641,0.6770771950500885
117,2026-05-27 11:17:01,0.09551886792452831,0.09558953428580678,0.09899958752327051,0.09787735849056604,0.04821328644584038,0.04834905660377359,0.34787923907082524,0.3472877358490566,0.6521207609291748,0.6527122641509434
118,2026-05-27 11:32:01,0.09523809523809523,0.09552200960387447,0.10371364042704187,0.102880658436214,0.04909158927450068,0.04938271604938271,0.3432992933773493,0.34332745443856555,0.6567007066226507,0.6566725455614344
119,2026-05-27 11:32:02,0.09523809523809523,0.09552200960387447,0.10371364042704187,0.102880658436214,0.04909158927450069,0.04938271604938271,0.3432992933773493,0.34332745443856555,0.6567007066226507,0.6566725455614344
120,2026-05-27 11:47:01,0.09793510324483776,0.09823196631504992,0.10430619709614579,0.10324483775811209,0.06143954853541357,0.061946902654867256,0.3206232015665426,0.3209439528023599,0.6793767984334573,0.6790560471976401
121,2026-05-27 12:02:01,0.11208920187793427,0.11254489918680044,0.08962681868428199,0.0892018779342723,0.04639391323779088,0.04636150234741784,0.3308602066245059,0.33215962441314556,0.6691397933754941,0.6678403755868545
122,2026-05-27 12:17:01,0.10047003525264395,0.10024220818430343,0.10054633913589786,0.09929494712103408,0.05203416167356105,0.05229142185663925,0.33087848183898083,0.3307873090481786,0.6691215181610192,0.6692126909518215
123,2026-05-27 12:32:01,0.09582598471487361,0.09628835942920444,0.09036492987068503,0.08994708994708994,0.054581124509514356,0.05526161081716637,0.3407699071087348,0.3409758965314521,0.6592300928912652,0.6590241034685479
124,2026-05-27 12:47:01,0.09588235294117647,0.09588791433934205,0.09068255745847692,0.09,0.05811014644475978,0.05823529411764706,0.3337224849259032,0.3341176470588235,0.6662775150740968,0.6658823529411765
125,2026-05-27 13:02:01,0.09870740305522914,0.09894975211193094,0.08768804597846083,0.08695652173913043,0.0558346206307764,0.05581668625146886,0.3327771551554698,0.33313748531139836,0.6672228448445302,0.6668625146886016
126,2026-05-27 13:17:01,0.09,0.09010824773027334,0.09783750846576342,0.09705882352941177,0.05679386803365771,0.057058823529411766,0.3453212963133173,0.3452941176470588,0.6546787036866827,0.6547058823529412
127,2026-05-27 13:32:01,0.09823529411764706,0.09824257790030072,0.10342756396187051,0.10176470588235294,0.04997998729061363,0.05,0.3510839001896331,0.3511764705882353,0.6489160998103669,0.6488235294117647
128,2026-05-27 13:47:01,0.0866745283018868,0.08667039873137745,0.09331553567013692,0.09198113207547169,0.052279496298667204,0.052476415094339625,0.33818647459159984,0.3384433962264151,0.6618135254084001,0.6615566037735849
129,2026-05-27 14:02:01,0.10275983558426306,0.10249570948480295,0.09895624842712454,0.09806224310041103,0.04994761744303094,0.049911920140927775,0.3492436294786988,0.34879624192601294,0.6507563705213012,0.6512037580739871
130,2026-05-27 14:17:01,0.09154929577464789,0.0918958942609668,0.09258986795072624,0.09213615023474178,0.05423175146424747,0.05457746478873239,0.34123952743546765,0.340962441314554,0.6587604725645324,0.659037558685446
131,2026-05-27 14:32:01,0.09582598471487361,0.09640854457138984,0.09542070015604101,0.09465020576131687,0.047421990339517314,0.047619047619047616,0.34160371718860305,0.34156378600823045,0.658396282811397,0.6584362139917695
132,2026-05-27 14:47:01,0.09700176366843033,0.0973948032609954,0.0915829443622511,0.09053497942386832,0.053547245332269455,0.053497942386831275,0.3441568854160601,0.3445032333921223,0.6558431145839398,0.6554967666078777
133,2026-05-27 15:02:01,0.10849056603773585,0.10788852996047896,0.09608318645551564,0.09551886792452831,0.04662621970370551,0.04658018867924528,0.33911758559549876,0.33903301886792453,0.6608824144045012,0.6609669811320755
134,2026-05-27 15:17:01,0.10071090047393365,0.10073037549494905,0.10524076353061507,0.10367298578199052,0.05217950486518189,0.052132701421800945,0.34717775063223766,0.3471563981042654,0.6528222493677623,0.6528436018957346
135,2026-05-27 15:32:01,0.09652736904061213,0.09639321773460638,0.09872647959927003,0.09770453207769277,0.05321468134471519,0.053560918187168925,0.3366544558409581,0.3366686286050618,0.6633455441590419,0.6633313713949383
136,2026-05-27 15:47:01,0.10383480825958702,0.10446143478583036,0.08380818315489742,0.08259587020648967,0.05250777803261205,0.05309734513274336,0.34012713028344244,0.3410029498525074,0.6598728697165576,0.6589970501474927
137,2026-05-27 16:02:01,0.09905660377358491,0.09936927691044829,0.1022750242901062,0.10200471698113207,0.05819012279289813,0.05837264150943396,0.34034220015790506,0.33962264150943394,0.6596577998420949,0.6603773584905661
138,2026-05-27 16:17:01,0.09650680876258141,0.09734008612518667,0.1023261306153549,0.10124333925399645,0.05132884902165021,0.05150976909413854,0.3175648540409126,0.3185316755476613,0.6824351459590874,0.6814683244523387
139,2026-05-27 16:32:01,0.10979929161747344,0.11015613902965331,0.09925352407771781,0.09799291617473435,0.05653677957806539,0.05667060212514758,0.34208829456990625,0.34238488783943327,0.6579117054300938,0.6576151121605667
140,2026-05-27 16:47:01,0.08898055391868002,0.0893405949001967,0.09144244179124447,0.09074837949322334,0.05503548604939148,0.0553918680023571,0.3286203169226718,0.32822628167354156,0.6713796830773282,0.6717737183264585
141,2026-05-27 17:02:01,0.10895170789163722,0.10972384672760627,0.09747294374446233,0.09717314487632508,0.052688545466974226,0.053003533568904596,0.33335836636667354,0.3333333333333333,0.6666416336333265,0.6666666666666667
142,2026-05-27 17:17:01,0.09610849056603774,0.09647506247724796,0.09798925134113722,0.0972877358490566,0.054432859012264544,0.054245283018867926,0.3394718255726985,0.33962264150943394,0.6605281744273015,0.6603773584905661
143,2026-05-27 17:32:01,0.09048178613396005,0.09093454194093213,0.10275614997803435,0.10164512338425381,0.056456201261586604,0.05699177438307873,0.33666748828406123,0.33666274970622795,0.6633325117159388,0.663337250293772
144,2026-05-27 17:47:01,0.09774881516587677,0.0981874442666345,0.09978346947994934,0.09834123222748815,0.04703544044013345,0.04739336492890995,0.31960485122069415,0.32049763033175355,0.6803951487793058,0.6795023696682465
145,2026-05-27 17:47:02,0.09774881516587677,0.09818744426663449,0.09978346947994936,0.09834123222748815,0.04703544044013345,0.04739336492890995,0.3196048512206941,0.32049763033175355,0.6803951487793058,0.6795023696682465
146,2026-05-27 18:02:01,0.10489098408956983,0.10550122182254981,0.10225059474607541,0.10194460813199764,0.045062320322993545,0.04537418974661167,0.3299577573357334,0.32999410724808487,0.6700422426642666,0.6700058927519151
147,2026-05-27 18:02:02,0.10489098408956983,0.1055012218225498,0.10225059474607541,0.10194460813199764,0.04506232032299353,0.04537418974661167,0.3299577573357334,0.32999410724808487,0.6700422426642666,0.6700058927519151
148,2026-05-27 18:17:01,0.09571344685848503,0.09599075894045264,0.1009730691761164,0.09982384028185555,0.05455124526662114,0.0546095126247798,0.3338647942941203,0.3341162654139753,0.6661352057058797,0.6658837345860247
149,2026-05-27 18:32:01,0.10158543746330007,0.10166525984434545,0.08494347882428015,0.08455666470933647,0.054694890049200084,0.0546095126247798,0.32616413567943575,0.3253082795067528,0.6738358643205642,0.6746917204932472
150,2026-05-27 18:47:01,0.0943952802359882,0.09495957310700437,0.09468299062264166,0.09380530973451327,0.06005802027119826,0.06017699115044248,0.32651790732652075,0.32684365781710917,0.6734820926734792,0.6731563421828908
151,2026-05-27 19:02:01,0.1098062243100411,0.11024036275891173,0.0969740725614997,0.09630064591896653,0.05164945372685601,0.05226071638285379,0.31845609436522054,0.31884908984145627,0.6815439056347794,0.6811509101585438
152,2026-05-27 19:17:01,0.1011764705882353,0.10164634533126957,0.10475254693500971,0.10470588235294118,0.060871709651647746,0.0611764705882353,0.32844071925796703,0.32823529411764707,0.671559280742033,0.6717647058823529
153,2026-05-27 19:32:01,0.08534432018834609,0.0858366050742084,0.09242878859643212,0.09181871689228958,0.058772463757991264,0.05885815185403178,0.34616686352063797,0.34608593290170686,0.653833136479362,0.6539140670982931
154,2026-05-27 19:32:02,0.08534432018834609,0.08583660507420841,0.09242878859643214,0.09181871689228958,0.058772463757991264,0.05885815185403178,0.3461668635206381,0.34608593290170686,0.6538331364793619,0.6539140670982931
155,2026-05-27 19:47:01,0.099882491186839,0.09997739732359481,0.07583321921836954,0.07579318448883667,0.054722878905974603,0.055229142185663924,0.33304584420941585,0.3337250293772033,0.6669541557905841,0.6662749706227967
156,2026-05-27 20:02:01,0.10229276895943562,0.10271041342966274,0.09282027789643975,0.09229864785420341,0.052555545568390497,0.05291005291005291,0.3278341608205369,0.328042328042328,0.6721658391794632,0.671957671957672
157,2026-05-27 20:02:02,0.10229276895943562,0.10271041342966274,0.09282027789643973,0.09229864785420341,0.052555545568390497,0.05291005291005291,0.3278341608205369,0.328042328042328,0.6721658391794632,0.671957671957672
158,2026-05-27 20:17:01,0.09535020600353149,0.09569111969649187,0.0936510746060623,0.09358446144791054,0.050558704107553254,0.050618010594467334,0.3273371810778374,0.3272513243084167,0.6726628189221626,0.6727486756915833
159,2026-05-27 20:32:01,0.10212514757969303,0.10262664718775194,0.08858110469617664,0.08795749704840614,0.058416754509201016,0.05844155844155844,0.34804855221227127,0.3482880755608028,0.6519514477877287,0.6517119244391971
160,2026-05-27 20:47:01,0.10064743967039436,0.10108042423333652,0.09221251003149275,0.09123013537374926,0.058361542536694413,0.05885815185403178,0.33360255514077375,0.3331371394938199,0.6663974448592263,0.6668628605061802
161,2026-05-27 21:02:01,0.11373011196228638,0.11413448662004895,0.09798366045232643,0.09723040659988215,0.05128965373679151,0.05126694166175604,0.347634441955905,0.34708308780200353,0.652365558044095,0.6529169121979965
162,2026-05-27 21:17:01,0.0980507974010632,0.09829965062627696,0.09665811699314511,0.09627879503839339,0.05763581224406381,0.057885410513880686,0.33295718380675077,0.33313644418192556,0.6670428161932492,0.6668635558180744
163,2026-05-27 21:32:01,0.09257075471698113,0.09246484437651398,0.08202912762890335,0.08136792452830188,0.05315974017593249,0.05306603773584906,0.3548431107193226,0.35495283018867924,0.6451568892806774,0.6450471698113207
164,2026-05-27 21:47:01,0.10076605774896877,0.10088573647082617,0.09178387923279892,0.09074837949322334,0.05611262572107151,0.05657041838538598,0.34424588008400714,0.34413671184443134,0.6557541199159929,0.6558632881555686
165,2026-05-27 22:02:01,0.10550996483001172,0.10587586531666097,0.09722869170020991,0.09671746776084408,0.05694080751717208,0.056858147713950764,0.34257146813535766,0.34232121922626024,0.6574285318646423,0.6576787807737398
166,2026-05-27 22:17:01,0.09692671394799054,0.09711808700448418,0.08102478003607784,0.08037825059101655,0.06507410206606569,0.06501182033096926,0.3505487676162824,0.35106382978723405,0.6494512323837176,0.648936170212766
167,2026-05-27 22:32:01,0.10693301997649823,0.10767317002425518,0.09810734409865049,0.09753231492361927,0.04773470343259338,0.04759106933019976,0.3406244453536548,0.3407755581668625,0.6593755546463451,0.6592244418331374
168,2026-05-27 22:47:01,0.09888169511477339,0.09856954896089018,0.10207502727841049,0.10123602118893467,0.04308658242089363,0.0429664508534432,0.34815166666119474,0.3478516774573278,0.6518483333388052,0.6521483225426722
169,2026-05-27 23:02:01,0.1076923076923077,0.10793267914808077,0.09378325076208702,0.09349112426035502,0.04662265082644691,0.04674556213017751,0.3515031160299128,0.3514792899408284,0.6484968839700872,0.6485207100591717
170,2026-05-27 23:17:01,0.10236686390532544,0.10317817720176978,0.08730024675472345,0.08698224852071006,0.053984697660582094,0.054437869822485205,0.33975838785512885,0.3390532544378698,0.6602416121448711,0.6609467455621302
171,2026-05-27 23:32:01,0.10059171597633136,0.10082187708892834,0.09987461807091111,0.09881656804733728,0.05067526848683198,0.05088757396449704,0.33752302440749593,0.3378698224852071,0.6624769755925041,0.662130177514793
172,2026-05-27 23:47:01,0.0975177304964539,0.09806840145197422,0.10066789414364212,0.09988179669030733,0.04812793778815927,0.047872340425531915,0.3534520682541559,0.3534278959810875,0.646547931745844,0.6465721040189125
173,2026-05-28 00:02:01,0.09940828402366864,0.09948033288700611,0.09842430381174434,0.09763313609467456,0.04573533059016881,0.046153846153846156,0.32787549271376754,0.32781065088757394,0.6721245072862325,0.672189349112426
174,2026-05-28 00:17:01,0.10395747194329592,0.10409055014523552,0.09911504694075578,0.09864146485528648,0.053193782326355944,0.05316007088009451,0.32836488367415567,0.3284111045481394,0.6716351163258443,0.6715888954518606
175,2026-05-28 00:32:01,0.10773809523809524,0.1075966275465962,0.08516429343780915,0.08511904761904762,0.052447040327421625,0.05238095238095238,0.3319593374726653,0.33154761904761904,0.6680406625273347,0.668452380952381
176,2026-05-28 00:32:02,0.10773809523809524,0.1075966275465962,0.08516429343780915,0.08511904761904762,0.052447040327421625,0.05238095238095238,0.3319593374726653,0.33154761904761904,0.6680406625273347,0.668452380952381
177,2026-05-28 00:47:01,0.10952380952380952,0.10922424180056516,0.09617070894199135,0.09464285714285714,0.05268497586728499,0.052976190476190475,0.3242680201381749,0.3244047619047619,0.6757319798618251,0.6755952380952381
178,2026-05-28 01:02:01,0.09537914691943128,0.09527609986469686,0.10394365947419242,0.10308056872037914,0.05062085910543601,0.050355450236966824,0.3451554826712079,0.3447867298578199,0.6548445173287921,0.6552132701421801
179,2026-05-28 01:17:01,0.09520993494973388,0.09544283714731891,0.09422983737315781,0.09284447072738025,0.05520088007091326,0.05558840922531047,0.3405045599764421,0.34003548196333533,0.659495440023558,0.6599645180366647
180,2026-05-28 01:32:01,0.10065127294256956,0.10083566451155615,0.08642530778954391,0.08584961515689757,0.050573381267656,0.05091770278271166,0.3422626274606794,0.3433984606275903,0.6577373725393205,0.6566015393724097
181,2026-05-28 01:47:01,0.10585452395032525,0.10615807770843515,0.09252782128868875,0.09166173861620343,0.062443003722899446,0.06268480189237138,0.3334682339653984,0.3335304553518628,0.6665317660346016,0.6664695446481372
182,2026-05-28 02:02:01,0.11038961038961038,0.1104795137342667,0.10063831710035158,0.10035419126328217,0.05191475823160581,0.05194805194805195,0.3357258649368341,0.3358913813459268,0.6642741350631659,0.6641086186540732
183,2026-05-28 02:17:01,0.09940828402366864,0.1000292926352889,0.08949922239057485,0.08875739644970414,0.04775805164618213,0.04792899408284024,0.34348602310393617,0.3431952662721893,0.6565139768960638,0.6568047337278107
184,2026-05-28 02:32:01,0.09289940828402367,0.09295058576703721,0.10337908468439547,0.10236686390532544,0.05357030890758282,0.05384615384615385,0.346590184014277,0.34615384615384615,0.653409815985723,0.6538461538461539
185,2026-05-28 02:47:01,0.09397163120567376,0.09432642366421187,0.09155706411004595,0.09042553191489362,0.04338809343462392,0.04373522458628842,0.3442996597883955,0.34456264775413714,0.6557003402116045,0.6554373522458629
186,2026-05-28 03:02:01,0.10383480825958702,0.10397296461671242,0.11014725033617587,0.10855457227138643,0.04526094214549794,0.04542772861356932,0.32144740716380743,0.3215339233038348,0.6785525928361926,0.6784660766961652
187,2026-05-28 03:02:02,0.10383480825958702,0.10397296461671239,0.11014725033617587,0.10855457227138643,0.045260942145497945,0.04542772861356932,0.32144740716380743,0.3215339233038348,0.6785525928361926,0.6784660766961652
188,2026-05-28 03:17:01,0.0995260663507109,0.09929127075296604,0.09998726907011936,0.09893364928909952,0.05174786662027172,0.05154028436018957,0.33569819871668,0.3359004739336493,0.66430180128332,0.6640995260663507
189,2026-05-28 03:32:01,0.10124333925399645,0.10143909215104788,0.09481173960392277,0.0941385435168739,0.04981850281191479,0.05032563647128478,0.33633786058471066,0.33629366489046775,0.6636621394152893,0.6637063351095323
190,2026-05-28 03:47:01,0.09917355371900827,0.09936396441688226,0.09738808364757678,0.09681227863046045,0.05434055618354239,0.05430932703659976,0.3375477265306844,0.3370720188902007,0.6624522734693157,0.6629279811097992
191,2026-05-28 03:47:02,0.09917355371900827,0.09936396441688225,0.0973880836475768,0.09681227863046045,0.0543405561835424,0.05430932703659976,0.3375477265306844,0.3370720188902007,0.6624522734693157,0.6629279811097992
192,2026-05-28 04:02:01,0.10112359550561797,0.10100706564307846,0.10931291814291819,0.10821998817267889,0.05328760897537503,0.05322294500295683,0.32985111370471526,0.32998225901833234,0.6701488862952847,0.6700177409816677
193,2026-05-28 04:17:01,0.10973451327433628,0.10972175949257534,0.09332836715546869,0.09262536873156342,0.04731400502168513,0.047787610619469026,0.3154952093315127,0.3144542772861357,0.6845047906684874,0.6855457227138644
194,2026-05-28 04:32:01,0.10367298578199052,0.10395346136847805,0.10404126599048562,0.10248815165876778,0.044174846214963245,0.04443127962085308,0.33717094613444437,0.33767772511848343,0.6628290538655557,0.6623222748815165
195,2026-05-28 04:47:01,0.10703725606150206,0.10669284146171232,0.09288707369361772,0.09343583678296866,0.04735492222172629,0.04730928444707274,0.342616713576189,0.34180958013010054,0.6573832864238109,0.6581904198698995
196,2026-05-28 05:02:01,0.1045481393975192,0.10528184781527392,0.09360016699751787,0.09273479031305375,0.053033750348300525,0.05316007088009451,0.3501673876961102,0.35026580035440047,0.6498326123038898,0.6497341996455995
197,2026-05-28 05:17:01,0.09970326409495549,0.10027802801461749,0.09140436823779705,0.0913946587537092,0.04983306937141131,0.049851632047477744,0.34506186364323255,0.34480712166172106,0.6549381363567675,0.655192878338279
198,2026-05-28 05:32:01,0.09509746012994684,0.0956717197673747,0.09638557204669687,0.09509746012994684,0.05657213382617983,0.05670407560543414,0.3251557957901628,0.3260484347312463,0.6748442042098373,0.6739515652687538
199,2026-05-28 05:47:01,0.10023724792408066,0.10053839478603306,0.09701818814993184,0.09608540925266904,0.047663317848937986,0.04804270462633452,0.335007255953072,0.33451957295373663,0.664992744046928,0.6654804270462633
200,2026-05-28 06:02:01,0.10809214412285884,0.10795883738522813,0.10609031550379648,0.10513880685174247,0.03997352866692042,0.04016538688718252,0.335120200526959,0.33549911399881865,0.664879799473041,0.6645008860011814
201,2026-05-28 06:17:01,0.1018957345971564,0.10148342007755577,0.09291598812757443,0.0924170616113744,0.04812318592318423,0.0485781990521327,0.34490297293216676,0.3447867298578199,0.6550970270678332,0.6552132701421801
202,2026-05-28 06:32:01,0.0972139893301719,0.0978181639751996,0.09970227633805269,0.0989922940130409,0.044516951622903984,0.04445761707172496,0.34474130157762234,0.34499110847658565,0.6552586984223776,0.6550088915234143
203,2026-05-28 06:47:01,0.10545023696682465,0.10658576425301039,0.0827728666458782,0.08234597156398105,0.046222179534311625,0.046800947867298576,0.32450850928495906,0.32523696682464454,0.6754914907150409,0.6747630331753555
204,2026-05-28 07:02:01,0.10201660735468565,0.10183534109449184,0.09969801422584187,0.09845788849347568,0.044263773673178214,0.04448398576512456,0.34372112118473286,0.34341637010676157,0.6562788788152671,0.6565836298932384
205,2026-05-28 07:17:01,0.108348134991119,0.10871339795000598,0.09211387713353464,0.09177027827116636,0.05055634933494528,0.05091770278271166,0.3267106600403875,0.3268206039076377,0.6732893399596125,0.6731793960923623
206,2026-05-28 07:32:01,0.09828300769686205,0.09803671065662113,0.10136140426592985,0.10065127294256956,0.05495306175593047,0.055062166962699825,0.34283899278408925,0.34221432800473656,0.6571610072159108,0.6577856719952635
207,2026-05-28 07:47:01,0.09662122110254891,0.09710527608889527,0.09770882989848913,0.09662122110254891,0.05192837051853516,0.05216360403082395,0.32159616485815873,0.3218731475992887,0.6784038351418413,0.6781268524007114
208,2026-05-28 08:02:01,0.10610551274451689,0.10657165040158716,0.10836385700600734,0.1078838174273859,0.044831145998173304,0.045050385299347954,0.3282565694755041,0.32898636633076467,0.6717434305244959,0.6710136336692354
209,2026-05-28 08:17:01,0.09554896142433235,0.0953407344415337,0.09316446117570441,0.09258160237388724,0.049818677316097223,0.049851632047477744,0.3243600538170953,0.32462908011869435,0.6756399461829047,0.6753709198813056
210,2026-05-28 08:17:02,0.09554896142433235,0.09534073444153371,0.09316446117570441,0.09258160237388724,0.049818677316097223,0.049851632047477744,0.3243600538170953,0.32462908011869435,0.6756399461829047,0.6753709198813056
211,2026-05-28 08:32:01,0.1013633669235329,0.10204121931326685,0.10729596227968022,0.10610551274451689,0.04648430900432859,0.04682868998221695,0.3335029253990617,0.33254297569650265,0.6664970746009383,0.6674570243034974
212,2026-05-28 08:47:01,0.08988095238095238,0.09015892603770932,0.08905170600222359,0.0880952380952381,0.053115611383414876,0.052976190476190475,0.3298666311805399,0.32976190476190476,0.6701333688194602,0.6702380952380953
213,2026-05-28 09:02:01,0.10939357907253269,0.10909937979044995,0.10468352753809403,0.10344827586206896,0.04926185993139491,0.04934601664684899,0.33459615020164385,0.3347205707491082,0.6654038497983561,0.6652794292508918
214,2026-05-28 09:17:01,0.0988095238095238,0.09894922884904918,0.09489496632409591,0.09404761904761905,0.04515035931669138,0.04523809523809524,0.3234967427330207,0.3238095238095238,0.6765032572669794,0.6761904761904762
215,2026-05-28 09:32:01,0.09597156398104266,0.09646415313664645,0.1016679114837902,0.10130331753554503,0.054515071028966376,0.054502369668246446,0.325070928383283,0.32582938388625593,0.674929071616717,0.6741706161137441
216,2026-05-28 09:47:01,0.11381149970361588,0.11445143093261603,0.08547087481590769,0.08476585655008892,0.05755076817486495,0.05749851807943094,0.3258515247418949,0.3260225251926497,0.6741484752581051,0.6739774748073504
217,2026-05-28 10:02:01,0.11729857819905214,0.11724047267632927,0.10258891131629311,0.1018957345971564,0.04656232286584588,0.046800947867298576,0.31714575607692563,0.3169431279620853,0.6828542439230744,0.6830568720379147
218,2026-05-28 10:02:02,0.11729857819905214,0.11724047267632927,0.10258891131629311,0.1018957345971564,0.04656232286584588,0.046800947867298576,0.31714575607692563,0.3169431279620853,0.6828542439230744,0.6830568720379147
219,2026-05-28 10:17:01,0.1084765856550089,0.10888703986496569,0.098514620253075,0.0978067575577949,0.04883173359764591,0.04919976289270895,0.3128801150696979,0.3129816241849437,0.6871198849303022,0.6870183758150563
220,2026-05-28 10:32:01,0.09495548961424333,0.09524870900235731,0.09185116335097718,0.0913946587537092,0.04769359134154663,0.048071216617210685,0.3338163683247847,0.3341246290801187,0.6661836316752153,0.6658753709198812
221,2026-05-28 10:32:02,0.09495548961424333,0.09524870900235731,0.09185116335097718,0.0913946587537092,0.04769359134154663,0.048071216617210685,0.3338163683247847,0.3341246290801187,0.6661836316752153,0.6658753709198812
222,2026-05-28 10:47:01,0.09673590504451039,0.09683280397973223,0.09207132984670177,0.0913946587537092,0.0588183569135358,0.05875370919881306,0.32566628455452984,0.3252225519287834,0.6743337154454702,0.6747774480712165
223,2026-05-28 11:02:01,0.11394658753709198,0.1141954216757745,0.09187739512668347,0.0913946587537092,0.053218658533229934,0.05341246290801187,0.3364452754473327,0.3364985163204748,0.6635547245526673,0.6635014836795252
224,2026-05-28 11:17:01,0.09171597633136094,0.0912667687348355,0.09208503130336536,0.09171597633136094,0.055561643117748125,0.05562130177514793,0.3275176386688791,0.3272189349112426,0.6724823613311208,0.6727810650887573
225,2026-05-28 11:17:02,0.09171597633136094,0.0912667687348355,0.09208503130336536,0.09171597633136094,0.055561643117748125,0.05562130177514793,0.32751763866887906,0.3272189349112426,0.6724823613311209,0.6727810650887573
226,2026-05-28 11:32:01,0.09816676522767594,0.09859148987526375,0.09246880274498652,0.09166173861620343,0.05087024635851921,0.0508574807806032,0.3335982490755471,0.3341218214074512,0.6664017509244529,0.6658781785925487
227,2026-05-28 11:47:01,0.10597986974541149,0.1067009386040588,0.10381257847925704,0.10361160449970397,0.04396904290180827,0.04381290704558911,0.31708777497233653,0.31793960923623443,0.6829122250276635,0.6820603907637656
228,2026-05-28 12:02:01,0.1018957345971564,0.10204710214187847,0.09865458765012901,0.09774881516587677,0.04365131691423091,0.04383886255924171,0.3436474528428184,0.34360189573459715,0.6563525471571816,0.6563981042654028
229,2026-05-28 12:17:01,0.10265486725663717,0.10285493265815673,0.09917411665753026,0.09793510324483776,0.04816482586940359,0.04837758112094395,0.32859572555540156,0.3297935103244838,0.6714042744445985,0.6702064896755162
230,2026-05-28 12:32:01,0.0970414201183432,0.09718325799080338,0.09990044559006109,0.09940828402366864,0.047527883188292784,0.04792899408284024,0.33162163283377505,0.3319526627218935,0.6683783671662249,0.6680473372781065
231,2026-05-28 12:47:01,0.10160427807486631,0.10162906525074375,0.1006701609142664,0.09982174688057041,0.0462331240857658,0.04634581105169341,0.3346325607009354,0.33571004159239454,0.6653674392990646,0.6642899584076054
232,2026-05-28 13:02:01,0.10854092526690391,0.10850458439226625,0.09383206139633934,0.09311981020166074,0.04932932042187412,0.0498220640569395,0.32176783990722757,0.32147093712930014,0.6782321600927724,0.6785290628706999
233,2026-05-28 13:17:01,0.0983995257854179,0.0989229428244909,0.09001382145552442,0.08950800237107291,0.0441450962609823,0.04445761707172496,0.3359168172393602,0.3360995850622407,0.6640831827606398,0.6639004149377593
234,2026-05-28 13:32:01,0.10112359550561797,0.10140213931806123,0.08802445375405006,0.08752217622708457,0.05214653743161056,0.05204021289178001,0.34406090161155584,0.34417504435245416,0.6559390983884441,0.6558249556475458
235,2026-05-28 13:47:01,0.09662122110254891,0.09717842316672567,0.1019176255532855,0.1013633669235329,0.05638793141575706,0.05690574985180794,0.32545430405268305,0.3254297569650267,0.674545695947317,0.6745702430349734
236,2026-05-28 14:02:01,0.10089020771513353,0.10026296818763429,0.10019542329328095,0.09910979228486647,0.04616647059391794,0.04629080118694362,0.34555750585639483,0.34540059347181007,0.6544424941436051,0.6545994065281899
237,2026-05-28 14:17:01,0.10420367081113084,0.10446307490783693,0.09452119959308569,0.09354647720544701,0.052678397808781516,0.05328596802841918,0.3367238889501736,0.33629366489046775,0.6632761110498264,0.6637063351095323
238,2026-05-28 14:32:01,0.10873440285204991,0.10969724013511799,0.09695731492786977,0.09566250742721331,0.051336629664280764,0.05169340463458111,0.3156389215312246,0.3166963755199049,0.6843610784687755,0.6833036244800951
239,2026-05-28 14:47:01,0.10729104919976289,0.10844360638985792,0.09617749937866346,0.0954356846473029,0.05371560631050304,0.05394190871369295,0.32406242241545147,0.3248369887374037,0.6759375775845485,0.6751630112625964
240,2026-05-28 15:02:01,0.11316259678379988,0.11319803658469192,0.10273900980316808,0.10125074449076832,0.04534403394990128,0.04526503871351995,0.3199596482487087,0.3210244192972007,0.6800403517512913,0.6789755807027993
241,2026-05-28 15:17:01,0.10320284697508897,0.10363627633301217,0.09294629164250315,0.09252669039145907,0.04917175991245532,0.04922894424673784,0.3387896816759352,0.3386714116251483,0.6612103183240647,0.6613285883748516
242,2026-05-28 15:32:01,0.09803921568627451,0.0985619307523891,0.09874896320163021,0.09863339275103981,0.049470115025728345,0.04931669637551991,0.33385474222950307,0.33392751039809865,0.6661452577704969,0.6660724896019014
243,2026-05-28 15:47:01,0.09833134684147796,0.09841534717859085,0.1104591960276861,0.10905840286054827,0.04384992582424917,0.04410011918951132,0.3365952659295445,0.3361144219308701,0.6634047340704555,0.66388557806913
244,2026-05-28 16:02:01,0.10807600950118765,0.10833723871835357,0.09243606903390825,0.09204275534441805,0.04984504238161054,0.0498812351543943,0.3291229832324706,0.32957244655581946,0.6708770167675294,0.6704275534441806
245,2026-05-28 16:02:02,0.10807600950118765,0.10833723871835355,0.09243606903390825,0.09204275534441805,0.04984504238161055,0.0498812351543943,0.3291229832324706,0.32957244655581946,0.6708770167675294,0.6704275534441806
246,2026-05-28 16:17:01,0.10160427807486631,0.10190996716703096,0.09741083172039919,0.09685086155674391,0.053004335064351794,0.052881758764111705,0.3470142008504692,0.34759358288770054,0.6529857991495308,0.6524064171122994
247,2026-05-28 16:32:01,0.09300947867298578,0.09303072393347822,0.08929749686088458,0.08886255924170616,0.04701552305246782,0.046800947867298576,0.33623785895395153,0.3359004739336493,0.6637621410460485,0.6640995260663507
248,2026-05-28 16:47:01,0.09803921568627451,0.09831367139108697,0.09939085007966895,0.09803921568627451,0.04649760255120435,0.04634581105169341,0.32630631518808934,0.32679738562091504,0.6736936848119106,0.673202614379085
249,2026-05-28 17:02:01,0.11190476190476191,0.11241886691449281,0.09851764434441933,0.09761904761904762,0.043069442331662745,0.04345238095238095,0.32504734267857777,0.325,0.6749526573214222,0.675
250,2026-05-28 17:17:01,0.11064842355740631,0.11103300289450165,0.10209234713568664,0.10113027959547888,0.04912715534826325,0.04937537180249851,0.32808942685129205,0.3289708506841166,0.671910573148708,0.6710291493158834
251,2026-05-28 17:32:01,0.09549228944246738,0.09590171205906103,0.10659274723033843,0.1055753262158956,0.05427762648518928,0.05516014234875445,0.33007787828610413,0.32977461447212336,0.6699221217138959,0.6702253855278766
252,2026-05-28 17:47:01,0.09419431279620853,0.09457500377352741,0.09350140467697612,0.09182464454976304,0.05347391068528986,0.05390995260663507,0.31913208419097094,0.3193127962085308,0.6808679158090291,0.6806872037914692
253,2026-05-28 18:02:01,0.10314167160640189,0.10359285469951067,0.10003556342834712,0.0989922940130409,0.04061131138557478,0.04090100770598696,0.32578919578014087,0.3266152934202727,0.6742108042198591,0.6733847065797274
254,2026-05-28 18:17:01,0.10279263220439691,0.10300361885035159,0.0936829896284602,0.09269162210338681,0.046276507718133256,0.04634581105169341,0.33542250993804046,0.33571004159239454,0.6645774900619595,0.6642899584076054
255,2026-05-28 18:32:01,0.09226190476190477,0.09256435808215316,0.10675154735227758,0.10535714285714286,0.041087404301129254,0.04107142857142857,0.34099917408122243,0.34226190476190477,0.6590008259187776,0.6577380952380952
256,2026-05-28 18:47:01,0.09834123222748815,0.09851585896126928,0.1036042896589641,0.10308056872037914,0.04594554847241545,0.0462085308056872,0.34519207817459796,0.3447867298578199,0.654807921825402,0.6552132701421801
257,2026-05-28 18:47:02,0.09834123222748815,0.09851585896126928,0.1036042896589641,0.10308056872037914,0.04594554847241545,0.0462085308056872,0.34519207817459796,0.3447867298578199,0.654807921825402,0.6552132701421801
258,2026-05-28 19:02:01,0.09875813128326434,0.09903154213209923,0.10447899512359889,0.1028976936723832,0.05263668246316301,0.05263157894736842,0.3341129980475679,0.33471318746303963,0.6658870019524321,0.6652868125369604
259,2026-05-28 19:17:01,0.09727164887307237,0.09775952829029831,0.10581792885631643,0.10438908659549229,0.04087081210098019,0.04092526690391459,0.3325030493574733,0.33274021352313166,0.6674969506425267,0.6672597864768683
260,2026-05-28 19:32:01,0.09501187648456057,0.09553660748595731,0.10826495813685381,0.10748218527315914,0.05299409411851467,0.05285035629453682,0.3329494899025732,0.3331353919239905,0.6670505100974268,0.6668646080760094
261,2026-05-28 19:47:01,0.10926365795724466,0.10991545448997649,0.09706469603179198,0.09619952494061758,0.058560927442244504,0.058788598574821854,0.32038670951936055,0.32007125890736343,0.6796132904806395,0.6799287410926366
262,2026-05-28 20:02:01,0.11117681845062094,0.11134054033111604,0.0964133146217268,0.09580130100532229,0.04479912420928458,0.0449438202247191,0.324673906355393,0.3252513305736251,0.675326093644607,0.6747486694263749
263,2026-05-28 20:17:01,0.09821428571428571,0.09842114528674356,0.10709876299671572,0.10654761904761904,0.05136459872158526,0.05178571428571429,0.3312569689843468,0.33214285714285713,0.6687430310156532,0.6678571428571429
264,2026-05-28 20:17:02,0.09821428571428571,0.09842114528674357,0.10709876299671572,0.10654761904761904,0.051364598721585254,0.05178571428571429,0.3312569689843468,0.33214285714285713,0.6687430310156532,0.6678571428571429
265,2026-05-28 20:32:01,0.0912863070539419,0.09165416267871651,0.09878119709910013,0.0983995257854179,0.04901489239429259,0.04919976289270895,0.35042371657787835,0.34973325429756963,0.6495762834221217,0.6502667457024304
266,2026-05-28 20:47:01,0.10978520286396182,0.110471460776178,0.08998197097453334,0.08890214797136038,0.05869363980314859,0.05906921241050119,0.319541801344697,0.3198090692124105,0.680458198655303,0.6801909307875895
267,2026-05-28 21:02:01,0.12023809523809524,0.12054566806750686,0.09800614550917412,0.09702380952380953,0.05474076793222645,0.05476190476190476,0.32258076663633617,0.32261904761904764,0.6774192333636638,0.6773809523809524
268,2026-05-28 21:17:01,0.10287081339712918,0.10322032950170483,0.09935240875230787,0.09868421052631579,0.046323291518079845,0.04665071770334928,0.32867540922556737,0.32894736842105265,0.6713245907744326,0.6710526315789473
269,2026-05-28 21:32:01,0.1008955223880597,0.10092041098693807,0.10506140084043074,0.10328358208955224,0.05231178203089619,0.051940298507462686,0.3470753444408309,0.34746268656716417,0.6529246555591691,0.6525373134328358
270,2026-05-28 21:47:01,0.1030989272943981,0.1039498889278947,0.09082291041701439,0.0899880810488677,0.05074607320404108,0.05125148986889154,0.32619430222308476,0.3259833134684148,0.6738056977769152,0.6740166865315852
271,2026-05-28 22:02:01,0.11547619047619048,0.1155541862314418,0.09896552564189415,0.09821428571428571,0.04068344441511793,0.04107142857142857,0.3396076910368881,0.3398809523809524,0.6603923089631119,0.6601190476190476
272,2026-05-28 22:17:01,0.10688836104513064,0.10725844519973946,0.08914665183621959,0.08847980997624703,0.04762991455150877,0.04809976247030879,0.3272335231348879,0.32719714964370544,0.672766476865112,0.6728028503562946
273,2026-05-28 22:32:01,0.09602845287492591,0.09618667859774525,0.0995044134465444,0.0989922940130409,0.053412424303809214,0.053349140486069944,0.31842660511853527,0.31890930646117366,0.6815733948814647,0.6810906935388263
274,2026-05-28 22:47:01,0.09910979228486647,0.09923349384949133,0.09346574100415952,0.09317507418397626,0.04863497349518962,0.04925816023738872,0.3492756774685246,0.3489614243323442,0.6507243225314754,0.6510385756676558
275,2026-05-28 23:02:01,0.10998810939357907,0.10987801581890981,0.10879941368815649,0.10760998810939358,0.04749390241302034,0.04756242568370987,0.3269632994887224,0.3269916765755054,0.6730367005112776,0.6730083234244946
276,2026-05-28 23:17:01,0.098868374032162,0.0993685699896523,0.09684689306561935,0.09648600357355569,0.041875320969918514,0.04169148302561048,0.3407775819696116,0.3406789755807028,0.6592224180303884,0.6593210244192972
277,2026-05-28 23:32:01,0.0972139893301719,0.09742451157843156,0.10506807154232978,0.1043272080616479,0.04900031527872556,0.04919976289270895,0.32676352576270484,0.3272080616478957,0.6732364742372952,0.6727919383521044
278,2026-05-28 23:47:01,0.10350981558596074,0.10393932502886034,0.10432094553461646,0.10350981558596074,0.04642627688185489,0.046995835812016655,0.3421421385912973,0.34146341463414637,0.6578578614087027,0.6585365853658536
279,2026-05-29 00:02:01,0.10429082240762813,0.10432119404678139,0.10410624257889081,0.1030989272943981,0.04327676096376127,0.043504171632896306,0.3386961963583271,0.3390941597139452,0.661303803641673,0.6609058402860548
280,2026-05-29 00:17:01,0.1021377672209026,0.10190190269927575,0.10276859764069499,0.10154394299287411,0.04527464188867183,0.045724465558194774,0.3225479989827914,0.32244655581947745,0.6774520010172086,0.6775534441805225
281,2026-05-29 00:17:02,0.1021377672209026,0.10190190269927576,0.10276859764069501,0.10154394299287411,0.04527464188867183,0.045724465558194774,0.32254799898279135,0.32244655581947745,0.6774520010172087,0.6775534441805225
282,2026-05-29 00:32:01,0.1003562945368171,0.10082130388570813,0.09804353002615125,0.09679334916864608,0.05526003028129495,0.05522565320665083,0.33760667527339533,0.33847980997624705,0.6623933247266047,0.661520190023753
283,2026-05-29 00:47:01,0.09898628503279666,0.09892213517186679,0.09321683849319748,0.09302325581395349,0.04601536125406443,0.045915324985092425,0.3330367822596289,0.3333333333333333,0.666963217740371,0.6666666666666667
284,2026-05-29 01:02:01,0.10639569635385535,0.10704592428320306,0.10686658572517083,0.10579796772265392,0.047073047651324744,0.04722056186491333,0.3309111364957641,0.33173939031679617,0.6690888635042359,0.6682606096832038
285,2026-05-29 01:17:01,0.1007705986959099,0.10079834281658402,0.09235822017545378,0.09187907528156491,0.04906702060082922,0.04919976289270895,0.3171192267378893,0.31772377000592766,0.6828807732621107,0.6822762299940723
286,2026-05-29 01:32:01,0.10083532219570406,0.10132474699373462,0.10280529944533039,0.10202863961813842,0.05163390646779241,0.05190930787589499,0.33600525016395927,0.33651551312649164,0.6639947498360408,0.6634844868735084
287,2026-05-29 01:47:01,0.1063321385902031,0.10672381865660392,0.09366193251321667,0.09259259259259259,0.046281359030737594,0.04659498207885305,0.3310489698110887,0.3309438470728793,0.6689510301889112,0.6690561529271206
288,2026-05-29 02:02:01,0.10760998810939358,0.10803217227473168,0.0989406091928184,0.0980975029726516,0.04968492028877567,0.04994054696789536,0.3266375970299206,0.3269916765755054,0.6733624029700793,0.6730083234244946
289,2026-05-29 02:17:01,0.1026252983293556,0.10293367636492756,0.09847969478048653,0.09725536992840096,0.050392542806721494,0.05071599045346062,0.32875515195856786,0.3287589498806683,0.6712448480414321,0.6712410501193318
290,2026-05-29 02:32:01,0.09898628503279666,0.0995090607213478,0.10984655378831754,0.10912343470483005,0.04332140242414646,0.043530113297555156,0.3372542142001286,0.33810375670840787,0.6627457857998714,0.6618962432915921
291,2026-05-29 02:47:01,0.10965435041716329,0.11002784487375417,0.09563280891880822,0.09475566150178784,0.047894989282579674,0.04767580452920143,0.3413305137006552,0.3420738974970203,0.6586694862993447,0.6579261025029797
292,2026-05-29 03:02:01,0.11104513064133016,0.11169326862510243,0.09151464121224001,0.09085510688836104,0.055793625390959015,0.05641330166270784,0.32110722407347003,0.32125890736342044,0.67889277592653,0.6787410926365796
293,2026-05-29 03:02:02,0.11104513064133016,0.11169326862510245,0.09151464121224,0.09085510688836104,0.05579362539095902,0.05641330166270784,0.32110722407347003,0.32125890736342044,0.67889277592653,0.6787410926365796
294,2026-05-29 03:17:01,0.10005955926146516,0.10041605803943035,0.09775225776635774,0.09648600357355569,0.047562016875950554,0.047647409172126266,0.33639707338397995,0.33710541989279336,0.66360292661602,0.6628945801072066
295,2026-05-29 03:32:01,0.10510688836104513,0.10570038517388498,0.094516465510143,0.09382422802850356,0.05115312838721088,0.05166270783847981,0.32985431927214387,0.32957244655581946,0.6701456807278561,0.6704275534441806
296,2026-05-29 03:47:01,0.10899344848123883,0.10932409316899405,0.101610317522741,0.10005955926146516,0.04823578257876724,0.048243001786777845,0.3174382443076991,0.3186420488385944,0.6825617556923009,0.6813579511614056
297,2026-05-29 04:02:01,0.10985748218527316,0.10992989688392821,0.10888802751154417,0.10748218527315914,0.04325220049093562,0.04334916864608076,0.3128187564344197,0.31294536817102137,0.6871812435655803,0.6870546318289786
298,2026-05-29 04:17:01,0.09259259259259259,0.092764901324856,0.09952982845248251,0.0991636798088411,0.052992076310269906,0.05316606929510155,0.33098035964288075,0.3309438470728793,0.6690196403571192,0.6690561529271206
299,2026-05-29 04:32:01,0.10391923990498812,0.10419026861356748,0.09847903829391577,0.09798099762470308,0.0506583039831908,0.0510688836104513,0.33493088387123493,0.3343230403800475,0.6650691161287651,0.6656769596199525
300,2026-05-29 04:47:01,0.10441527446300716,0.10451704999589413,0.10019437385644939,0.09844868735083533,0.046954579805752475,0.04713603818615752,0.33113003641376093,0.331145584725537,0.6688699635862391,0.668854415274463
301,2026-05-29 05:02:01,0.10939357907253269,0.10956663039425987,0.10078831342359211,0.09988109393579073,0.05146184081358281,0.05172413793103448,0.3251515111153387,0.32520808561236625,0.6748484888846613,0.6747919143876338
302,2026-05-29 05:17:01,0.08982035928143713,0.0900199122018958,0.09694824189728672,0.09580838323353294,0.05328122336646113,0.053293413173652694,0.3331556730163112,0.3335329341317365,0.6668443269836888,0.6664670658682634
303,2026-05-29 05:32:01,0.10485781990521327,0.10515923104509639,0.10534741734089328,0.10426540284360189,0.05285394555897529,0.052725118483412325,0.3195415494425228,0.32049763033175355,0.6804584505574772,0.6795023696682465
304,2026-05-29 05:47:01,0.09916864608076009,0.09984785368980367,0.10609059192508064,0.10510688836104513,0.04496472362999169,0.04513064133016627,0.329350596682029,0.33016627078384797,0.6706494033179711,0.669833729216152
305,2026-05-29 05:47:02,0.09916864608076009,0.09984785368980367,0.10609059192508064,0.10510688836104513,0.04496472362999169,0.04513064133016627,0.329350596682029,0.33016627078384797,0.6706494033179711,0.669833729216152
306,2026-05-29 06:02:01,0.11018463371054199,0.11038341331939523,0.11392284883031176,0.11316259678379988,0.05262955883749432,0.053007742703990474,0.31404975798651524,0.31447290053603333,0.6859502420134848,0.6855270994639666
307,2026-05-29 06:17:01,0.10576351752822341,0.10620521163806669,0.0978389025633826,0.0974450386215092,0.05213695925012609,0.05228758169934641,0.3285148843832169,0.32917409387997626,0.6714851156167831,0.6708259061200237
308,2026-05-29 06:32:01,0.10273159144893111,0.10337923242491018,0.09770407344624941,0.09679334916864608,0.05699170259185164,0.057007125890736345,0.3301557352226481,0.33016627078384797,0.6698442647773519,0.669833729216152
309,2026-05-29 06:47:01,0.09611940298507463,0.09609016991919643,0.09960403611773538,0.0991044776119403,0.05000621742458235,0.05014925373134328,0.3366137821248912,0.33671641791044776,0.6633862178751089,0.6632835820895522
310,2026-05-29 06:47:02,0.09611940298507463,0.09609016991919643,0.09960403611773537,0.0991044776119403,0.05000621742458235,0.05014925373134328,0.3366137821248912,0.33671641791044776,0.6633862178751089,0.6632835820895522
311,2026-05-29 07:02:01,0.10308056872037914,0.10311214496931057,0.09256983872139915,0.0924170616113744,0.04590991333475904,0.0462085308056872,0.328694493118714,0.3281990521327014,0.671305506881286,0.6718009478672986
312,2026-05-29 07:17:01,0.09904534606205251,0.09939074499012311,0.09502344307111694,0.09486873508353222,0.05492471675076138,0.05548926014319809,0.3488417949081762,0.3490453460620525,0.6511582050918239,0.6509546539379475
313,2026-05-29 07:32:01,0.10623145400593471,0.10688244459698973,0.10818352885964333,0.10682492581602374,0.04417601219301913,0.04451038575667656,0.32919634124303615,0.32997032640949553,0.6708036587569639,0.6700296735905045
314,2026-05-29 07:32:02,0.10623145400593471,0.10688244459698973,0.10818352885964333,0.10682492581602374,0.04417601219301913,0.04451038575667656,0.3291963412430361,0.32997032640949553,0.6708036587569639,0.6700296735905045
315,2026-05-29 07:47:01,0.0973293768545994,0.09769914081306105,0.09761215985094554,0.0973293768545994,0.0520151560716513,0.05222551928783383,0.3363516041540517,0.3364985163204748,0.6636483958459483,0.6635014836795252
316,2026-05-29 08:02:01,0.1111111111111111,0.11130771835406698,0.11230213218078737,0.11170528817587641,0.04889613157442074,0.04931669637551991,0.3156898043685322,0.3155080213903743,0.6843101956314678,0.6844919786096257
317,2026-05-29 08:02:02,0.1111111111111111,0.11130771835406698,0.11230213218078736,0.11170528817587641,0.04889613157442074,0.04931669637551991,0.3156898043685322,0.3155080213903743,0.6843101956314678,0.6844919786096257
318,2026-05-29 08:17:01,0.09798099762470308,0.09809475627840639,0.10723525466770796,0.10570071258907364,0.04746687430086625,0.047505938242280284,0.3309988795737938,0.3307600950118765,0.6690011204262062,0.6692399049881235
319,2026-05-29 08:17:02,0.09798099762470308,0.09809475627840639,0.10723525466770796,0.10570071258907364,0.04746687430086625,0.047505938242280284,0.33099887957379376,0.3307600950118765,0.6690011204262063,0.6692399049881235
320,2026-05-29 08:32:01,0.10906935388263189,0.10975130944024478,0.10567916329808073,0.1049199762892709,0.04506230845286936,0.045050385299347954,0.3282866711158844,0.32898636633076467,0.6717133288841156,0.6710136336692354
321,2026-05-29 08:47:01,0.10065515187611673,0.10072502233052819,0.089440911598647,0.08933889219773675,0.04578197005981598,0.04586063132817153,0.339263044392685,0.33889219773674806,0.660736955607315,0.6611078022632519
322,2026-05-29 09:02:01,0.10338680926916222,0.10335760590182042,0.10234290341855112,0.10160427807486631,0.04424082774432494,0.044563279857397504,0.3383513110140114,0.3374925727866904,0.6616486889859886,0.6625074272133096
323,2026-05-29 09:17:01,0.10529446757882213,0.10581136197371718,0.09862049743921326,0.0975609756097561,0.04783547236256859,0.04818560380725759,0.3493341301260022,0.3491969066032124,0.6506658698739978,0.6508030933967877
324,2026-05-29 09:32:01,0.10601548540798095,0.10608542263511074,0.09605505290507113,0.09529481834425253,0.04853135978067141,0.048838594401429423,0.333626778677374,0.33412745681953543,0.666373221322626,0.6658725431804646
325,2026-05-29 09:47:01,0.11084481725584182,0.11124250735849137,0.09056773649224173,0.08987417615338526,0.04924944131682719,0.04973037747153984,0.32197988309752656,0.32234871180347513,0.6780201169024734,0.6776512881965249
326,2026-05-29 10:02:01,0.110381861575179,0.11035309821521974,0.09979280107204291,0.09904534606205251,0.04251301342220081,0.042362768496420046,0.32654092213776315,0.3269689737470167,0.6734590778622369,0.6730310262529833
327,2026-05-29 10:17:01,0.10178571428571428,0.10206748999162758,0.09797475016870605,0.09761904761904762,0.0530355806628258,0.05357142857142857,0.32857535357930684,0.32857142857142857,0.6714246464206932,0.6714285714285715
328,2026-05-29 10:17:02,0.10178571428571428,0.10206748999162758,0.09797475016870605,0.09761904761904762,0.0530355806628258,0.05357142857142857,0.3285753535793068,0.32857142857142857,0.6714246464206932,0.6714285714285715
329,2026-05-29 10:32:01,0.10338680926916222,0.10396570553158238,0.08808929434688435,0.0873440285204991,0.050649240205562863,0.0510992275698158,0.3268679100666179,0.32798573975044565,0.6731320899333821,0.6720142602495544
330,2026-05-29 10:47:01,0.09844868735083533,0.09921189580632483,0.0864954457984789,0.08591885441527446,0.046335646479338785,0.046539379474940336,0.3337223922511684,0.3347255369928401,0.6662776077488316,0.6652744630071599
331,2026-05-29 11:02:01,0.10879904875148633,0.1090165939128425,0.09019624499638303,0.089179548156956,0.04769738541280539,0.048156956004756245,0.3311834295429862,0.33174791914387636,0.6688165704570138,0.6682520808561236
332,2026-05-29 11:02:02,0.10879904875148633,0.1090165939128425,0.09019624499638304,0.089179548156956,0.047697385412805396,0.048156956004756245,0.3311834295429862,0.33174791914387636,0.6688165704570138,0.6682520808561236
333,2026-05-29 11:17:01,0.10071513706793803,0.10124118936054805,0.0915617852719533,0.09117997616209773,0.05163794353773343,0.05184743742550656,0.3325965099529826,0.33253873659118,0.6674034900470174,0.66746126340882
334,2026-05-29 11:17:02,0.10071513706793803,0.10124118936054805,0.0915617852719533,0.09117997616209773,0.05163794353773343,0.05184743742550656,0.33259650995298257,0.33253873659118,0.6674034900470174,0.66746126340882
335,2026-05-29 11:32:01,0.10799522673031026,0.108207395354236,0.08989425423887483,0.08949880668257756,0.05432234893178992,0.054295942720763726,0.3282660227974939,0.3275656324582339,0.6717339772025062,0.6724343675417661
336,2026-05-29 11:47:01,0.10233393177737882,0.10272041707179647,0.09364902322341973,0.09275882704967085,0.050886611926667644,0.050867743865948535,0.32295558161486493,0.32375822860562536,0.6770444183851351,0.6762417713943747
337,2026-05-29 12:02:01,0.10885167464114832,0.10952257592931428,0.10830445334239432,0.1076555023923445,0.04929268954894313,0.049641148325358854,0.31872557609741314,0.3199760765550239,0.6812744239025869,0.6800239234449761
338,2026-05-29 12:17:01,0.10576351752822341,0.10611869851021534,0.09267282686354797,0.0915032679738562,0.04516254254432072,0.0457516339869281,0.32647965878938223,0.3273915626856803,0.6735203412106178,0.6726084373143197
339,2026-05-29 12:32:01,0.10161386730424388,0.10220824037161994,0.09006448817071644,0.08906156604901375,0.053002386918209264,0.05319784817692767,0.345285030988823,0.3460848774656306,0.654714969011177,0.6539151225343693
340,2026-05-29 12:47:01,0.10108303249097472,0.10162960320065159,0.09817017142681804,0.09687123947051744,0.046649765644542485,0.04693140794223827,0.34011437964200847,0.33995186522262333,0.6598856203579915,0.6600481347773767
341,2026-05-29 13:02:01,0.11469534050179211,0.11555051946166055,0.10622621995652728,0.10454002389486261,0.04901417809856239,0.04898446833930705,0.31151378791933204,0.3130227001194743,0.688486212080668,0.6869772998805257
342,2026-05-29 13:17:01,0.10131108462455304,0.10249857860671285,0.092252227889318,0.09177592371871275,0.04748209613177551,0.04767580452920143,0.3381344020106565,0.33730631704410013,0.6618655979893435,0.6626936829558998
343,2026-05-29 13:17:02,0.10131108462455304,0.10249857860671285,0.092252227889318,0.09177592371871275,0.04748209613177551,0.04767580452920143,0.3381344020106565,0.33730631704410013,0.6618655979893435,0.6626936829558998
344,2026-05-29 13:32:01,0.10466507177033493,0.1051478437437016,0.09072938893507868,0.08971291866028708,0.05272662704474038,0.053229665071770335,0.3379937546268551,0.33851674641148327,0.6620062453731449,0.6614832535885167
345,2026-05-29 13:47:01,0.10686567164179105,0.10741843092148981,0.0971168174988307,0.0955223880597015,0.04416347188877382,0.04477611940298507,0.3188595577021005,0.32,0.6811404422978995,0.6799999999999999
346,2026-05-29 14:02:01,0.10463733650416171,0.10470222649619239,0.09067950565468783,0.08977407847800238,0.0559411645604976,0.0558858501783591,0.3361944436689275,0.33590963139120095,0.6638055563310725,0.6640903686087991
347,2026-05-29 14:17:01,0.1076555023923445,0.10814180324996699,0.09855786972463593,0.09748803827751196,0.054722864360815734,0.05502392344497608,0.33153991351072565,0.3319377990430622,0.6684600864892744,0.6680622009569378
348,2026-05-29 14:32:01,0.09970149253731343,0.10012870802369304,0.09526737576876107,0.09373134328358208,0.05000330911458628,0.05014925373134328,0.33759425000900056,0.3391044776119403,0.6624057499909994,0.6608955223880597
349,2026-05-29 14:47:01,0.10846245530393325,0.10844094612892441,0.09330807770635388,0.09296781883194279,0.04652583218648934,0.04707985697258641,0.334015666690145,0.333134684147795,0.665984333309855,0.666865315852205
350,2026-05-29 15:02:01,0.10178571428571428,0.10203096374979455,0.09857653913965185,0.09761904761904762,0.052014903491402364,0.05238095238095238,0.32654385224019056,0.3273809523809524,0.6734561477598094,0.6726190476190477
351,2026-05-29 15:17:01,0.09696609161213564,0.09717478315051106,0.10816417052509075,0.10767400356930398,0.05258044974275918,0.0529446757882213,0.32977448740856075,0.330755502676978,0.6702255125914393,0.669244497323022
352,2026-05-29 15:32:01,0.10673822301729279,0.10680379772138873,0.09149529377988304,0.09063804412641623,0.04948795969993778,0.04949314251639833,0.33763878026587346,0.3375074537865236,0.6623612197341265,0.6624925462134764
353,2026-05-29 15:47:01,0.1076555023923445,0.10788870053823559,0.09148849397679795,0.090311004784689,0.050542313191026624,0.05083732057416268,0.3350179538996308,0.33433014354066987,0.6649820461003693,0.6656698564593302
354,2026-05-29 16:02:01,0.10291493158834028,0.10309420262466962,0.1004221890311573,0.09934562760261749,0.048840492560839485,0.04878048780487805,0.3226030855371249,0.3236168947055324,0.6773969144628751,0.6763831052944675
355,2026-05-29 16:17:01,0.09658068386322735,0.09668660485621332,0.10019963576297881,0.09958008398320337,0.05004994778884222,0.05038992201559688,0.33350615420884877,0.33353329334133175,0.6664938457911512,0.6664667066586683
356,2026-05-29 16:32:01,0.10244192972007148,0.10317521870917912,0.10540770801560403,0.1042287075640262,0.04944702251865598,0.049434187016081,0.3377179262900483,0.3377010125074449,0.6622820737099517,0.6622989874925551
357,2026-05-29 16:47:01,0.10011990407673861,0.10075945469538475,0.10090458106068587,0.09952038369304557,0.04663430921710655,0.046762589928057555,0.31342448503447684,0.3147482014388489,0.6865755149655232,0.685251798561151
358,2026-05-29 17:02:01,0.1012582384661474,0.10143830468168094,0.10288916861664307,0.1012582384661474,0.055538117356083806,0.05572198921509886,0.3237091926166301,0.3241461953265428,0.6762908073833699,0.6758538046734572
359,2026-05-29 17:17:01,0.0955794504181601,0.09589487159676305,0.0973482003641825,0.0967741935483871,0.0512988918366464,0.05137395459976105,0.34453721484389027,0.34468339307048984,0.6554627851561097,0.6553166069295102
360,2026-05-29 17:32:01,0.09367541766109785,0.09346297720428556,0.09563872057723644,0.09486873508353222,0.05454157368121652,0.054295942720763726,0.3462035102125057,0.3454653937947494,0.6537964897874943,0.6545346062052506
361,2026-05-29 17:32:02,0.09367541766109785,0.09346297720428556,0.09563872057723645,0.09486873508353222,0.05454157368121652,0.054295942720763726,0.3462035102125057,0.3454653937947494,0.6537964897874943,0.6545346062052506
362,2026-05-29 17:47:01,0.10491606714628297,0.10540139897823604,0.0921853408697921,0.09172661870503597,0.04995409345874545,0.050359712230215826,0.33539873486459604,0.33573141486810554,0.664601265135404,0.6642685851318945
363,2026-05-29 18:02:01,0.11375818939845146,0.11428807307375821,0.09927316039947791,0.09827278141751042,0.05597271796171597,0.05598570577724836,0.32081650475263485,0.3210244192972007,0.6791834952473652,0.6789755807027993
364,2026-05-29 18:17:01,0.10359281437125749,0.10341674180617658,0.10862788663449734,0.10718562874251497,0.05125907078192349,0.05149700598802395,0.33903174044204576,0.3377245508982036,0.6609682595579542,0.6622754491017964
365,2026-05-29 18:32:01,0.10251798561151079,0.10300965839290169,0.10645007968114642,0.10551558752997602,0.05413729779575092,0.05455635491606715,0.32637985702548744,0.3261390887290168,0.6736201429745126,0.6738609112709832
366,2026-05-29 18:47:01,0.11487303506650544,0.1150495805689552,0.10806865152917056,0.10640870616686819,0.061751393712944844,0.06166868198307134,0.30819521531466554,0.3089480048367594,0.6918047846853345,0.6910519951632406
367,2026-05-29 19:02:01,0.11117788461538461,0.11145425770994843,0.108124979726771,0.10757211538461539,0.050626689289188787,0.05048076923076923,0.33536417589294715,0.33533653846153844,0.6646358241070529,0.6646634615384616
368,2026-05-29 19:17:01,0.09523809523809523,0.0953275211022971,0.10238983109074935,0.10186859553948162,0.045247758480055085,0.04581072935503315,0.34010091445095897,0.3399638336347197,0.659899085549041,0.6600361663652803
369,2026-05-29 19:17:02,0.09523809523809523,0.0953275211022971,0.10238983109074933,0.10186859553948162,0.045247758480055085,0.04581072935503315,0.34010091445095897,0.3399638336347197,0.659899085549041,0.6600361663652803
370,2026-05-29 19:32:01,0.10133495145631068,0.10099919609297643,0.09984116693453203,0.0983009708737864,0.045769318397139346,0.04611650485436893,0.32556362236360264,0.3258495145631068,0.6744363776363973,0.6741504854368932
371,2026-05-29 19:32:02,0.10133495145631068,0.10099919609297643,0.09984116693453203,0.0983009708737864,0.04576931839713934,0.04611650485436893,0.32556362236360264,0.3258495145631068,0.6744363776363973,0.6741504854368932
372,2026-05-29 19:47:01,0.09772182254196643,0.09777895138068152,0.0891561032397579,0.08812949640287769,0.050918038085862906,0.050959232613908875,0.34659128995857663,0.34652278177458035,0.6534087100414234,0.6534772182254196
373,2026-05-29 20:02:01,0.10551558752997602,0.10556340695556463,0.10148176723345703,0.1013189448441247,0.04922348299053884,0.049160671462829736,0.3287104483175677,0.328537170263789,0.6712895516824323,0.6714628297362111
374,2026-05-29 20:17:01,0.10675512665862485,0.10675758928767543,0.09782913927628563,0.0971049457177322,0.049297457815867175,0.04945717732207479,0.3310216762822329,0.330518697225573,0.6689783237177671,0.6694813027744271
375,2026-05-29 20:32:01,0.10427968655816756,0.10467865024416992,0.09932780955294918,0.09825195901145269,0.055371890548392845,0.055455093429776975,0.3374456803629576,0.33815551537070526,0.6625543196370425,0.6618444846292948
376,2026-05-29 20:47:01,0.09993979530403371,0.10026747371979305,0.09929776161313272,0.09813365442504515,0.0474481482647709,0.047561709813365445,0.3392794462587335,0.3389524382901866,0.6607205537412665,0.6610475617098134
377,2026-05-29 21:02:01,0.11330935251798561,0.11359489153143545,0.10209709257678568,0.10071942446043165,0.04611639049115972,0.046163069544364506,0.3316090945825379,0.3315347721822542,0.6683909054174622,0.6684652278177459
378,2026-05-29 21:17:01,0.09963985594237695,0.10000412244919836,0.0980764357060614,0.09783913565426171,0.04341635598873889,0.043817527010804325,0.3398580892954077,0.33913565426170467,0.6601419107045923,0.6608643457382953
379,2026-05-29 21:32:01,0.11644657863145258,0.1177145065111251,0.0998608526759945,0.09903961584633854,0.04771617540218136,0.04801920768307323,0.33467453464259067,0.3349339735894358,0.6653254653574093,0.6650660264105642
380,2026-05-29 21:47:01,0.0985576923076923,0.09907944704348459,0.08701000864302237,0.08653846153846154,0.050747060310974146,0.05048076923076923,0.3420979477686334,0.34194711538461536,0.6579020522313666,0.6580528846153846
381,2026-05-29 22:02:01,0.10684273709483794,0.1066968743592593,0.10227759000287821,0.10204081632653061,0.03946417369181089,0.03961584633853541,0.35046080874847496,0.34993997599039617,0.649539191251525,0.6500600240096038
382,2026-05-29 22:17:01,0.10652304009575105,0.1070221887016313,0.09544002652187583,0.0945541591861161,0.04989284640462132,0.05026929982046679,0.3507663080092113,0.35128665469778575,0.6492336919907886,0.6487133453022143
383,2026-05-29 22:32:01,0.09543817527010805,0.09579515381100029,0.09367228123636334,0.09243697478991597,0.05063795948029355,0.05102040816326531,0.3460251809962222,0.3457382953181273,0.6539748190037777,0.6542617046818727
384,2026-05-29 22:47:01,0.10185739964050329,0.10199765301307691,0.09346398676164783,0.09286998202516476,0.04707000572203389,0.04733373277411624,0.34155268526078053,0.34092270820850806,0.6584473147392195,0.659077291791492
385,2026-05-29 22:47:02,0.10185739964050329,0.10199765301307691,0.09346398676164783,0.09286998202516476,0.04707000572203389,0.04733373277411624,0.34155268526078053,0.34092270820850806,0.6584473147392195,0.659077291791492
386,2026-05-29 23:02:01,0.11104441776710684,0.11107212247048023,0.10913985084259974,0.10804321728691477,0.042935688138333705,0.04321728691476591,0.33393335489490317,0.33373349339735897,0.6660666451050968,0.666266506602641
387,2026-05-29 23:02:02,0.11104441776710684,0.11107212247048023,0.10913985084259974,0.10804321728691477,0.04293568813833372,0.04321728691476591,0.33393335489490317,0.33373349339735897,0.6660666451050968,0.666266506602641
388,2026-05-29 23:17:01,0.10415412402167369,0.10440967059984976,0.09689331434486023,0.09632751354605659,0.04559048594930484,0.045755568934376885,0.3278637302317035,0.32811559301625526,0.6721362697682964,0.6718844069837447
389,2026-05-29 23:17:02,0.10415412402167369,0.10440967059984978,0.09689331434486023,0.09632751354605659,0.04559048594930484,0.045755568934376885,0.3278637302317035,0.32811559301625526,0.6721362697682964,0.6718844069837447
390,2026-05-29 23:32:01,0.09886159376872379,0.0995307725247297,0.095856878298292,0.09646494907130018,0.04717802457958582,0.04733373277411624,0.3424365096728301,0.34092270820850806,0.6575634903271699,0.659077291791492
391,2026-05-29 23:32:02,0.09886159376872379,0.09953077252472968,0.095856878298292,0.09646494907130018,0.04717802457958582,0.04733373277411624,0.3424365096728301,0.34092270820850806,0.6575634903271699,0.659077291791492
392,2026-05-29 23:47:01,0.10348977135980746,0.10362542966468066,0.09167840930397668,0.09025270758122744,0.04622376636413596,0.04632972322503008,0.3229702259305499,0.32250300842358604,0.6770297740694501,0.677496991576414
393,2026-05-30 00:02:01,0.10918854415274463,0.10937355717698631,0.09818338562247936,0.09725536992840096,0.048296774367790174,0.04832935560859188,0.32398508508545026,0.32398568019093077,0.6760149149145498,0.6760143198090692
394,2026-05-30 00:17:01,0.09512341962673089,0.09528949490469948,0.0998992775654854,0.09873570138470801,0.05802045135028343,0.057796508127633955,0.32916126831477305,0.32871763997591813,0.6708387316852269,0.6712823600240818
395,2026-05-30 00:32:01,0.09843937575030012,0.09897957849867942,0.1007384445362125,0.09963985594237695,0.05432292266569144,0.0546218487394958,0.3329470981671451,0.33313325330132054,0.6670529018328549,0.6668667466986795
396,2026-05-30 00:47:01,0.10784901138406232,0.10777542914658719,0.0916131618702246,0.09047333732774117,0.05057674783828274,0.050928699820251645,0.32678220990213924,0.32654284002396644,0.6732177900978608,0.6734571599760335
397,2026-05-30 00:47:02,0.10784901138406232,0.10777542914658722,0.0916131618702246,0.09047333732774117,0.05057674783828273,0.050928699820251645,0.32678220990213924,0.32654284002396644,0.6732177900978608,0.6734571599760335
398,2026-05-30 01:02:01,0.10419161676646707,0.10470342026842491,0.10365641070773501,0.10239520958083832,0.04662434644966964,0.046706586826347304,0.33090062592787134,0.3311377245508982,0.6690993740721287,0.6688622754491018
399,2026-05-30 01:17:01,0.09280190362879238,0.09313701830205924,0.10677906136999352,0.1058893515764426,0.04925847401778412,0.04937537180249851,0.3393683065828779,0.33908387864366446,0.6606316934171221,0.6609161213563355
400,2026-05-30 01:32:01,0.10190703218116806,0.10192995195209602,0.09644249314607456,0.09535160905840286,0.053815884034481544,0.054231227651966626,0.3305508533143381,0.33075089392133494,0.6694491466856619,0.6692491060786651
401,2026-05-30 01:47:01,0.10479041916167664,0.10504565608259994,0.0920614832479302,0.09161676646706587,0.044219577895924705,0.04431137724550898,0.32917049321956793,0.3287425149700599,0.6708295067804321,0.6712574850299401
402,2026-05-30 02:02:01,0.09298140371925614,0.09331998424420787,0.10021142656118195,0.09898020395920816,0.05337991019922087,0.05338932213557288,0.33590974174152044,0.3359328134373125,0.6640902582584796,0.6640671865626875
403,2026-05-30 02:17:01,0.09626955475330927,0.09634026080474893,0.10031546638316251,0.09927797833935018,0.051521887497580375,0.05174488567990373,0.32267448347111793,0.32250300842358604,0.6773255165288821,0.677496991576414
404,2026-05-30 02:32:01,0.09879518072289156,0.09848432839448393,0.10738831547218483,0.10602409638554217,0.043800531365066474,0.04397590361445783,0.32640528598771235,0.3253012048192771,0.6735947140122877,0.6746987951807228
405,2026-05-30 02:47:01,0.1027479091995221,0.10239404494562107,0.10445223033131545,0.1033452807646356,0.04821410715521958,0.04838709677419355,0.34370982177398,0.34348864994026285,0.65629017822602,0.6565113500597372
406,2026-05-30 03:02:01,0.10746268656716418,0.10809535033412401,0.09459944225443927,0.09373134328358208,0.04621552223433768,0.046567164179104475,0.33500206013424283,0.33492537313432835,0.6649979398657572,0.6650746268656716
407,2026-05-30 03:02:02,0.10746268656716418,0.10809535033412401,0.09459944225443927,0.09373134328358208,0.04621552223433768,0.046567164179104475,0.33500206013424283,0.33492537313432835,0.6649979398657572,0.6650746268656716
408,2026-05-30 03:17:01,0.09532374100719425,0.09549525113681483,0.10046635913143961,0.09952038369304557,0.048740991247682094,0.049160671462829736,0.3534301837261315,0.35311750599520386,0.6465698162738684,0.6468824940047961
409,2026-05-30 03:32:01,0.0921603830041891,0.0927520428693763,0.09787563185929635,0.09694793536804308,0.04925479787539665,0.04967085577498504,0.3402229788107164,0.3399162178336326,0.6597770211892836,0.6600837821663674
410,2026-05-30 03:47:01,0.105832832230908,0.10601029146885477,0.09612546891012552,0.09500901984365605,0.04867242622001465,0.0487071557426338,0.33336021191534393,0.33313289236319904,0.6666397880846561,0.6668671076368009
411,2026-05-30 03:47:02,0.105832832230908,0.10601029146885477,0.09612546891012552,0.09500901984365605,0.04867242622001465,0.0487071557426338,0.33336021191534393,0.33313289236319904,0.6666397880846561,0.6668671076368009
412,2026-05-30 04:02:01,0.11117788461538461,0.11159214026471793,0.10418598498730325,0.10276442307692307,0.053366638794401386,0.05348557692307692,0.3225299248473724,0.3233173076923077,0.6774700751526276,0.6766826923076923
413,2026-05-30 04:17:01,0.09326113116726835,0.0930007948278467,0.10080980708085316,0.09987966305655836,0.05334564765433645,0.05354993983152828,0.34241483021544394,0.34296028880866425,0.6575851697845561,0.6570397111913358
414,2026-05-30 04:32:01,0.09414604707302354,0.09459835355627276,0.09698274291949902,0.09656004828002414,0.06012093396181663,0.060350030175015085,0.32694782772436876,0.32709716354858176,0.6730521722756313,0.6729028364514182
415,2026-05-30 04:47:01,0.09167165967645297,0.09178201213502393,0.090393783891515,0.08987417615338526,0.05509242430735782,0.05512282804074296,0.33321768815287756,0.3331336129418814,0.6667823118471224,0.6668663870581186
416,2026-05-30 05:02:01,0.10083532219570406,0.10123790710286014,0.09908817476521058,0.09844868735083533,0.05275220942473511,0.05250596658711217,0.33781134713645916,0.3371121718377088,0.6621886528635408,0.6628878281622912
417,2026-05-30 05:17:01,0.09940119760479042,0.10018693271242236,0.09411864630702818,0.09281437125748503,0.047450394264620305,0.04730538922155689,0.3360504580086088,0.33652694610778444,0.6639495419913912,0.6634730538922156
418,2026-05-30 05:32:01,0.10102224894768491,0.10156837435297188,0.10646987600801497,0.10463018641010223,0.04368862378596899,0.043896572459410706,0.3362703096034009,0.3367408298256164,0.6637296903965991,0.6632591701743836
419,2026-05-30 05:47:01,0.10757211538461539,0.10809453700799358,0.08931961199646661,0.08834134615384616,0.053633212299778854,0.054086538461538464,0.34318931560471466,0.3425480769230769,0.6568106843952853,0.6574519230769231
420,2026-05-30 05:47:02,0.10757211538461539,0.10809453700799358,0.08931961199646661,0.08834134615384616,0.053633212299778854,0.054086538461538464,0.34318931560471466,0.3425480769230769,0.6568106843952853,0.6574519230769231
421,2026-05-30 06:02:01,0.10384153661464586,0.10373413041230224,0.11152748089304376,0.11104441776710684,0.0468233908791153,0.0468187274909964,0.339294578599688,0.3397358943577431,0.6607054214003121,0.6602641056422569
422,2026-05-30 06:17:01,0.09748803827751196,0.09809025255553404,0.09234920969972979,0.09150717703349283,0.04603526097941243,0.04665071770334928,0.3486804945578427,0.3492822966507177,0.6513195054421572,0.6507177033492824
423,2026-05-30 06:32:01,0.0967548076923077,0.09720242900331484,0.10258375122819434,0.10096153846153846,0.044781891515428426,0.045072115384615384,0.33597889977759354,0.33653846153846156,0.6640211002224065,0.6634615384615384
424,2026-05-30 06:47:01,0.09737156511350059,0.09783160820441973,0.10058416017469954,0.0985663082437276,0.05164254400784528,0.05197132616487455,0.33979977503051756,0.34050179211469533,0.6602002249694825,0.6594982078853047
425,2026-05-30 07:02:01,0.09851632047477744,0.09861995247368995,0.10747150815926702,0.10623145400593471,0.05080657068123817,0.05103857566765579,0.3316952344353459,0.3317507418397626,0.6683047655646541,0.6682492581602374
426,2026-05-30 07:17:01,0.09988038277511961,0.10076812213884614,0.09701348508957983,0.09629186602870814,0.04270604980605998,0.0430622009569378,0.3450881324996238,0.3444976076555024,0.6549118675003762,0.6555023923444976
427,2026-05-30 07:17:02,0.09988038277511961,0.10076812213884614,0.09701348508957983,0.09629186602870814,0.04270604980605998,0.0430622009569378,0.3450881324996238,0.3444976076555024,0.6549118675003762,0.6555023923444976
428,2026-05-30 07:32:01,0.09946396664681358,0.09999894770535164,0.10374246155053354,0.10244192972007148,0.05407415746021175,0.054198927933293624,0.3422984679033251,0.3430613460393091,0.6577015320966749,0.656938653960691
429,2026-05-30 07:47:01,0.09271523178807947,0.09295247080160397,0.09349562669547884,0.09211318482841661,0.04135674749937786,0.041541240216736906,0.3432432820227554,0.3431667670078266,0.6567567179772447,0.6568332329921733
430,2026-05-30 08:02:01,0.11337732453509299,0.11380978863914518,0.09192831323404382,0.09058188362327535,0.0452194633332767,0.04559088182363527,0.3347371342921055,0.33473305338932213,0.6652628657078945,0.6652669466106779
431,2026-05-30 08:17:01,0.09915865384615384,0.09956630594020652,0.10422301024450516,0.10276442307692307,0.04756578081773201,0.047475961538461536,0.3477083849958863,0.3473557692307692,0.6522916150041137,0.6526442307692308
432,2026-05-30 08:32:01,0.1060515278609946,0.10662478372936672,0.10215374207794903,0.1012582384661474,0.05146798758607213,0.05152786099460755,0.3270894823551684,0.3271420011983224,0.6729105176448316,0.6728579988016776
433,2026-05-30 08:47:01,0.09611940298507463,0.09712679225719431,0.0961333312805084,0.0955223880597015,0.05437777016659943,0.05492537313432836,0.3401613081804881,0.3402985074626866,0.6598386918195118,0.6597014925373135
434,2026-05-30 09:02:01,0.09495548961424333,0.0954092105547334,0.09476235517086072,0.09376854599406528,0.04521662118879825,0.045103857566765576,0.3517576575861703,0.3519287833827893,0.6482423424138297,0.6480712166172107
435,2026-05-30 09:17:01,0.0921603830041891,0.09217086401508509,0.09168395651093114,0.09096349491322561,0.05132913091411251,0.05146618791143028,0.3207337904014985,0.3207660083782166,0.6792662095985015,0.6792339916217833
436,2026-05-30 09:17:02,0.0921603830041891,0.09217086401508509,0.09168395651093116,0.09096349491322561,0.05132913091411251,0.05146618791143028,0.3207337904014985,0.3207660083782166,0.6792662095985015,0.6792339916217833
437,2026-05-30 09:32:01,0.09808612440191387,0.0980409114121011,0.0997160203715307,0.09868421052631579,0.05371761762505127,0.05382775119617225,0.353902176784197,0.35406698564593303,0.646097823215803,0.6459330143540669
438,2026-05-30 09:47:01,0.09754637941352484,0.09781205007824836,0.086933875706015,0.08617594254937164,0.051468571688102996,0.05146618791143028,0.3426138272202408,0.343506882106523,0.6573861727797592,0.656493117893477
439,2026-05-30 09:47:02,0.09754637941352484,0.09781205007824836,0.08693387570601499,0.08617594254937164,0.051468571688102996,0.05146618791143028,0.34261382722024075,0.343506882106523,0.6573861727797592,0.656493117893477
440,2026-05-30 10:02:01,0.09646494907130018,0.09683221556276723,0.09724186844813902,0.09646494907130018,0.05089780414494359,0.050928699820251645,0.3407166192667275,0.34092270820850806,0.6592833807332725,0.659077291791492
441,2026-05-30 10:17:01,0.08776119402985075,0.08812134030679705,0.09395578201340282,0.09313432835820895,0.0467288715661014,0.047164179104477615,0.3447052039773956,0.3444776119402985,0.6552947960226043,0.6555223880597014
442,2026-05-30 10:32:01,0.1009557945041816,0.10122912703032907,0.10514946694543556,0.10454002389486261,0.05353196416619266,0.053763440860215055,0.32862078818640567,0.32855436081242534,0.6713792118135944,0.6714456391875747
443,2026-05-30 10:47:01,0.10441527446300716,0.10461316261496419,0.08880154486836603,0.0883054892601432,0.051336790322796165,0.05190930787589499,0.334734246626646,0.3341288782816229,0.6652657533733539,0.665871121718377
444,2026-05-30 11:02:01,0.10538922155688622,0.10579945133161736,0.1123870421295132,0.11137724550898204,0.05006195647362973,0.05029940119760479,0.32355087773246877,0.32335329341317365,0.6764491222675313,0.6766467065868264
445,2026-05-30 11:17:01,0.09403254972875226,0.09457056242578323,0.09821871343651713,0.09764918625678119,0.05469007413732714,0.05485232067510549,0.34449865525926,0.34418324291742014,0.6555013447407401,0.6558167570825799
446,2026-05-30 11:32:01,0.11104441776710684,0.11111314837679001,0.1072962508326315,0.10624249699879952,0.04868576778220749,0.04921968787515006,0.3215333178555698,0.32112845138055224,0.6784666821444302,0.6788715486194478
447,2026-05-30 11:47:01,0.09688995215311005,0.0975837236124132,0.10361542446412171,0.10287081339712918,0.04813384766521299,0.04844497607655503,0.3488820643902295,0.34868421052631576,0.6511179356097705,0.6513157894736843
448,2026-05-30 12:02:01,0.1072066706372841,0.1071617962782557,0.10759257371931823,0.10661107802263252,0.057179322653356825,0.05717689100655152,0.3338380453194459,0.33353186420488384,0.6661619546805542,0.6664681357951161
449,2026-05-30 12:17:01,0.0991044776119403,0.09939886633900122,0.09382780047014602,0.09253731343283582,0.05321297494073559,0.05373134328358209,0.3393731227548942,0.3397014925373134,0.6606268772451058,0.6602985074626866
450,2026-05-30 12:32:01,0.10984393757503001,0.11031262680028053,0.10571623330301767,0.10504201680672269,0.049918013031822785,0.04981992797118848,0.3243596390377695,0.3247298919567827,0.6756403609622306,0.6752701080432173
451,2026-05-30 12:47:01,0.0894357743097239,0.0895284257114915,0.09561886220961094,0.09423769507803122,0.05712541735984268,0.057623049219687875,0.3349978578017894,0.3349339735894358,0.6650021421982106,0.6650660264105642
452,2026-05-30 13:02:01,0.11290322580645161,0.11310982597930279,0.10497412868474154,0.1033452807646356,0.060760946273383284,0.06093189964157706,0.3165429209117764,0.31660692951015534,0.6834570790882236,0.6833930704898447
453,2026-05-30 13:17:01,0.09323040380047506,0.09343406795070182,0.09417581183562149,0.09263657957244656,0.049593055061012976,0.0498812351543943,0.33268331241875704,0.3331353919239905,0.667316687581243,0.6668646080760094
454,2026-05-30 13:32:01,0.09503885236102809,0.0954958993875722,0.09961191793204724,0.0986252241482367,0.05504190487334547,0.05499103407053198,0.33320068900870903,0.3335325762104005,0.666799310991291,0.6664674237895996
455,2026-05-30 13:47:01,0.09742976688583384,0.09732774335451241,0.08985896169121324,0.08906156604901375,0.051910328402904715,0.052002390914524806,0.32882476995759935,0.328750747160789,0.6711752300424007,0.671249252839211
456,2026-05-30 14:02:01,0.11124473842453397,0.11156128089885091,0.10188979529165954,0.10102224894768491,0.050047054014927296,0.04990980156343957,0.3311513300679426,0.3313289236319904,0.6688486699320574,0.6686710763680096
457,2026-05-30 14:17:01,0.0985576923076923,0.09917523802958919,0.10529106479272017,0.10336538461538461,0.04924257820402257,0.04927884615384615,0.33461845531974754,0.33533653846153844,0.6653815446802525,0.6646634615384616
458,2026-05-30 14:32:01,0.08574879227053141,0.08591906742726255,0.10089378136120424,0.10024154589371981,0.05152241661227819,0.051328502415458936,0.3429246362844677,0.34359903381642515,0.6570753637155323,0.6564009661835748
459,2026-05-30 14:47:01,0.09632751354605659,0.09648538539190248,0.09681940528551955,0.09572546658639373,0.04926026417837514,0.049367850692354005,0.33648510548633215,0.33714629741119806,0.6635148945136679,0.6628537025888019
460,2026-05-30 15:02:01,0.10005991611743559,0.10101941501665386,0.10609737432990698,0.1048532055122828,0.04498251436243142,0.04493708807669263,0.3426849674489315,0.3427201917315758,0.6573150325510685,0.6572798082684241
461,2026-05-30 15:17:01,0.09112854556427279,0.09123128733809131,0.11096925433851654,0.1092335546167773,0.05114221845583807,0.051297525648762825,0.3344956833064145,0.3349426674713337,0.6655043166935855,0.6650573325286663
462,2026-05-30 15:32:01,0.10377924415116976,0.10446242671871794,0.10175836157431002,0.10077984403119376,0.049636814660675876,0.05038992201559688,0.33101902906545455,0.3311337732453509,0.6689809709345454,0.668866226754649
463,2026-05-30 15:47:01,0.1006590772917915,0.10044024092168506,0.09526202064386391,0.09406830437387657,0.04534637390667704,0.04553624925104853,0.3349337980977868,0.33493109646494906,0.6650662019022132,0.665068903535051
464,2026-05-30 16:02:01,0.10427968655816756,0.10465699346829982,0.09637345756988792,0.09584086799276673,0.04008188170025987,0.04038577456298975,0.33390744979090203,0.33273056057866185,0.666092550209098,0.6672694394213381
465,2026-05-30 16:17:01,0.10077984403119376,0.10113017748741623,0.10242103349793359,0.10137972405518897,0.05963087482701013,0.0593881223755249,0.33720165104457756,0.33713257348530296,0.6627983489554224,0.662867426514697
466,2026-05-30 16:32:01,0.10369921164342026,0.10358744298806004,0.10521934558515245,0.10430563978168587,0.05066368207432533,0.050939963614311703,0.32902499683850306,0.3292904790782292,0.6709750031614969,0.6707095209217708
467,2026-05-30 16:47:01,0.1014405762304922,0.1015652447419563,0.09467120221211224,0.09243697478991597,0.049268941168155174,0.04981992797118848,0.33129969183935326,0.33133253301320525,0.6687003081606467,0.6686674669867947
468,2026-05-30 17:02:01,0.1039039039039039,0.10425394298941966,0.0904184193415333,0.0894894894894895,0.04930967717069926,0.04924924924924925,0.32297983444107947,0.32312312312312313,0.6770201655589205,0.6768768768768769
469,2026-05-30 17:17:01,0.09151113786875377,0.09180694949938004,0.10814812246029389,0.10716435881998795,0.05251083265528835,0.052980132450331126,0.3384807674398954,0.3383503913305238,0.6615192325601046,0.6616496086694762
470,2026-05-30 17:32:01,0.10437912417516497,0.10441075589446429,0.10040847615969146,0.09958008398320337,0.05028561925320735,0.05038992201559688,0.31528683454736284,0.3161367726454709,0.6847131654526372,0.6838632273545291
471,2026-05-30 17:47:01,0.10823812387251955,0.10851835651685884,0.09838495532655717,0.0974143114852676,0.04957016301842103,0.04930847865303668,0.33306128153996467,0.3337342152736019,0.6669387184600353,0.6662657847263981
472,2026-05-30 17:47:02,0.10823812387251955,0.10851835651685884,0.09838495532655717,0.0974143114852676,0.049570163018421036,0.04930847865303668,0.33306128153996467,0.3337342152736019,0.6669387184600353,0.6662657847263981
473,2026-05-30 18:02:01,0.105832832230908,0.10602727976312351,0.09094661793208063,0.09019843656043296,0.054007550996036435,0.054119061936259774,0.3239273480798571,0.32411304870715574,0.6760726519201429,0.6758869512928443
474,2026-05-30 18:17:01,0.10355207706201083,0.10464333209630003,0.09145438860352142,0.09090909090909091,0.053117498991794986,0.05358217940999398,0.3415374111180545,0.3419626730885009,0.6584625888819455,0.6580373269114991
475,2026-05-30 18:32:01,0.109167671893848,0.10908366986008855,0.10231714398966048,0.10072376357056695,0.0423194675234585,0.0428226779252111,0.3450946400129179,0.34620024125452353,0.6549053599870821,0.6537997587454765
476,2026-05-30 18:47:01,0.10720775287704422,0.1076817642547638,0.09010301809021418,0.08903694730466384,0.045571035351002966,0.04542701393095094,0.32552161151641323,0.3258631132646881,0.6744783884835868,0.6741368867353119
477,2026-05-30 19:02:01,0.1123798076923077,0.11227518826641866,0.100089231906805,0.09915865384615384,0.05000845654382249,0.049879807692307696,0.3219290049014177,0.32271634615384615,0.6780709950985824,0.6772836538461539
478,2026-05-30 19:17:01,0.10577507598784194,0.1059122830737004,0.09150747437661558,0.09057750759878419,0.04950419406051448,0.04984802431610942,0.33470757665056855,0.3343465045592705,0.6652924233494315,0.6656534954407295
479,2026-05-30 19:32:01,0.10138805069402534,0.10151202332661102,0.10994287144767859,0.10863005431502716,0.05512113187204139,0.05552202776101388,0.3266481298760432,0.3264936632468316,0.6733518701239568,0.6735063367531684
480,2026-05-30 19:32:02,0.10138805069402534,0.10151202332661102,0.10994287144767859,0.10863005431502716,0.05512113187204139,0.05552202776101388,0.3266481298760432,0.3264936632468316,0.6733518701239568,0.6735063367531684
481,2026-05-30 19:47:01,0.09951749095295537,0.09984452481080583,0.10264907636191693,0.10193003618817853,0.04505506070506092,0.04523522316043426,0.3246936726085274,0.32569360675512665,0.6753063273914726,0.6743063932448734
482,2026-05-30 20:02:01,0.11010830324909747,0.11070369551951001,0.09794948772102752,0.09687123947051744,0.05227322513109432,0.052346570397111915,0.3283666679123371,0.3285198555956679,0.6716333320876628,0.6714801444043321
483,2026-05-30 20:17:01,0.10030211480362537,0.10031386476035786,0.10466558690715606,0.10392749244712991,0.0498237579399264,0.050151057401812686,0.3460657531352057,0.34622356495468276,0.6539342468647943,0.6537764350453172
484,2026-05-30 20:32:01,0.09486404833836858,0.09486370644391978,0.0995987091207933,0.09909365558912386,0.05872070844181519,0.059214501510574016,0.33562698081592507,0.3347432024169184,0.6643730191840749,0.6652567975830816
485,2026-05-30 20:47:01,0.10236220472440945,0.10246794637258476,0.09610525185126137,0.0950938824954573,0.052230766920437335,0.052695336159903086,0.3246914145129326,0.32525741974560873,0.6753085854870674,0.6747425802543913
486,2026-05-30 21:02:01,0.11212121212121212,0.11205519015248926,0.08606138384438874,0.08545454545454545,0.045264942783364355,0.045454545454545456,0.3445056599715758,0.34424242424242424,0.6554943400284242,0.6557575757575758
487,2026-05-30 21:17:01,0.09812235009085403,0.09819917855479213,0.09071253847624934,0.09024833434282253,0.049980502216260825,0.05027256208358571,0.3584849784212549,0.35735917625681407,0.6415150215787451,0.642640823743186
488,2026-05-30 21:17:02,0.09812235009085403,0.09819917855479213,0.09071253847624934,0.09024833434282253,0.04998050221626083,0.05027256208358571,0.3584849784212548,0.35735917625681407,0.6415150215787452,0.642640823743186
489,2026-05-30 21:32:01,0.10750750750750751,0.1079014115796751,0.11393560548373485,0.11351351351351352,0.05124890349019855,0.05165165165165165,0.31191283881789744,0.3117117117117117,0.6880871611821026,0.6882882882882884
490,2026-05-30 21:47:01,0.10647307924984876,0.1067301055441344,0.10051915701105081,0.09921355111917725,0.05638630325289543,0.056261343012704176,0.33459778822543795,0.33454325468844526,0.665402211774562,0.6654567453115547
491,2026-05-30 22:02:01,0.11286407766990292,0.1127232048656722,0.1049955513788325,0.10376213592233009,0.05481404841851376,0.05461165048543689,0.3222543627836136,0.32281553398058255,0.6777456372163864,0.6771844660194175
492,2026-05-30 22:17:01,0.08959711365003006,0.08955393125092628,0.10102293668104687,0.09981960312687914,0.055357112687682265,0.05532170775706555,0.33985533286302105,0.33974744437763077,0.660144667136979,0.6602525556223693
493,2026-05-30 22:32:01,0.09914841849148419,0.09932885710630172,0.09676481699377822,0.09610705596107055,0.060647750572512704,0.060218978102189784,0.32190013746909624,0.32299270072992703,0.6780998625309038,0.677007299270073
494,2026-05-30 22:47:01,0.10825358851674641,0.10846921452804889,0.09477282320915285,0.09389952153110048,0.04838199086223716,0.04844497607655503,0.3370890932643159,0.3373205741626794,0.6629109067356841,0.6626794258373205
495,2026-05-30 23:02:01,0.108026554013277,0.10819045146749526,0.09864599970995028,0.09776704888352444,0.04561524697343792,0.045866022933011466,0.33748452762503556,0.33735666867833436,0.6625154723749644,0.6626433313216656
496,2026-05-30 23:17:01,0.09443099273607748,0.09465745718241383,0.09823634150025798,0.09685230024213075,0.05335120203098229,0.053268765133171914,0.334619474078231,0.3353510895883777,0.665380525921769,0.6646489104116222
497,2026-05-30 23:32:01,0.09981960312687914,0.10026230266828635,0.09609747470154968,0.09500901984365605,0.05930951942163434,0.05953096812988575,0.3197057563446765,0.31930246542393265,0.6802942436553234,0.6806975345760673
498,2026-05-30 23:47:01,0.09466746554823248,0.09484773751867362,0.1009256678039238,0.10005991611743559,0.05113529261703713,0.05152786099460755,0.33827504790412255,0.3373277411623727,0.6617249520958775,0.6626722588376273
499,2026-05-31 00:02:01,0.10957254665863937,0.10998765520165758,0.0965140972778473,0.09572546658639373,0.046476327957605326,0.046357615894039736,0.3322263240342526,0.33232992173389525,0.6677736759657473,0.6676700782661047
500,2026-05-31 00:17:01,0.09873570138470801,0.09929998250139241,0.10099934037560021,0.09993979530403371,0.05293974126990715,0.052980132450331126,0.3268380343790779,0.32751354605659244,0.6731619656209221,0.6724864539434076
501,2026-05-31 00:32:01,0.09541062801932366,0.0958487884680051,0.09795816727949543,0.0966183574879227,0.04753542663500317,0.04770531400966183,0.3375200896700255,0.33756038647342995,0.6624799103299746,0.66243961352657
502,2026-05-31 00:47:01,0.0925589836660617,0.09273358163811797,0.09032322816460572,0.09013914095583787,0.04725009771585922,0.047186932849364795,0.3478056958243828,0.3472474289171204,0.6521943041756172,0.6527525710828797
503,2026-05-31 01:02:01,0.10240963855421686,0.10245007150731596,0.11094004131066333,0.10903614457831326,0.05730557200803632,0.0572289156626506,0.3239765087222874,0.3240963855421687,0.6760234912777126,0.6759036144578313
504,2026-05-31 01:02:02,0.10240963855421686,0.10245007150731596,0.1109400413106633,0.10903614457831326,0.05730557200803632,0.0572289156626506,0.32397650872228734,0.3240963855421687,0.6760234912777127,0.6759036144578313
505,2026-05-31 01:17:01,0.09969788519637462,0.1000574484992545,0.09628933174832302,0.09546827794561934,0.05663300464969451,0.056797583081571,0.3210347079074235,0.32084592145015106,0.6789652920925765,0.6791540785498489
506,2026-05-31 01:32:01,0.10054184226369657,0.10098855713098213,0.0928632403594307,0.09211318482841661,0.05596167138246634,0.055990367248645395,0.3383913147653205,0.3389524382901866,0.6616086852346795,0.6610475617098134
507,2026-05-31 01:47:01,0.09667673716012085,0.09663877520209119,0.09011375873686145,0.08882175226586103,0.052950427548504354,0.053172205438066465,0.3452306449021715,0.3450151057401813,0.6547693550978285,0.6549848942598187
508,2026-05-31 02:02:01,0.10097323600973236,0.10125593595362814,0.09147686398059213,0.09002433090024331,0.04729087383885482,0.04744525547445255,0.3395601530410061,0.33941605839416056,0.6604398469589938,0.6605839416058394
509,2026-05-31 02:17:01,0.09118357487922706,0.0915434227389004,0.09901801654299419,0.09722222222222222,0.051975348360752904,0.051932367149758456,0.3437131100345182,0.34359903381642515,0.6562868899654818,0.6564009661835748
510,2026-05-31 02:32:01,0.09200240529164161,0.09244287766513466,0.09145385605114806,0.09019843656043296,0.060348801085790396,0.060733613950691524,0.34045649636396474,0.3409500901984366,0.6595435036360353,0.6590499098015634
511,2026-05-31 02:47:01,0.1037394451145959,0.1037157556293393,0.09794556371047788,0.09650180940892641,0.043195180289263765,0.04342581423401689,0.35432168793869623,0.3540410132689988,0.6456783120613038,0.6459589867310012
512,2026-05-31 03:02:01,0.09469240048250904,0.09488844718294395,0.09325367280943245,0.09167671893848009,0.04956423905208038,0.05006031363088058,0.3456538299109824,0.3468033775633293,0.6543461700890176,0.6531966224366708
513,2026-05-31 03:02:02,0.09469240048250904,0.09488844718294395,0.09325367280943245,0.09167671893848009,0.04956423905208038,0.05006031363088058,0.3456538299109824,0.3468033775633293,0.6543461700890176,0.6531966224366708
514,2026-05-31 03:17:01,0.09469240048250904,0.09515329433509623,0.08751991781388131,0.08624849215922799,0.04704640667849226,0.04764776839565742,0.3508593306344916,0.35102533172496986,0.6491406693655084,0.6489746682750301
515,2026-05-31 03:32:01,0.09227082085080887,0.09241059733950742,0.10023829659521692,0.09946075494307968,0.05662343221436972,0.056920311563810666,0.3398043774255519,0.3391252246854404,0.6601956225744481,0.6608747753145596
516,2026-05-31 03:32:02,0.09227082085080887,0.09241059733950743,0.10023829659521692,0.09946075494307968,0.05662343221436972,0.056920311563810666,0.339804377425552,0.3391252246854404,0.6601956225744481,0.6608747753145596
517,2026-05-31 03:47:01,0.10652304009575105,0.10657005693782136,0.09372132183998697,0.0921603830041891,0.053204125046945785,0.05326152004787552,0.3497390408256081,0.3500897666068223,0.650260959174392,0.6499102333931777
518,2026-05-31 04:02:01,0.10971223021582734,0.10995216243646497,0.09975939560902639,0.09892086330935251,0.057708714133712,0.05815347721822542,0.3453506067790828,0.3459232613908873,0.6546493932209172,0.6540767386091126
519,2026-05-31 04:17:01,0.10851318944844125,0.10928974621647651,0.09294783152141185,0.09172661870503597,0.04864865351002386,0.049160671462829736,0.329050464346429,0.329136690647482,0.6709495356535711,0.670863309352518
520,2026-05-31 04:32:01,0.09449760765550239,0.09451889869418043,0.096197292197511,0.0950956937799043,0.04636072127392037,0.046052631578947366,0.3392883371869482,0.33911483253588515,0.6607116628130518,0.6608851674641149
521,2026-05-31 04:47:01,0.09994015559545183,0.10003046676950375,0.1015539165044608,0.10053859964093358,0.0500790776304839,0.05026929982046679,0.3383584832161578,0.3375224416517056,0.6616415167838422,0.6624775583482945
522,2026-05-31 05:02:01,0.1111111111111111,0.11207385302509312,0.10072073402031405,0.1003003003003003,0.04838072976195057,0.04864864864864865,0.32962801814966725,0.3303303303303303,0.6703719818503328,0.6696696696696697
523,2026-05-31 05:17:01,0.09873570138470801,0.0982937290434113,0.0891228412950732,0.0885009030704395,0.05180696206214287,0.05177603853100542,0.34393145129965835,0.3431667670078266,0.6560685487003417,0.6568332329921733
524,2026-05-31 05:32:01,0.1053582179409994,0.10584195971755554,0.10554217642631199,0.10475617098133655,0.04814346222223772,0.048163756773028296,0.3329650554938451,0.33353401565322094,0.667034944506155,0.6664659843467791
525,2026-05-31 05:47:01,0.10162357185808779,0.10171861594568965,0.09285002283386173,0.09200240529164161,0.05233276393217053,0.052315093205051115,0.342108444010041,0.34215273601924234,0.657891555989959,0.6578472639807577
526,2026-05-31 06:02:01,0.10735826296743065,0.10751839811639766,0.1003953053013246,0.10012062726176116,0.04564030190214996,0.045838359469240045,0.3458990884526726,0.3455971049457177,0.6541009115473274,0.6544028950542823
527,2026-05-31 06:17:01,0.09760479041916167,0.09763224392619109,0.10247082750906626,0.10119760479041916,0.04766919603823507,0.04790419161676647,0.3447380759933876,0.3449101796407186,0.6552619240066124,0.6550898203592814
528,2026-05-31 06:32:01,0.10233393177737882,0.10323183193831983,0.1067589343872057,0.10532615200478755,0.043367445056733414,0.043686415320167565,0.3348062558229758,0.3357271095152603,0.6651937441770241,0.6642728904847397
529,2026-05-31 06:47:01,0.10042092603728202,0.10086951821339869,0.08905891884219633,0.08839446782922429,0.045297652594577596,0.045700541190619365,0.3333133770569349,0.3337342152736019,0.666686622943065,0.6662657847263981
530,2026-05-31 07:02:01,0.10624249699879952,0.10684864115291529,0.10639629983221637,0.10504201680672269,0.05412983679831378,0.05402160864345738,0.32577405601335807,0.32713085234093636,0.6742259439866419,0.6728691476590636
531,2026-05-31 07:17:01,0.09052757793764989,0.09133809236783677,0.09717392322523635,0.09592326139088729,0.050621289408433835,0.050959232613908875,0.3283154349067789,0.329136690647482,0.671684565093221,0.670863309352518
532,2026-05-31 07:32:01,0.0885009030704395,0.08914579770607024,0.09125032540522135,0.09030704394942805,0.04601937962027841,0.046357615894039736,0.3463939131959267,0.34677904876580373,0.6536060868040733,0.6532209512341962
533,2026-05-31 07:47:01,0.10481927710843374,0.10508100292738794,0.10283969760811398,0.10180722891566266,0.05024851651484591,0.05060240963855422,0.33753588422146796,0.33795180722891566,0.662464115778532,0.6620481927710844
534,2026-05-31 08:02:01,0.10180722891566266,0.10234374479756961,0.09722621079999724,0.0963855421686747,0.052183416403424075,0.051807228915662654,0.3293213261499228,0.3289156626506024,0.6706786738500772,0.6710843373493975
535,2026-05-31 08:02:02,0.10180722891566266,0.10234374479756961,0.09722621079999724,0.0963855421686747,0.052183416403424075,0.051807228915662654,0.3293213261499228,0.3289156626506024,0.6706786738500772,0.6710843373493975
536,2026-05-31 08:17:01,0.09694793536804308,0.09698115989241884,0.10087997387895213,0.09994015559545183,0.05146865598037835,0.05146618791143028,0.32959076362286643,0.3291442250149611,0.6704092363771336,0.6708557749850389
537,2026-05-31 08:32:01,0.10520023909145249,0.10563675211817192,0.09066921205298868,0.08965929468021518,0.0538107234614071,0.05439330543933055,0.3475062881968164,0.34668260609683205,0.6524937118031836,0.653317393903168
538,2026-05-31 08:47:01,0.10427968655816756,0.1041192747576289,0.09682306538210761,0.09523809523809523,0.05343074548186971,0.05364677516576251,0.3402359186152855,0.3399638336347197,0.6597640813847145,0.6600361663652803
539,2026-05-31 08:47:02,0.10427968655816756,0.1041192747576289,0.09682306538210761,0.09523809523809523,0.05343074548186971,0.05364677516576251,0.3402359186152855,0.3399638336347197,0.6597640813847145,0.6600361663652803
540,2026-05-31 09:02:01,0.10355207706201083,0.10375759624551255,0.09964333582243069,0.09813365442504515,0.04920640572260213,0.049367850692354005,0.32824861636034525,0.32871763997591813,0.6717513836396547,0.6712823600240818
541,2026-05-31 09:17:01,0.10520023909145249,0.10571179512774723,0.10825131667993607,0.10639569635385535,0.044633435333547536,0.04482964734010759,0.33266877064823236,0.3335325762104005,0.6673312293517677,0.6664674237895996
542,2026-05-31 09:32:01,0.09892086330935251,0.09897931793882517,0.11163742496611495,0.11031175059952038,0.05040993501093205,0.050359712230215826,0.3296829195044285,0.32973621103117506,0.6703170804955715,0.670263788968825
543,2026-05-31 09:47:01,0.0948948948948949,0.09545412103231023,0.09728836970490493,0.0960960960960961,0.04669979030376975,0.04684684684684685,0.33251041501863926,0.3333333333333333,0.6674895849813607,0.6666666666666667
544,2026-05-31 10:02:01,0.1073345259391771,0.10737441116973767,0.10007391811419679,0.09898628503279666,0.05633656070439408,0.056648777579010136,0.35084977431559683,0.35062611806797855,0.6491502256844032,0.6493738819320214
545,2026-05-31 10:17:01,0.08911483253588516,0.0895365533684066,0.09769701380424058,0.09629186602870814,0.05273653188877701,0.053229665071770335,0.3564399498600599,0.35645933014354064,0.6435600501399401,0.6435406698564594
546,2026-05-31 10:32:01,0.10060240963855421,0.10100377134597308,0.1000971605275843,0.09939759036144578,0.04923993345482676,0.04939759036144578,0.33556319327011214,0.33554216867469877,0.6644368067298878,0.6644578313253012
547,2026-05-31 10:47:01,0.10096153846153846,0.10106248542088639,0.10259556232863669,0.1015625,0.04803441665137378,0.04807692307692308,0.3212945671040991,0.32211538461538464,0.6787054328959009,0.6778846153846154
548,2026-05-31 11:02:01,0.1081242532855436,0.1088927162777138,0.09185690343548047,0.0908004778972521,0.04846953721253377,0.04838709677419355,0.33564277060809655,0.33572281959378736,0.6643572293919034,0.6642771804062126
549,2026-05-31 11:17:01,0.09629186602870814,0.09662993710586962,0.0887745138171985,0.08791866028708134,0.0517981609399926,0.05203349282296651,0.3431850217790389,0.3438995215311005,0.6568149782209611,0.6561004784688995
550,2026-05-31 11:32:01,0.10778443113772455,0.1083420399435951,0.10013345260211967,0.09880239520958084,0.05128650330146518,0.05149700598802395,0.32478934017603805,0.325748502994012,0.675210659823962,0.6742514970059881
551,2026-05-31 11:47:01,0.10011990407673861,0.10027326123852383,0.10458691759598748,0.10431654676258993,0.05258802563457558,0.05275779376498801,0.33720870815250004,0.33752997601918466,0.6627912918475,0.6624700239808153
552,2026-05-31 12:02:01,0.10365488316357101,0.10393073014589768,0.10344291136779964,0.1024565608148592,0.04090334136873972,0.04134212103055722,0.33102320716103933,0.3313361294188137,0.6689767928389607,0.6686638705811863
553,2026-05-31 12:17:01,0.09922295277943813,0.09944373611424275,0.09303101950295609,0.09205020920502092,0.05372434307661468,0.05379557680812911,0.3454243469503786,0.3460848774656306,0.6545756530496214,0.6539151225343693
554,2026-05-31 12:32:01,0.09401197604790419,0.0947102102895387,0.10151261739356998,0.1,0.05374420748083958,0.05449101796407185,0.32908554718822985,0.32994011976047904,0.6709144528117701,0.670059880239521
555,2026-05-31 12:47:01,0.09632751354605659,0.09662566319844508,0.08849727549252721,0.08729680915111379,0.05221470471126214,0.052378085490668275,0.32649175715286527,0.32751354605659244,0.6735082428471347,0.6724864539434076
556,2026-05-31 13:02:01,0.10388059701492537,0.1043496610127963,0.10104353741421708,0.10029850746268656,0.05832975076783649,0.05850746268656717,0.3330040099403959,0.33432835820895523,0.6669959900596041,0.6656716417910448
557,2026-05-31 13:17:01,0.09976105137395459,0.1005043902534006,0.10487591806640777,0.1033452807646356,0.049987181254887866,0.05017921146953405,0.343317863560751,0.34408602150537637,0.656682136439249,0.6559139784946236
558,2026-05-31 13:32:01,0.1009557945041816,0.10152856404198904,0.10085838843987034,0.0991636798088411,0.04658325787406496,0.04659498207885305,0.347625460733301,0.34886499402628435,0.6523745392666991,0.6511350059737157
559,2026-05-31 13:47:01,0.09946075494307968,0.09948905292454346,0.09568872944892469,0.09466746554823248,0.047863771442732586,0.048532055122828044,0.3424785276970028,0.3439185140802876,0.6575214723029972,0.6560814859197124
560,2026-05-31 14:02:01,0.10818888224745965,0.10803016689663583,0.10182520921808196,0.100418410041841,0.052238869341805994,0.05260011954572624,0.3310922685535884,0.3305439330543933,0.6689077314464116,0.6694560669456067
561,2026-05-31 14:17:01,0.10011918951132301,0.09987129194500295,0.09445399742471587,0.0935637663885578,0.061492976715451564,0.06197854588796186,0.33807488859689877,0.33849821215733017,0.6619251114031013,0.6615017878426699
562,2026-05-31 14:32:01,0.09253731343283582,0.09258304063562242,0.10451427845406883,0.10268656716417911,0.05297932029527465,0.05313432835820896,0.32777071009099795,0.3283582089552239,0.6722292899090021,0.6716417910447761
563,2026-05-31 14:47:01,0.10409145607701564,0.10397127116499505,0.09432230247698889,0.09326113116726835,0.052093905861883026,0.05174488567990373,0.33627721725979426,0.3369434416365824,0.6637227827402057,0.6630565583634176
564,2026-05-31 15:02:01,0.10071942446043165,0.10101242913949049,0.102715133249253,0.10191846522781775,0.049112315051453866,0.049160671462829736,0.3280891375428646,0.32793764988009594,0.6719108624571354,0.6720623501199041
565,2026-05-31 15:17:01,0.09555288461538461,0.09544541647789054,0.09571683028318932,0.09435096153846154,0.04443595045074429,0.04447115384615385,0.34576026895807643,0.34555288461538464,0.6542397310419236,0.6544471153846154
566,2026-05-31 15:32:01,0.102843315184513,0.10315562131190201,0.10753777870115537,0.10526315789473684,0.05001511796636702,0.05021173623714459,0.32132067944041365,0.32123411978221417,0.6786793205595864,0.6787658802177858
567,2026-05-31 15:47:01,0.09843937575030012,0.09880102555416233,0.09346066556624555,0.09243697478991597,0.0478962077799754,0.04801920768307323,0.3460522634239231,0.34633853541416565,0.6539477365760769,0.6536614645858343
568,2026-05-31 16:02:01,0.11782477341389729,0.11824716464463791,0.10401883547336,0.1027190332326284,0.046950447247467074,0.047129909365558914,0.32476607788838163,0.3256797583081571,0.6752339221116184,0.6743202416918429
569,2026-05-31 16:17:01,0.09687123947051744,0.09701368417951665,0.09643673116376623,0.09566787003610108,0.05211002287227164,0.052346570397111915,0.33776760878254497,0.33754512635379064,0.662232391217455,0.6624548736462094
570,2026-05-31 16:32:01,0.09722222222222222,0.09699098196867009,0.10954685314330259,0.10869565217391304,0.04599988030484619,0.04589371980676329,0.3292365945618055,0.32910628019323673,0.6707634054381946,0.6708937198067633
571,2026-05-31 16:47:01,0.10703547805171378,0.10693001002342459,0.09861072843144021,0.09801563439567047,0.053075430210134625,0.052916416115454,0.3367281317524021,0.3367408298256164,0.6632718682475979,0.6632591701743836
572,2026-05-31 17:02:01,0.11318482841661649,0.11358195902679893,0.10101299649285751,0.09993979530403371,0.05706401249128805,0.057194461167971104,0.3201988233359435,0.320891029500301,0.6798011766640565,0.679108970499699
573,2026-05-31 17:17:01,0.1,0.10006695378472803,0.10655901160009447,0.1059880239520958,0.05702582145350525,0.05688622754491018,0.32404186025097015,0.32455089820359284,0.6759581397490299,0.6754491017964072
574,2026-05-31 17:32:01,0.10459492140266022,0.10478835348389873,0.10588400459437097,0.10519951632406288,0.05066475370327554,0.05078597339782346,0.3196633471322037,0.3192261185006046,0.6803366528677963,0.6807738814993953
575,2026-05-31 17:47:01,0.09818181818181818,0.09820073814067969,0.10172173862896376,0.1006060606060606,0.048388256812539734,0.04909090909090909,0.3261620385547846,0.32666666666666666,0.6738379614452155,0.6733333333333333
576,2026-05-31 18:02:01,0.0975316074653823,0.09720717546789477,0.11013248401005324,0.10836845273931367,0.04892679947679212,0.04876580373269115,0.32388289350625526,0.32390126429861527,0.6761171064937448,0.6760987357013848
577,2026-05-31 18:17:01,0.09632751354605659,0.09678153210622573,0.09903230751935124,0.0975316074653823,0.05150100888441753,0.05177603853100542,0.3185804865699511,0.31908488862131246,0.6814195134300489,0.6809151113786875
578,2026-05-31 18:32:01,0.09658068386322735,0.09668071130540613,0.10304203176314593,0.10197960407918416,0.05171411252766077,0.05158968206358728,0.335530124237192,0.3359328134373125,0.664469875762808,0.6640671865626875
579,2026-05-31 18:47:01,0.10516826923076923,0.10508252616886762,0.10228616790051888,0.1015625,0.05635487689012991,0.056490384615384616,0.3262964303483811,0.32632211538461536,0.6737035696516189,0.6736778846153846
580,2026-05-31 19:02:01,0.09788519637462235,0.09799121675071143,0.10395856628977569,0.10392749244712991,0.04997516527437044,0.050151057401812686,0.3449621595155229,0.34441087613293053,0.6550378404844771,0.6555891238670695
581,2026-05-31 19:17:01,0.09019843656043296,0.0899967131170923,0.09067591267199623,0.08959711365003006,0.05528022900706035,0.05532170775706555,0.3622858003835216,0.36259771497294047,0.6377141996164783,0.6374022850270595
582,2026-05-31 19:32:01,0.10843373493975904,0.10888716638398568,0.11202841203986928,0.11144578313253012,0.04866023697958069,0.04879518072289157,0.32072355392700036,0.32108433734939756,0.6792764460729996,0.6789156626506024
583,2026-05-31 19:47:01,0.10529482551143202,0.10566847251169828,0.09475666924803115,0.09386281588447654,0.045889850633607496,0.04632972322503008,0.3185581151287666,0.31829121540312877,0.6814418848712334,0.6817087845968712
584,2026-05-31 20:02:01,0.10984393757503001,0.10997507205868118,0.10411832612531438,0.10384153661464586,0.04427408299241758,0.04441776710684274,0.3215311046137067,0.32112845138055224,0.6784688953862933,0.6788715486194478
585,2026-05-31 20:02:02,0.10984393757503001,0.10997507205868118,0.1041183261253144,0.10384153661464586,0.04427408299241758,0.04441776710684274,0.32153110461370665,0.32112845138055224,0.6784688953862934,0.6788715486194478
586,2026-05-31 20:17:01,0.10011990407673861,0.10009747046990294,0.10026511384133471,0.09892086330935251,0.05187307262017521,0.052158273381294966,0.3215106702692296,0.32194244604316546,0.6784893297307704,0.6780575539568345
587,2026-05-31 20:17:02,0.10011990407673861,0.10009747046990292,0.10026511384133471,0.09892086330935251,0.05187307262017521,0.052158273381294966,0.3215106702692296,0.32194244604316546,0.6784893297307704,0.6780575539568345
588,2026-05-31 20:32:01,0.094316807738815,0.0944515894417041,0.11347482697369078,0.1124546553808948,0.05132591389177561,0.051390568319226115,0.32509730680470145,0.3252720677146312,0.6749026931952986,0.6747279322853688
589,2026-05-31 20:47:01,0.10488245931283906,0.10518701041388245,0.08837812456483424,0.08800482218203737,0.05172117592474137,0.05183845690174804,0.32844127834914016,0.32790837854128996,0.6715587216508598,0.67209162145871
590,2026-05-31 21:02:01,0.10744297719087635,0.10813076444571165,0.1061216730337852,0.1056422569027611,0.05083264486997009,0.05102040816326531,0.3444577526911192,0.3445378151260504,0.6555422473088808,0.6554621848739496
591,2026-05-31 21:17:01,0.09440769693325315,0.09486041145447718,0.09513016100587732,0.09440769693325315,0.05142866385704973,0.05171377029464823,0.3486775971158047,0.3481659651232712,0.6513224028841953,0.6518340348767289
592,2026-05-31 21:32:01,0.10137972405518897,0.1017216106808205,0.10149553689711191,0.10077984403119376,0.04598951246898371,0.04619076184763048,0.32202161700812193,0.32213557288542294,0.6779783829918781,0.6778644271145771
593,2026-05-31 21:47:01,0.10971223021582734,0.11039084852868157,0.09244993759232786,0.09172661870503597,0.0458476770506834,0.046163069544364506,0.3280644963434055,0.32793764988009594,0.6719355036565945,0.6720623501199041
594,2026-05-31 22:02:01,0.11743559017375674,0.11747737726002976,0.11273192208742196,0.11144397843019772,0.05315584681588703,0.053325344517675254,0.3103269598087849,0.310964649490713,0.6896730401912151,0.689035350509287
595,2026-05-31 22:17:01,0.10060240963855421,0.10072143174593436,0.1001687278231995,0.09879518072289156,0.04682423077949959,0.046987951807228916,0.3262812031363132,0.32590361445783134,0.6737187968636869,0.6740963855421687


==> figdata/cloud_temporal_bckt2_NAT.csv <==
index,datetime,ros_bckt,mor_bckt,aa_mor_bckt,aa_ros_bckt,do_mor_bckt,do_ros_bckt,un_mor_bckt,un_ros_bckt,kn_mor_bckt,kn_ros_bckt
0,2026-05-26 08:17:01,0.11475409836065574,0.11484902620147505,0.07889616521488428,0.07845433255269321,0.050563015152579584,0.05035128805620609,0.32795753849080606,0.32786885245901637,0.672042461509194,0.6721311475409837
1,2026-05-26 08:32:01,0.10446009389671361,0.10428567636069308,0.07860508886536234,0.07746478873239436,0.05280820601278143,0.0528169014084507,0.36177016741199103,0.3615023474178404,0.6382298325880089,0.6384976525821596
2,2026-05-26 08:47:01,0.10877192982456141,0.10904925053664742,0.08019746482327514,0.07953216374269007,0.05400040705592215,0.05380116959064327,0.3301760079174436,0.3298245614035088,0.6698239920825564,0.6701754385964912
3,2026-05-26 08:47:02,0.10877192982456141,0.10904925053664742,0.08019746482327512,0.07953216374269007,0.05400040705592215,0.05380116959064327,0.3301760079174436,0.3298245614035088,0.6698239920825564,0.6701754385964912
4,2026-05-26 09:02:01,0.09836065573770492,0.09839448948203365,0.09577079786451087,0.09484777517564402,0.04780215719604351,0.04800936768149883,0.33017641219576277,0.33021077283372363,0.6698235878042372,0.6697892271662764
5,2026-05-26 09:17:01,0.09624413145539906,0.09653050179163158,0.08154865131901208,0.08098591549295775,0.05733592215939276,0.057511737089201875,0.34528166553982376,0.34507042253521125,0.6547183344601762,0.6549295774647887
6,2026-05-26 09:32:01,0.10139860139860139,0.10136545008994138,0.06646900270603637,0.06643356643356643,0.04076684893565928,0.04079254079254079,0.3616535152387672,0.3613053613053613,0.6383464847612328,0.6386946386946387
7,2026-05-26 09:47:01,0.10705882352941176,0.1067096009370609,0.07099626869094014,0.07058823529411765,0.046205834506113555,0.04588235294117647,0.3507220612655468,0.35058823529411764,0.6492779387344532,0.6494117647058824
8,2026-05-26 10:02:01,0.10046728971962617,0.10076057207761988,0.08097891896324436,0.08060747663551401,0.04334131773358383,0.04322429906542056,0.3460007042980059,0.34579439252336447,0.6539992957019941,0.6542056074766356
9,2026-05-26 10:17:01,0.08909730363423213,0.08930260362933845,0.08234134161756962,0.08206330597889801,0.044742016973113134,0.044548651817116064,0.35639599464587873,0.3563892145369285,0.6436040053541212,0.6436107854630715
10,2026-05-26 10:32:01,0.09389671361502347,0.09412750513683808,0.07699682290276164,0.07629107981220658,0.04910310246970177,0.04929577464788732,0.36703047704446845,0.36619718309859156,0.6329695229555315,0.6338028169014085
11,2026-05-26 10:47:01,0.1056338028169014,0.10575327828774886,0.0852984014085753,0.08450704225352113,0.05538557385099095,0.05516431924882629,0.35300059934102734,0.352112676056338,0.6469994006589727,0.647887323943662
12,2026-05-26 11:02:01,0.10058479532163743,0.10060749824987332,0.07679883821548575,0.07602339181286549,0.05366714588387476,0.05380116959064327,0.3311476090681725,0.3309941520467836,0.6688523909318276,0.6690058479532164
13,2026-05-26 11:02:02,0.10058479532163743,0.10060749824987332,0.07679883821548575,0.07602339181286549,0.053667145883874764,0.05380116959064327,0.3311476090681724,0.3309941520467836,0.6688523909318276,0.6690058479532164
14,2026-05-26 11:17:01,0.08782201405152225,0.08802195534056433,0.07342188023293812,0.07259953161592506,0.05536355863879907,0.05503512880562061,0.3193195748235058,0.319672131147541,0.6806804251764942,0.680327868852459
15,2026-05-26 11:32:01,0.09568261376896149,0.09579305585302586,0.08579710144927537,0.08518086347724621,0.052824897075271895,0.052508751458576426,0.3275412293853074,0.3278879813302217,0.6724587706146926,0.6721120186697783
16,2026-05-26 11:47:01,0.10994152046783626,0.10997475470592424,0.07761845808187211,0.07602339181286549,0.04800263057875648,0.047953216374269005,0.3363203182323213,0.33567251461988307,0.6636796817676787,0.6643274853801169
17,2026-05-26 12:02:01,0.11901983663943991,0.11886373151793453,0.08836778531751525,0.08751458576429405,0.050553261394419124,0.050175029171528586,0.33879365518999915,0.338389731621937,0.6612063448100008,0.661610268378063
18,2026-05-26 12:17:01,0.08974358974358974,0.09016777133011081,0.07409805653096899,0.07342657342657342,0.04646357102076093,0.046620046620046623,0.3664256133333431,0.36713286713286714,0.6335743866666569,0.6328671328671329
19,2026-05-26 12:32:01,0.10747663551401869,0.10813195241530282,0.08831506381241075,0.08761682242990654,0.043063126091468354,0.04322429906542056,0.3677338524395715,0.36682242990654207,0.6322661475604285,0.6331775700934579
20,2026-05-26 12:47:01,0.11032863849765258,0.11113304219201663,0.06027156103986041,0.05985915492957746,0.05815064416023931,0.05868544600938967,0.3402476457740363,0.3392018779342723,0.6597523542259637,0.6607981220657277
21,2026-05-26 13:02:01,0.10070257611241218,0.10065556473070925,0.09110537664005873,0.09016393442622951,0.053846224424259105,0.053864168618266976,0.35371123497568585,0.35362997658079626,0.6462887650243141,0.6463700234192038
22,2026-05-26 13:17:01,0.09228971962616822,0.09238830372681421,0.07768071846159955,0.07710280373831775,0.05351657802745452,0.053738317757009345,0.3552946298435594,0.35514018691588783,0.6447053701564406,0.6448598130841121
23,2026-05-26 13:32:01,0.1053864168618267,0.10559025074474544,0.08974158714756894,0.08899297423887588,0.049101544615257134,0.04918032786885246,0.3278510451356265,0.32786885245901637,0.6721489548643735,0.6721311475409837
24,2026-05-26 13:47:01,0.09462616822429906,0.0949049884224303,0.06693588711030571,0.06658878504672897,0.052304230007718375,0.052570093457943924,0.3386773465552535,0.338785046728972,0.6613226534447465,0.6612149532710281
25,2026-05-26 14:02:01,0.10163551401869159,0.10220792572843274,0.07968706064381245,0.0794392523364486,0.04355652364463357,0.04322429906542056,0.35643207223361373,0.35630841121495327,0.6435679277663863,0.6436915887850467
26,2026-05-26 14:17:01,0.09964830011723329,0.09966611143694434,0.06485972366610473,0.06447831184056271,0.04913933522248483,0.0492379835873388,0.37136005905994485,0.3716295427901524,0.6286399409400552,0.6283704572098476
27,2026-05-26 14:32:01,0.10593713620488941,0.1058809513891256,0.07677271008379494,0.07683352735739232,0.052697416363302906,0.05238649592549476,0.3529010221767064,0.35157159487776485,0.6470989778232936,0.6484284051222351
28,2026-05-26 14:47:01,0.10011778563015312,0.09999934912262078,0.08405583274887793,0.08362779740871613,0.052273925399706586,0.05182567726737338,0.3222145354493229,0.3215547703180212,0.6777854645506771,0.6784452296819787
29,2026-05-26 15:02:01,0.10930232558139535,0.10966916061004435,0.07497024499251623,0.07441860465116279,0.05479002028117992,0.05465116279069768,0.3408233011786145,0.34069767441860466,0.6591766988213855,0.6593023255813953
30,2026-05-26 15:17:01,0.10433763188745604,0.10441264138973812,0.06904403288029952,0.06916764361078546,0.054169095321113934,0.053927315357561546,0.3406176105184016,0.3399765533411489,0.6593823894815984,0.660023446658851
31,2026-05-26 15:32:01,0.11150234741784038,0.1120054108682704,0.08725005579079845,0.08685446009389672,0.05368098085661529,0.0539906103286385,0.36684100605290443,0.36619718309859156,0.6331589939470956,0.6338028169014085
32,2026-05-26 15:47:01,0.1128084606345476,0.11351690816851363,0.09106688321364682,0.09048178613396005,0.04947620955866504,0.04935370152761457,0.32933130047327575,0.3290246768507638,0.6706686995267243,0.6709753231492361
33,2026-05-26 16:02:01,0.11901983663943991,0.11954047678415543,0.08821618399857385,0.08751458576429405,0.0513937464191976,0.051341890315052506,0.3415928919719324,0.3418903150525088,0.6584071080280676,0.6581096849474912
34,2026-05-26 16:17:01,0.10151691948658109,0.10218850915572215,0.08403675031798964,0.08401400233372229,0.057296880190315126,0.057176196032672114,0.32002653294597266,0.31971995332555425,0.6799734670540274,0.6802800466744457
35,2026-05-26 16:32:01,0.11085180863477247,0.11144698468019545,0.0865512621417955,0.08634772462077013,0.043179960647079664,0.043173862310385065,0.3549542816504339,0.3547257876312719,0.6450457183495661,0.6452742123687281
36,2026-05-26 16:32:02,0.11085180863477247,0.11144698468019545,0.0865512621417955,0.08634772462077013,0.043179960647079664,0.043173862310385065,0.3549542816504339,0.3547257876312719,0.6450457183495661,0.6452742123687281
37,2026-05-26 16:47:01,0.09976525821596244,0.1001997709112071,0.08629085892638517,0.08568075117370892,0.03740638926268239,0.03755868544600939,0.3361189946539072,0.33568075117370894,0.6638810053460928,0.664319248826291
38,2026-05-26 17:02:01,0.1140861466821886,0.11431686262492595,0.0852103519203756,0.08498253783469151,0.04899340609065144,0.048894062863795114,0.34951488397411007,0.3492433061699651,0.65048511602589,0.6507566938300349
39,2026-05-26 17:17:01,0.10199296600234467,0.1026338399973018,0.09080437802968663,0.09026963657678781,0.0481180695672412,0.04806565064478312,0.35541174465905934,0.3552168815943728,0.6445882553409407,0.6447831184056272
40,2026-05-26 17:32:01,0.11072261072261072,0.11149139425722691,0.08268665813906405,0.08275058275058275,0.04888675580385936,0.04895104895104895,0.3422346133692007,0.3414918414918415,0.6577653866307993,0.6585081585081585
41,2026-05-26 17:47:01,0.09228971962616822,0.09272939551161621,0.07575929128716916,0.07476635514018691,0.055787572236019115,0.056074766355140186,0.3498509745074478,0.3492990654205608,0.6501490254925522,0.6507009345794392
42,2026-05-26 18:02:01,0.11525029103608847,0.1159021044122059,0.09310332536504995,0.09313154831199069,0.04669079884041308,0.046565774155995346,0.3415392023094347,0.3410942956926659,0.6584607976905653,0.6589057043073341
43,2026-05-26 18:17:01,0.0935672514619883,0.09397715182948117,0.07987008643248204,0.07953216374269007,0.05696640477520086,0.05730994152046784,0.3674782514221012,0.3672514619883041,0.6325217485778988,0.632748538011696
44,2026-05-26 18:32:01,0.10760233918128655,0.10817651410009872,0.08086100140977517,0.08070175438596491,0.05527908776124261,0.05497076023391813,0.3406408883304726,0.34035087719298246,0.6593591116695274,0.6596491228070176
45,2026-05-26 18:47:01,0.10668229777256741,0.10701009720006342,0.07567200671748528,0.07502930832356389,0.053748996152555864,0.053927315357561546,0.34797038651175544,0.347010550996483,0.6520296134882446,0.6529894490035171
46,2026-05-26 19:02:01,0.10968494749124855,0.11014758459513048,0.08329062534617518,0.08284714119019837,0.0466525019762928,0.046674445740956826,0.33182826283627603,0.3313885647607935,0.6681717371637239,0.6686114352392065
47,2026-05-26 19:17:01,0.09261430246189918,0.09285000450869194,0.06386025651206036,0.06330597889800703,0.05017109508041082,0.05041031652989449,0.37851107231672143,0.37749120750293086,0.6214889276832786,0.6225087924970691
48,2026-05-26 19:32:01,0.09239766081871345,0.09285363622352347,0.08132332388412719,0.08070175438596491,0.05856775330559362,0.05847953216374269,0.36572984077049864,0.36608187134502923,0.6342701592295014,0.6339181286549708
49,2026-05-26 19:47:01,0.11619718309859155,0.11663554294665593,0.09096300353224934,0.0903755868544601,0.050589694295587725,0.05046948356807512,0.3318345197815228,0.33098591549295775,0.6681654802184772,0.6690140845070423
50,2026-05-26 20:02:01,0.11929824561403508,0.11932163081858367,0.07281537968018582,0.07251461988304093,0.042756971446669005,0.042105263157894736,0.3274349232088684,0.3263157894736842,0.6725650767911315,0.6736842105263158
51,2026-05-26 20:17:01,0.09976525821596244,0.0997143843540826,0.06968857191014158,0.06924882629107981,0.04672306716764296,0.046948356807511735,0.3421140196018208,0.3415492957746479,0.6578859803981791,0.6584507042253521
52,2026-05-26 20:32:01,0.09813084112149532,0.09837214008402202,0.08504859470461237,0.08411214953271028,0.045447621376854354,0.0455607476635514,0.35456882478312163,0.35397196261682246,0.6454311752168784,0.6460280373831775
53,2026-05-26 20:32:02,0.09813084112149532,0.09837214008402202,0.08504859470461237,0.08411214953271028,0.045447621376854354,0.0455607476635514,0.3545688247831216,0.35397196261682246,0.6454311752168784,0.6460280373831775
54,2026-05-26 20:47:01,0.09389671361502347,0.09360126184009951,0.08054605153472752,0.07981220657276995,0.04354132205721498,0.04342723004694836,0.3202538614318287,0.3204225352112676,0.6797461385681713,0.6795774647887324
55,2026-05-26 21:02:01,0.11985898942420682,0.12009404316283387,0.07915844819421025,0.07873090481786134,0.04941734401865179,0.04935370152761457,0.32618749907240285,0.3254994124559342,0.6738125009275971,0.6745005875440657
56,2026-05-26 21:17:01,0.09976525821596244,0.10043129833124084,0.08588910671924323,0.08568075117370892,0.04213066277564376,0.04225352112676056,0.36180505514367295,0.3615023474178404,0.6381949448563271,0.6384976525821596
57,2026-05-26 21:32:01,0.10271546635182999,0.10341631442912307,0.07244212711231714,0.07201889020070838,0.051944528880418325,0.05194805194805195,0.3552130526430427,0.35537190082644626,0.6447869473569573,0.6446280991735538
58,2026-05-26 21:32:02,0.10271546635182999,0.10341631442912307,0.07244212711231715,0.07201889020070838,0.051944528880418325,0.05194805194805195,0.3552130526430427,0.35537190082644626,0.6447869473569573,0.6446280991735538
59,2026-05-26 21:47:01,0.10668229777256741,0.1071515102819692,0.09278600868991185,0.0914419695193435,0.056398214007407375,0.05627198124267292,0.32765537847927545,0.32708089097303633,0.6723446215207245,0.6729191090269637
60,2026-05-26 22:02:01,0.1045828437132785,0.10499747316509178,0.09104110535576979,0.09048178613396005,0.04594774832246766,0.045828437132784956,0.31998430939813577,0.3196239717978848,0.6800156906018642,0.6803760282021152
61,2026-05-26 22:17:01,0.10618436406067679,0.10684210442582531,0.06234193138739208,0.061843640606767794,0.05032977985700482,0.050175029171528586,0.3599435520798477,0.35939323220536756,0.6400564479201523,0.6406067677946324
62,2026-05-26 22:32:01,0.09953161592505855,0.09971039567875312,0.07289981895607403,0.07259953161592506,0.051785747782464545,0.05152224824355972,0.33637949830422575,0.3360655737704918,0.6636205016957742,0.6639344262295082
63,2026-05-26 22:47:01,0.10093896713615023,0.1011262139892232,0.07905873954744237,0.07863849765258216,0.04601177645639047,0.045774647887323945,0.3486812760829043,0.3485915492957746,0.6513187239170957,0.6514084507042254
64,2026-05-26 23:02:01,0.11525029103608847,0.11594898763253644,0.09002075293427524,0.08963911525029103,0.042950052163833914,0.04307334109429569,0.3234872552244527,0.32363213038416766,0.6765127447755472,0.6763678696158324
65,2026-05-26 23:17:01,0.10292397660818714,0.10358344319008986,0.08899735788195826,0.08771929824561403,0.04651429850892115,0.04678362573099415,0.3343269199912024,0.3345029239766082,0.6656730800087975,0.6654970760233918
66,2026-05-26 23:32:01,0.10630841121495327,0.10648901015802452,0.07306827026797397,0.07242990654205607,0.053545385559866945,0.053738317757009345,0.3533844858724582,0.35397196261682246,0.6466155141275418,0.6460280373831775
67,2026-05-26 23:47:01,0.09707602339181287,0.09680914623267796,0.08549025172990485,0.08421052631578947,0.05269247381814719,0.05263157894736842,0.3379510295881338,0.3368421052631579,0.6620489704118662,0.6631578947368422
68,2026-05-27 00:02:01,0.10772833723653395,0.10818496833999322,0.08331021841802175,0.08313817330210772,0.052768257240869886,0.05269320843091335,0.3296376156976515,0.33021077283372363,0.6703623843023485,0.6697892271662764
69,2026-05-27 00:17:01,0.10082063305978899,0.10133338636981429,0.09556078954329808,0.09495896834701055,0.047919942142707256,0.04806565064478312,0.3264079586103569,0.32708089097303633,0.6735920413896431,0.6729191090269637
70,2026-05-27 00:32:01,0.10129564193168433,0.10179897853992684,0.07927704947925117,0.07891637220259129,0.057498573285984914,0.05771495877502945,0.3508283298633771,0.3510011778563015,0.6491716701366229,0.6489988221436984
71,2026-05-27 00:47:01,0.11124121779859485,0.11136480496900077,0.08476509951186095,0.08430913348946135,0.049456679299033635,0.04918032786885246,0.3365365925364655,0.3360655737704918,0.6634634074635345,0.6639344262295082
72,2026-05-27 01:02:01,0.11019929660023446,0.11013593324763508,0.07079996660088808,0.07033997655334115,0.04469695150849014,0.044548651817116064,0.344053364817818,0.34349355216881594,0.655946635182182,0.6565064478311841
73,2026-05-27 01:17:01,0.09518213866039953,0.09560819409720886,0.07678636381070787,0.07638072855464159,0.043212156674479515,0.043478260869565216,0.35104184717786024,0.3501762632197415,0.6489581528221398,0.6498237367802585
74,2026-05-27 01:32:01,0.10495283018867925,0.10571174170365674,0.1055811091254972,0.10495283018867925,0.03450274119947551,0.03419811320754717,0.36196246663573867,0.36202830188679247,0.6380375333642614,0.6379716981132075
75,2026-05-27 01:47:01,0.1056338028169014,0.10563754040292868,0.09026069738823166,0.0892018779342723,0.04890732918819293,0.04929577464788732,0.3298591270977095,0.3286384976525822,0.6701408729022905,0.6713615023474178
76,2026-05-27 02:02:01,0.117096018735363,0.11744148633984422,0.08480456736076605,0.08430913348946135,0.052982621957588925,0.05269320843091335,0.33806731256563793,0.3372365339578454,0.6619326874343621,0.6627634660421546
77,2026-05-27 02:02:02,0.117096018735363,0.11744148633984422,0.08480456736076607,0.08430913348946135,0.052982621957588925,0.05269320843091335,0.33806731256563793,0.3372365339578454,0.6619326874343621,0.6627634660421546
78,2026-05-27 02:17:01,0.10365135453474676,0.10397530487229885,0.07572791065546128,0.07538280329799764,0.052672131412535926,0.053003533568904596,0.3439022918399019,0.34393404004711425,0.656097708160098,0.6560659599528857
79,2026-05-27 02:32:01,0.10256410256410256,0.10325341681671692,0.0763919964957521,0.07575757575757576,0.05329610816541741,0.053613053613053616,0.3651856767463056,0.36480186480186483,0.6348143232536945,0.6351981351981352
80,2026-05-27 02:47:01,0.0988235294117647,0.09891393662541166,0.08072826990030914,0.08,0.04800560542593003,0.04823529411764706,0.3203630799553522,0.32,0.6796369200446478,0.6799999999999999
81,2026-05-27 03:02:01,0.10731132075471699,0.1075484800403111,0.09637681965784708,0.09551886792452831,0.045767845813837374,0.045990566037735846,0.3331481404095914,0.33254716981132076,0.6668518595904086,0.6674528301886793
82,2026-05-27 03:17:01,0.10105757931844889,0.10130326043162959,0.09396766918107113,0.09283196239717979,0.04769016248737948,0.0481786133960047,0.3548918266250214,0.35487661574618096,0.6451081733749786,0.6451233842538191
83,2026-05-27 03:32:01,0.09473684210526316,0.09473079660916309,0.07333746234262653,0.07251461988304093,0.04428228162043165,0.044444444444444446,0.3578456786134644,0.3567251461988304,0.6421543213865356,0.6432748538011697
84,2026-05-27 03:47:01,0.10613207547169812,0.10640641189004474,0.06751937836800778,0.06721698113207547,0.05411614646619951,0.054245283018867926,0.341569892311563,0.3408018867924528,0.658430107688437,0.6591981132075472
85,2026-05-27 04:02:01,0.123094958968347,0.12352571904865699,0.0726441043151719,0.07151230949589683,0.044834733540910665,0.044548651817116064,0.34407162544080166,0.34466588511137164,0.6559283745591984,0.6553341148886284
86,2026-05-27 04:17:01,0.09624413145539906,0.09656259085867461,0.07597566348764731,0.07511737089201878,0.045028353746131435,0.04460093896713615,0.3606406672327688,0.36032863849765256,0.6393593327672312,0.6396713615023475
87,2026-05-27 04:32:01,0.11358313817330211,0.11338521042490139,0.08594048064362007,0.08548009367681499,0.04577324971760172,0.04566744730679157,0.32750524631772643,0.32669789227166274,0.6724947536822736,0.6733021077283372
88,2026-05-27 04:32:02,0.11358313817330211,0.11338521042490139,0.08594048064362007,0.08548009367681499,0.045773249717601716,0.04566744730679157,0.3275052463177264,0.32669789227166274,0.6724947536822736,0.6733021077283372
89,2026-05-27 04:47:01,0.09165687426556991,0.09206244984794101,0.07130142887205645,0.07050528789659224,0.054971968227383705,0.055229142185663924,0.32621697465215743,0.3254994124559342,0.6737830253478425,0.6745005875440657
90,2026-05-27 04:47:02,0.09165687426556991,0.09206244984794101,0.07130142887205645,0.07050528789659224,0.054971968227383705,0.055229142185663924,0.32621697465215743,0.3254994124559342,0.6737830253478425,0.6745005875440657
91,2026-05-27 05:02:01,0.11750881316098707,0.11786066591844416,0.07194607237169336,0.07168037602820211,0.04583893476805297,0.045828437132784956,0.3422584161744998,0.3419506462984724,0.6577415838255002,0.6580493537015276
92,2026-05-27 05:17:01,0.0988235294117647,0.09925113066396597,0.07067092580028586,0.07058823529411765,0.0397559867541688,0.04,0.35959527777600747,0.3588235294117647,0.6404047222239926,0.6411764705882352
93,2026-05-27 05:32:01,0.1045828437132785,0.10503492355812905,0.09797699581741032,0.09753231492361927,0.04466305921794877,0.04465334900117509,0.35176105397113056,0.35135135135135137,0.6482389460288694,0.6486486486486487
94,2026-05-27 05:47:01,0.12206572769953052,0.12212798062313099,0.09565230078877576,0.09507042253521127,0.04777710650399328,0.04812206572769953,0.31731024838905053,0.31690140845070425,0.6826897516109495,0.6830985915492958
95,2026-05-27 06:02:01,0.11682242990654206,0.11700461150057943,0.07393756405632528,0.07359813084112149,0.05606616153950732,0.056074766355140186,0.3625752684399079,0.3621495327102804,0.637424731560092,0.6378504672897196
96,2026-05-27 06:17:01,0.09730363423212192,0.09749467823206938,0.08600677665239341,0.08558030480656506,0.04908000370258966,0.0492379835873388,0.33305145137513714,0.33294255568581477,0.6669485486248629,0.6670574443141852
97,2026-05-27 06:32:01,0.09801633605600933,0.09772388594880876,0.08372927513170567,0.08284714119019837,0.0599055938434261,0.059509918319719954,0.328698698962761,0.3278879813302217,0.6713013010372391,0.6721120186697783
98,2026-05-27 06:47:01,0.08548009367681499,0.08555391902918515,0.10315388156417334,0.10187353629976581,0.06205106057825349,0.06206088992974239,0.31897083798869075,0.3185011709601874,0.6810291620113093,0.6814988290398126
99,2026-05-27 07:02:01,0.10954063604240283,0.11005882648235336,0.08075098330365368,0.0800942285041225,0.044896336584404305,0.0447585394581861,0.3390477935295313,0.3392226148409894,0.6609522064704687,0.6607773851590106
100,2026-05-27 07:02:02,0.10954063604240283,0.11005882648235339,0.08075098330365367,0.0800942285041225,0.04489633658440431,0.0447585394581861,0.33904779352953124,0.3392226148409894,0.6609522064704687,0.6607773851590106
101,2026-05-27 07:17:01,0.1056338028169014,0.10578958237068944,0.06561963584273414,0.06455399061032864,0.04563125298088063,0.045774647887323945,0.35058418861051155,0.34976525821596244,0.6494158113894885,0.6502347417840375
102,2026-05-27 07:32:01,0.08440797186400938,0.08464704439648105,0.07927600795959111,0.07854630715123095,0.046744335300799814,0.04689331770222743,0.33043593517663605,0.3305978898007034,0.669564064823364,0.6694021101992966
103,2026-05-27 07:47:01,0.10304449648711944,0.10309428592979293,0.06562087572462871,0.06557377049180328,0.05823352841974768,0.0585480093676815,0.3599162613379675,0.3583138173302108,0.6400837386620325,0.6416861826697893
104,2026-05-27 08:02:01,0.11425206124852769,0.11474985781863482,0.07850474810713651,0.07773851590106007,0.044804204842073175,0.0447585394581861,0.34710558986768536,0.3462897526501767,0.6528944101323146,0.6537102473498233
105,2026-05-27 08:17:01,0.07962529274004684,0.0800350072006136,0.10147129792554492,0.10070257611241218,0.04334255691791133,0.04332552693208431,0.35506236968761595,0.3548009367681499,0.644937630312384,0.6451990632318501
106,2026-05-27 08:32:01,0.09976525821596244,0.1001056049330115,0.07894415696115624,0.07863849765258216,0.05646096605230692,0.056338028169014086,0.3505031618550948,0.34976525821596244,0.6494968381449052,0.6502347417840375
107,2026-05-27 08:47:01,0.10035005834305717,0.10067712402213343,0.0859690620899071,0.08518086347724621,0.04898921171633551,0.049008168028004666,0.34840444162902134,0.34889148191365227,0.6515955583709787,0.6511085180863477
108,2026-05-27 09:02:01,0.10514018691588785,0.10509114929564531,0.0869048395302662,0.08644859813084112,0.04441243808781371,0.04439252336448598,0.35027879709532744,0.35046728971962615,0.6497212029046726,0.6495327102803738
109,2026-05-27 09:17:01,0.09250585480093677,0.09292263082587572,0.09055969858108925,0.09016393442622951,0.047737496648134835,0.04800936768149883,0.3476290031291852,0.3477751756440281,0.6523709968708148,0.6522248243559718
110,2026-05-27 09:32:01,0.10011641443538999,0.10099696849215153,0.08226349651205142,0.08149010477299184,0.06382933611739007,0.0640279394644936,0.3465674800116033,0.3469150174621653,0.6534325199883967,0.6530849825378346
111,2026-05-27 09:47:01,0.10785463071512309,0.10746611034392102,0.08289435135225759,0.08206330597889801,0.048293290534360885,0.04806565064478312,0.3193397085457709,0.31887456037514655,0.6806602914542291,0.6811254396248534
112,2026-05-27 10:02:01,0.10139860139860139,0.10167974577320285,0.09594024631851068,0.09557109557109557,0.05733162583893905,0.05710955710955711,0.34780737947603224,0.3473193473193473,0.6521926205239678,0.6526806526806527
113,2026-05-27 10:17:01,0.08930669800235018,0.08977343885518071,0.07940646277297757,0.07873090481786134,0.06207696156333413,0.06227967097532315,0.3591686664108245,0.3584018801410106,0.6408313335891755,0.6415981198589894
114,2026-05-27 10:32:01,0.09741784037558686,0.09760913412566614,0.08872379584237061,0.0880281690140845,0.042223226978359965,0.04225352112676056,0.3555681813200415,0.35563380281690143,0.6444318186799585,0.6443661971830985
115,2026-05-27 10:47:01,0.09964830011723329,0.09980447599452917,0.08277214440635872,0.08206330597889801,0.06199154881437623,0.06213364595545135,0.3374074963866153,0.3364595545134818,0.6625925036133846,0.6635404454865181
116,2026-05-27 11:02:01,0.11032863849765258,0.11060240484465222,0.0835539770191062,0.08333333333333333,0.05282105531843856,0.0528169014084507,0.34081167631954257,0.3403755868544601,0.6591883236804574,0.6596244131455399
117,2026-05-27 11:17:01,0.10316529894490035,0.10330697323606701,0.08514664245953389,0.08440797186400938,0.05376209305674259,0.053927315357561546,0.34613087380887414,0.34583821805392734,0.6538691261911258,0.6541617819460727
118,2026-05-27 11:32:01,0.09707602339181287,0.09741349005668085,0.09082283743956673,0.09005847953216374,0.05036722107837641,0.050292397660818715,0.3596254434228693,0.35906432748538014,0.6403745565771307,0.6409356725146198
119,2026-05-27 11:32:02,0.09707602339181287,0.09741349005668085,0.09082283743956673,0.09005847953216374,0.05036722107837641,0.050292397660818715,0.3596254434228693,0.35906432748538014,0.6403745565771307,0.6409356725146198
120,2026-05-27 11:47:01,0.09624413145539906,0.0968434762911507,0.09702708144568609,0.09624413145539906,0.05234093425953891,0.0528169014084507,0.33101517668378133,0.33098591549295775,0.6689848233162187,0.6690140845070423
121,2026-05-27 12:02:01,0.1207897793263647,0.12119549934346545,0.06850153693305384,0.06852497096399536,0.0446630044694999,0.04413472706155633,0.3426459783641219,0.3426248548199768,0.6573540216358781,0.6573751451800232
122,2026-05-27 12:17:01,0.09601873536299765,0.09638485595532438,0.07562376894947961,0.07494145199063232,0.0417757697427079,0.04215456674473068,0.35891638230872425,0.3583138173302108,0.6410836176912758,0.6416861826697893
123,2026-05-27 12:32:01,0.0984759671746776,0.09893781908001105,0.0817364197501725,0.08089097303634232,0.05301401139384613,0.05275498241500586,0.3610449499109782,0.36107854630715125,0.6389550500890218,0.6389214536928487
124,2026-05-27 12:47:01,0.09707602339181287,0.09706550476558361,0.07298755154067592,0.07251461988304093,0.05257415850753126,0.05263157894736842,0.34542316261466666,0.34502923976608185,0.6545768373853333,0.6549707602339181
125,2026-05-27 13:02:01,0.10421545667447307,0.10458458301427469,0.07336601896333471,0.07259953161592506,0.059062887607347146,0.0585480093676815,0.3344917464913083,0.3337236533957845,0.6655082535086917,0.6662763466042154
126,2026-05-27 13:17:01,0.08568075117370892,0.08573013409370286,0.09235416409259786,0.09154929577464789,0.0575240372033204,0.057511737089201875,0.3580795494373724,0.357981220657277,0.6419204505626276,0.642018779342723
127,2026-05-27 13:32:01,0.09590643274853801,0.09598869977065597,0.08989013457338582,0.08888888888888889,0.04910776748804722,0.04912280701754386,0.36222847559789606,0.36257309941520466,0.6377715244021039,0.6374269005847953
128,2026-05-27 13:47:01,0.09016393442622951,0.09005249453704686,0.07431502385840827,0.07377049180327869,0.051359894387107696,0.05152224824355972,0.3419807142847511,0.34192037470725994,0.6580192857152489,0.6580796252927401
129,2026-05-27 14:02:01,0.10668229777256741,0.10669141108915525,0.09623482699115052,0.09613130128956623,0.05515795492405282,0.05509964830011723,0.34782932509658887,0.347010550996483,0.6521706749034111,0.6529894490035171
130,2026-05-27 14:17:01,0.09026963657678781,0.09054158042377966,0.0720740601791248,0.07151230949589683,0.05284561950199418,0.05275498241500586,0.35938554458437916,0.35873388042203985,0.6406144554156208,0.6412661195779601
131,2026-05-27 14:32:01,0.10477299185098952,0.10529878752787698,0.08230462998640294,0.08149010477299184,0.04435881885219123,0.04423748544819558,0.35435634509677866,0.3550640279394645,0.6456436549032214,0.6449359720605354
132,2026-05-27 14:47:01,0.0984759671746776,0.09922483631818721,0.06749003327151105,0.0668229777256741,0.05521082103206078,0.05509964830011723,0.3573173517336503,0.35756154747948415,0.6426826482663497,0.6424384525205158
133,2026-05-27 15:02:01,0.12192262602579132,0.12165073186304229,0.08345588161466841,0.08323563892145369,0.047235047042361936,0.04689331770222743,0.3461897167160325,0.34583821805392734,0.6538102832839675,0.6541617819460727
134,2026-05-27 15:17:01,0.0903755868544601,0.09062545671681678,0.08275678775967063,0.08215962441314555,0.05395432150534303,0.0539906103286385,0.36618788458989937,0.36619718309859156,0.6338121154101006,0.6338028169014085
135,2026-05-27 15:32:01,0.10223266745005875,0.1025918734739164,0.07987686700785539,0.0799059929494712,0.05142756675459572,0.05170387779083431,0.35383779976341284,0.3537015276145711,0.6461622002365872,0.6462984723854289
136,2026-05-27 15:47:01,0.10915492957746478,0.109419687429957,0.07030779296932485,0.06924882629107981,0.057061157863040626,0.057511737089201875,0.35319733389480923,0.3532863849765258,0.6468026661051908,0.6467136150234742
137,2026-05-27 16:02:01,0.10550996483001172,0.10612109278100193,0.08982385071065027,0.08909730363423213,0.06844368509945523,0.06799531066822978,0.33817062350601956,0.3388042203985932,0.6618293764939804,0.6611957796014067
138,2026-05-27 16:17:01,0.09529411764705882,0.09599736626260595,0.08142088232161455,0.0811764705882353,0.05550670027890896,0.05529411764705883,0.33032637041585416,0.3305882352941176,0.6696736295841459,0.6694117647058824
139,2026-05-27 16:32:01,0.1064327485380117,0.1064346838730641,0.07436966525588984,0.07368421052631578,0.055192531693841876,0.05497076023391813,0.36395943436030403,0.36374269005847953,0.6360405656396959,0.6362573099415205
140,2026-05-27 16:47:01,0.09601873536299765,0.09667293336144447,0.06686555699079466,0.06674473067915691,0.0587360220194149,0.0585480093676815,0.32499402730291926,0.32435597189695553,0.6750059726970807,0.6756440281030445
141,2026-05-27 17:02:01,0.11150234741784038,0.11230657804709125,0.08499354242804373,0.08450704225352113,0.05174615283875759,0.051643192488262914,0.347173024731059,0.3474178403755869,0.6528269752689411,0.6525821596244131
142,2026-05-27 17:17:01,0.09133489461358314,0.0914997932541792,0.08825875716226593,0.08665105386416862,0.053146080689940346,0.05269320843091335,0.35404512965916474,0.3548009367681499,0.6459548703408353,0.6451990632318501
143,2026-05-27 17:32:01,0.09801633605600933,0.09875269085629153,0.08465332605362862,0.08401400233372229,0.04966045226528912,0.050175029171528586,0.3643824165400239,0.36406067677946324,0.6356175834599761,0.6359393232205368
144,2026-05-27 17:47:01,0.09964830011723329,0.10036417758988617,0.0782255057621399,0.07737397420867527,0.04896120896799398,0.0492379835873388,0.3384839581904432,0.3388042203985932,0.6615160418095568,0.6611957796014067
145,2026-05-27 17:47:02,0.09964830011723329,0.10036417758988617,0.0782255057621399,0.07737397420867527,0.04896120896799398,0.0492379835873388,0.3384839581904432,0.3388042203985932,0.6615160418095568,0.6611957796014067
146,2026-05-27 18:02:01,0.1128084606345476,0.11380687064542028,0.09911069615841724,0.09870740305522914,0.04470122992668977,0.04465334900117509,0.3353765492590522,0.33490011750881316,0.6646234507409479,0.6650998824911869
147,2026-05-27 18:02:02,0.1128084606345476,0.11380687064542028,0.09911069615841724,0.09870740305522914,0.04470122992668977,0.04465334900117509,0.3353765492590522,0.33490011750881316,0.6646234507409479,0.6650998824911869
148,2026-05-27 18:17:01,0.10070257611241218,0.10113139282432342,0.07819150043834389,0.07728337236533958,0.048210622645966365,0.04800936768149883,0.3466295508685633,0.34660421545667447,0.6533704491314367,0.6533957845433256
149,2026-05-27 18:32:01,0.10864485981308411,0.10934121508462388,0.0678449561444759,0.06775700934579439,0.053707627419280854,0.053738317757009345,0.34131427641767736,0.3399532710280374,0.6586857235823227,0.6600467289719626
150,2026-05-27 18:47:01,0.09810874704491726,0.09890737496090243,0.08211973805295542,0.08156028368794327,0.051907203994663954,0.05200945626477541,0.33565822673886825,0.33569739952718675,0.6643417732611318,0.6643026004728132
151,2026-05-27 19:02:01,0.12075029308323564,0.12124766364706537,0.08042029578754786,0.07971864009378664,0.05601281388028281,0.05627198124267292,0.31922312970367345,0.31887456037514655,0.6807768702963266,0.6811254396248534
152,2026-05-27 19:17:01,0.09741784037558686,0.09794458481921522,0.0996498512292914,0.09859154929577464,0.06679493038008708,0.06690140845070422,0.32728944614022476,0.3274647887323944,0.6727105538597753,0.6725352112676056
153,2026-05-27 19:32:01,0.09495896834701055,0.09587669597528932,0.07000341628802828,0.06916764361078546,0.05977936985867446,0.059788980070339975,0.35810183303206683,0.35756154747948415,0.6418981669679331,0.6424384525205158
154,2026-05-27 19:32:02,0.09495896834701055,0.09587669597528932,0.07000341628802828,0.06916764361078546,0.05977936985867446,0.059788980070339975,0.35810183303206683,0.35756154747948415,0.6418981669679331,0.6424384525205158
155,2026-05-27 19:47:01,0.10864485981308411,0.10901028918156233,0.05873136853853309,0.05841121495327103,0.05326998651756076,0.053738317757009345,0.3419919913867772,0.3422897196261682,0.6580080086132227,0.6577102803738317
156,2026-05-27 20:02:01,0.11461988304093568,0.11473123129356486,0.07164793010084328,0.07134502923976609,0.05833077255613105,0.05847953216374269,0.3226662157758619,0.32280701754385965,0.677333784224138,0.6771929824561403
157,2026-05-27 20:02:02,0.11461988304093568,0.11473123129356488,0.07164793010084328,0.07134502923976609,0.05833077255613105,0.05847953216374269,0.3226662157758619,0.32280701754385965,0.677333784224138,0.6771929824561403
158,2026-05-27 20:17:01,0.10668229777256741,0.10699160107679984,0.07416335618372952,0.0738569753810082,0.049281535914535865,0.0492379835873388,0.3299173790161499,0.32942555685814773,0.6700826209838501,0.6705744431418523
159,2026-05-27 20:32:01,0.1053864168618267,0.10619706466587275,0.07241200758024166,0.07142857142857142,0.055433129304348315,0.05503512880562061,0.3648274358962763,0.36533957845433257,0.6351725641037237,0.6346604215456675
160,2026-05-27 20:47:01,0.10187353629976581,0.10194724878241815,0.08387019808539192,0.08313817330210772,0.05349211143914253,0.053864168618266976,0.3464913827658816,0.34543325526932084,0.6535086172341185,0.6545667447306791
161,2026-05-27 21:02:01,0.12910798122065728,0.12924461078375715,0.0918771281939681,0.09154929577464789,0.04699739419341313,0.046948356807511735,0.3456081685958591,0.34507042253521125,0.6543918314041409,0.6549295774647887
162,2026-05-27 21:17:01,0.09870740305522914,0.0990777723637964,0.07650922979525383,0.07638072855464159,0.063770704709794,0.06345475910693302,0.34210224460254024,0.3419506462984724,0.6578977553974598,0.6580493537015276
163,2026-05-27 21:32:01,0.08888888888888889,0.08888935298139096,0.0717016821298688,0.07134502923976609,0.05862588188471467,0.05847953216374269,0.3644014764522406,0.36374269005847953,0.6355985235477595,0.6362573099415205
164,2026-05-27 21:47:01,0.10316529894490035,0.1028455292728774,0.08387216031179283,0.08323563892145369,0.05836412694919485,0.05861664712778429,0.35858425684105966,0.35756154747948415,0.6414157431589403,0.6424384525205158
165,2026-05-27 22:02:01,0.10994152046783626,0.11002262563517973,0.0833369509368005,0.08304093567251462,0.05290135638625608,0.05263157894736842,0.3426872041515382,0.34269005847953216,0.6573127958484618,0.6573099415204678
166,2026-05-27 22:17:01,0.09133489461358314,0.09190883588443702,0.0652877632957394,0.06440281030444965,0.06081418794455902,0.06088992974238876,0.3637348574812654,0.36416861826697894,0.6362651425187347,0.635831381733021
167,2026-05-27 22:32:01,0.10550996483001172,0.10601534703175286,0.07951984165196557,0.07854630715123095,0.04813588097416047,0.04806565064478312,0.35306193944546943,0.3528722157092614,0.6469380605545305,0.6471277842907386
168,2026-05-27 22:47:01,0.107981220657277,0.10770327414945166,0.08579384147686109,0.08568075117370892,0.036488944234779955,0.036384976525821594,0.37207599041727596,0.37089201877934275,0.6279240095827241,0.6291079812206573
169,2026-05-27 23:02:01,0.10823529411764705,0.10881068297512833,0.07891121070276619,0.07882352941176471,0.04586995314432148,0.04588235294117647,0.36942304539711585,0.36941176470588233,0.6305769546028841,0.6305882352941177
170,2026-05-27 23:17:01,0.10283687943262411,0.10324536211791113,0.06713375585924605,0.0673758865248227,0.053461411500627186,0.05319148936170213,0.35580544002112624,0.3546099290780142,0.6441945599788738,0.6453900709219857
171,2026-05-27 23:32:01,0.09647058823529411,0.0966600459257594,0.08166394247968076,0.0811764705882353,0.06369637211797603,0.06352941176470588,0.34678202677761655,0.34705882352941175,0.6532179732223835,0.6529411764705882
172,2026-05-27 23:47:01,0.09859154929577464,0.0988591952905175,0.08963006185085773,0.0892018779342723,0.04710798615163185,0.046948356807511735,0.3598116271832575,0.3591549295774648,0.6401883728167426,0.6408450704225352
173,2026-05-28 00:02:01,0.10235294117647059,0.10250139651380108,0.08400509391694871,0.08352941176470588,0.04691293214129525,0.047058823529411764,0.3641401011474406,0.3635294117647059,0.6358598988525594,0.6364705882352941
174,2026-05-28 00:17:01,0.10340775558166862,0.10359127215674069,0.09361393135462456,0.09283196239717979,0.06247195964782615,0.06227967097532315,0.3258298647579777,0.3254994124559342,0.6741701352420223,0.6745005875440657
175,2026-05-28 00:32:01,0.11743772241992882,0.11762711291856665,0.06685496613433793,0.066429418742586,0.051484632229602145,0.051008303677342826,0.34439322909951103,0.34400948991696323,0.6556067709004889,0.6559905100830368
176,2026-05-28 00:32:02,0.11743772241992882,0.11762711291856665,0.06685496613433795,0.066429418742586,0.051484632229602145,0.051008303677342826,0.34439322909951103,0.34400948991696323,0.6556067709004889,0.6559905100830368
177,2026-05-28 00:47:01,0.10823529411764705,0.1080156981433245,0.0832503892538802,0.08235294117647059,0.047037476895138375,0.047058823529411764,0.33473886158549987,0.3341176470588235,0.6652611384145002,0.6658823529411765
178,2026-05-28 01:02:01,0.10823529411764705,0.10852116383434088,0.08719100807158106,0.08705882352941176,0.050614749330210304,0.05058823529411765,0.33963260501341963,0.3388235294117647,0.6603673949865804,0.6611764705882353
179,2026-05-28 01:17:01,0.09378663540445487,0.0940379741808651,0.07721577201282723,0.07620164126611957,0.059507797693517814,0.059788980070339975,0.35476492885055516,0.3540445486518171,0.6452350711494448,0.6459554513481829
180,2026-05-28 01:32:01,0.09198113207547169,0.09225287642042256,0.08083297035379,0.08018867924528301,0.05538226281280047,0.055424528301886794,0.3697349297656992,0.37028301886792453,0.6302650702343008,0.6297169811320755
181,2026-05-28 01:47:01,0.10223266745005875,0.10214448592509151,0.07235827958004244,0.07168037602820211,0.06564202470336451,0.06580493537015276,0.35558422486961033,0.35487661574618096,0.6444157751303896,0.6451233842538191
182,2026-05-28 02:02:01,0.107981220657277,0.10838840094645848,0.08140495918010934,0.08098591549295775,0.049283769165526334,0.04929577464788732,0.3475124478744108,0.3474178403755869,0.6524875521255892,0.6525821596244131
183,2026-05-28 02:17:01,0.09400705052878966,0.09483469104219562,0.07815401441815552,0.07755581668625147,0.055071056400968946,0.055229142185663924,0.3572296487380168,0.3572267920094007,0.6427703512619831,0.6427732079905992
184,2026-05-28 02:32:01,0.09613130128956623,0.0962455150570459,0.09227202156026512,0.0914419695193435,0.05136499735353778,0.05158264947245018,0.34148064800975786,0.34114888628370454,0.6585193519902421,0.6588511137162955
185,2026-05-28 02:47:01,0.09529411764705882,0.0953285081444982,0.08864861047648182,0.08705882352941176,0.045955133968896285,0.04588235294117647,0.3306551516839218,0.3305882352941176,0.6693448483160782,0.6694117647058824
186,2026-05-28 03:02:01,0.11228070175438597,0.1128476721892041,0.09309303271608022,0.09239766081871345,0.04436432074426553,0.044444444444444446,0.34158475453448844,0.34152046783625734,0.6584152454655116,0.6584795321637427
187,2026-05-28 03:02:02,0.11228070175438597,0.1128476721892041,0.09309303271608022,0.09239766081871345,0.04436432074426553,0.044444444444444446,0.34158475453448844,0.34152046783625734,0.6584152454655116,0.6584795321637427
188,2026-05-28 03:17:01,0.09090909090909091,0.09076005165979333,0.08562452683629089,0.08500590318772137,0.05691484293141811,0.05667060212514758,0.34271940075136714,0.34238488783943327,0.6572805992486328,0.6576151121605667
189,2026-05-28 03:32:01,0.10470588235294118,0.1054696083643452,0.08539163565479355,0.08470588235294117,0.04469859412841869,0.04470588235294118,0.3646771811684092,0.36470588235294116,0.6353228188315908,0.6352941176470588
190,2026-05-28 03:47:01,0.09601873536299765,0.09678562147367269,0.08264119287736439,0.08196721311475409,0.055860866523254435,0.05620608899297424,0.3444904395439889,0.3442622950819672,0.655509560456011,0.6557377049180328
191,2026-05-28 03:47:02,0.09601873536299765,0.0967856214736727,0.08264119287736439,0.08196721311475409,0.055860866523254435,0.05620608899297424,0.34449043954398884,0.3442622950819672,0.6555095604560112,0.6557377049180328
192,2026-05-28 04:02:01,0.11032863849765258,0.11082507923016789,0.09113364320384687,0.0903755868544601,0.04716895378208676,0.046948356807511735,0.3345874798392166,0.3345070422535211,0.6654125201607834,0.6654929577464789
193,2026-05-28 04:17:01,0.11267605633802817,0.11325951897315079,0.06641447243116298,0.06572769953051644,0.04816918367982061,0.04812206572769953,0.327393735302757,0.32629107981220656,0.672606264697243,0.6737089201877935
194,2026-05-28 04:32:01,0.10625737898465171,0.10609556709333703,0.07966895881789156,0.07910271546635184,0.04353599751839592,0.043683589138134596,0.3614875193940774,0.3612750885478158,0.6385124806059226,0.6387249114521842
195,2026-05-28 04:47:01,0.11058823529411765,0.1103682944399365,0.07442105256547953,0.07411764705882352,0.044995446771658586,0.04470588235294118,0.35172723005456163,0.35058823529411764,0.6482727699454384,0.6494117647058824
196,2026-05-28 05:02:01,0.09870740305522914,0.0993307501600713,0.08311992583236255,0.08225616921269095,0.0563974722243792,0.0564042303172738,0.35901187607085505,0.3584018801410106,0.640988123929145,0.6415981198589894
197,2026-05-28 05:17:01,0.0892018779342723,0.08946488834959411,0.0834336730489634,0.08333333333333333,0.0564333546748515,0.056338028169014086,0.3655781323354101,0.36502347417840375,0.6344218676645899,0.6349765258215962
198,2026-05-28 05:32:01,0.09305064782096584,0.09357805580395763,0.07615854724642847,0.07538280329799764,0.054193580167728385,0.05418138987043581,0.3453767705115729,0.3451118963486455,0.6546232294884271,0.6548881036513545
199,2026-05-28 05:47:01,0.09917355371900827,0.09934817601068846,0.0805817200474894,0.08028335301062574,0.052721350538731726,0.053128689492325853,0.3470802435566477,0.345926800472255,0.6529197564433523,0.654073199527745
200,2026-05-28 06:02:01,0.10823529411764705,0.10843118897994544,0.08837304094183898,0.08823529411764706,0.04232615564688848,0.042352941176470586,0.35555467301768384,0.3552941176470588,0.6444453269823162,0.6447058823529412
201,2026-05-28 06:17:01,0.08608490566037735,0.08600247414294673,0.07972132887137603,0.07900943396226415,0.055245520356805945,0.055424528301886794,0.34976965132014814,0.3490566037735849,0.6502303486798519,0.6509433962264151
202,2026-05-28 06:32:01,0.08823529411764706,0.08864831482311011,0.08315993336820944,0.08235294117647059,0.0518199738282345,0.05176470588235294,0.3670171937679664,0.36705882352941177,0.6329828062320336,0.6329411764705882
203,2026-05-28 06:47:01,0.10153482880755609,0.10228078528505728,0.0762664167282709,0.0755608028335301,0.04828186207056208,0.048406139315230225,0.3290337725935205,0.3293978748524203,0.6709662274064795,0.6706021251475798
204,2026-05-28 07:02:01,0.10915492957746478,0.10952273058438153,0.08568070265085578,0.08450704225352113,0.04566236906871563,0.045774647887323945,0.3522739086723561,0.352112676056338,0.6477260913276439,0.647887323943662
205,2026-05-28 07:17:01,0.10352941176470588,0.10446721688359628,0.07589991848779402,0.07529411764705882,0.0516683996055321,0.05176470588235294,0.3413270482215302,0.3411764705882353,0.6586729517784697,0.6588235294117647
206,2026-05-28 07:32:01,0.0963572267920094,0.09641006151751856,0.08968591582763599,0.08930669800235018,0.0599792631340636,0.05992949471210341,0.3586630520705532,0.3584018801410106,0.6413369479294468,0.6415981198589894
207,2026-05-28 07:47:01,0.09283196239717979,0.09322874448639677,0.0815990903175111,0.08108108108108109,0.05395458958808948,0.05405405405405406,0.3326212272877991,0.33137485311398357,0.6673787727122009,0.6686251468860165
208,2026-05-28 08:02:01,0.11334120425029516,0.11395025939474923,0.09309266014970344,0.09327036599763873,0.04226032370812575,0.04250295159386069,0.33970823600822053,0.3400236127508855,0.6602917639917795,0.6599763872491144
209,2026-05-28 08:17:01,0.09518213866039953,0.09524001911405204,0.08291966481565319,0.08225616921269095,0.04935180314973515,0.04935370152761457,0.3374687089582636,0.3372502937720329,0.6625312910417365,0.662749706227967
210,2026-05-28 08:17:02,0.09518213866039953,0.09524001911405204,0.08291966481565319,0.08225616921269095,0.04935180314973515,0.04935370152761457,0.3374687089582635,0.3372502937720329,0.6625312910417365,0.662749706227967
211,2026-05-28 08:32:01,0.09681227863046045,0.09790032425736164,0.08173797556486542,0.08146399055489964,0.046825438091294594,0.047225501770956316,0.34432068433742596,0.3435655253837072,0.655679315662574,0.6564344746162928
212,2026-05-28 08:47:01,0.09445100354191263,0.094793315595111,0.07606518451009185,0.0755608028335301,0.05076919548671142,0.05076741440377804,0.3478514052476632,0.345926800472255,0.6521485947523368,0.654073199527745
213,2026-05-28 09:02:01,0.11743772241992882,0.11773664189282511,0.08431113298182191,0.08422301304863583,0.044117073640347164,0.04389086595492289,0.3492579879255036,0.3487544483985765,0.6507420120744964,0.6512455516014235
214,2026-05-28 09:17:01,0.09090909090909091,0.09124391014644065,0.08688517146957729,0.08618654073199528,0.046932984769226894,0.047225501770956316,0.3331945961106682,0.33293978748524206,0.6668054038893318,0.667060212514758
215,2026-05-28 09:32:01,0.09905660377358491,0.09971458816132314,0.09203975269212974,0.09198113207547169,0.04497127081303598,0.04481132075471698,0.3396928123692765,0.33962264150943394,0.6603071876307235,0.6603773584905661
216,2026-05-28 09:47:01,0.1179245283018868,0.11829851263628917,0.0735589588454024,0.07311320754716981,0.056597576731581264,0.05660377358490566,0.3212580355454717,0.32075471698113206,0.6787419644545283,0.679245283018868
217,2026-05-28 10:02:01,0.12056737588652482,0.12093472010523536,0.08057561169810948,0.08037825059101655,0.049768649637142504,0.04964539007092199,0.3337038830138983,0.3333333333333333,0.6662961169861017,0.6666666666666667
218,2026-05-28 10:02:02,0.12056737588652482,0.12093472010523539,0.08057561169810948,0.08037825059101655,0.04976864963714251,0.04964539007092199,0.3337038830138983,0.3333333333333333,0.6662961169861017,0.6666666666666667
219,2026-05-28 10:17:01,0.09799291617473435,0.09868300123904714,0.08592371178940411,0.08500590318772137,0.04721706101044372,0.047225501770956316,0.3205340690218555,0.31995277449822906,0.6794659309781446,0.6800472255017709
220,2026-05-28 10:32:01,0.0995260663507109,0.10037227774062503,0.07574332809495297,0.07582938388625593,0.05296688921430352,0.0533175355450237,0.36845482305889826,0.3684834123222749,0.6315451769411018,0.6315165876777251
221,2026-05-28 10:32:02,0.0995260663507109,0.10037227774062503,0.07574332809495297,0.07582938388625593,0.05296688921430352,0.0533175355450237,0.3684548230588983,0.3684834123222749,0.6315451769411017,0.6315165876777251
222,2026-05-28 10:47:01,0.09859154929577464,0.098989373828083,0.09001888934313815,0.0892018779342723,0.05533487545449924,0.05516431924882629,0.3398008503298814,0.3392018779342723,0.6601991496701186,0.6607981220657277
223,2026-05-28 11:02:01,0.11834319526627218,0.11897146686389912,0.06501813530239395,0.0650887573964497,0.04907725199942648,0.04970414201183432,0.35533380892931454,0.35502958579881655,0.6446661910706855,0.6449704142011834
224,2026-05-28 11:17:01,0.08244994110718493,0.0823974329707106,0.07928490812139392,0.07891637220259129,0.05264357154958582,0.053003533568904596,0.33875694369442233,0.3380447585394582,0.6612430563055777,0.6619552414605419
225,2026-05-28 11:17:02,0.08244994110718493,0.0823974329707106,0.07928490812139391,0.07891637220259129,0.05264357154958582,0.053003533568904596,0.3387569436944224,0.3380447585394582,0.6612430563055776,0.6619552414605419
226,2026-05-28 11:32:01,0.09456264775413711,0.09483437186918534,0.07398999666046435,0.07328605200945626,0.04516143645890644,0.04491725768321513,0.36384044016088984,0.3640661938534279,0.6361595598391101,0.635933806146572
227,2026-05-28 11:47:01,0.10141509433962265,0.10184213759972982,0.08090208289794523,0.08018867924528301,0.04249459393978298,0.04245283018867924,0.3397458236936427,0.33962264150943394,0.6602541763063573,0.6603773584905661
228,2026-05-28 12:02:01,0.11084905660377359,0.11158136610410554,0.09193352672311005,0.09198113207547169,0.035522253834930496,0.03537735849056604,0.35045606437295634,0.35023584905660377,0.6495439356270436,0.6497641509433962
229,2026-05-28 12:17:01,0.09400705052878966,0.09451617961081019,0.08302714506336745,0.08225616921269095,0.045724975511915456,0.045828437132784956,0.3555132098138954,0.35605170387779084,0.6444867901861047,0.6439482961222092
230,2026-05-28 12:32:01,0.08608490566037735,0.08622952321070647,0.09089677686788179,0.09080188679245282,0.03892696348347543,0.03891509433962264,0.36073423527703785,0.3608490566037736,0.6392657647229621,0.6391509433962264
231,2026-05-28 12:47:01,0.09631391200951249,0.09641594654366287,0.08084913626411568,0.08085612366230678,0.046270211465972724,0.04637336504161712,0.3444961925885064,0.3436385255648038,0.6555038074114936,0.6563614744351962
232,2026-05-28 13:02:01,0.1055753262158956,0.10602963932421297,0.07690159252174757,0.0771055753262159,0.051164627075479786,0.051008303677342826,0.33902852817581497,0.33807829181494664,0.660971471824185,0.6619217081850534
233,2026-05-28 13:17:01,0.09208972845336481,0.09277677256487142,0.07852978204464349,0.07792207792207792,0.0388874648082202,0.03896103896103896,0.3587453965698408,0.358913813459268,0.6412546034301592,0.641086186540732
234,2026-05-28 13:32:01,0.11071849234393404,0.11159402480560832,0.0664663339894768,0.06595995288574794,0.05308523147937322,0.053003533568904596,0.3624175335884516,0.36160188457008247,0.6375824664115484,0.6383981154299175
235,2026-05-28 13:47:01,0.09574468085106383,0.0960644884649856,0.07923093580861407,0.07919621749408984,0.055029850923652514,0.05555555555555555,0.33732000987322264,0.33687943262411346,0.6626799901267774,0.6631205673758865
236,2026-05-28 14:02:01,0.10756501182033097,0.1074333432617361,0.0950412120089875,0.09456264775413711,0.04377037918693759,0.04373522458628842,0.35509936742946824,0.3546099290780142,0.6449006325705318,0.6453900709219857
237,2026-05-28 14:17:01,0.10377358490566038,0.10388150161743319,0.07590539675911284,0.07547169811320754,0.06106840419562711,0.06132075471698113,0.35864549517748223,0.357311320754717,0.6413545048225178,0.6426886792452831
238,2026-05-28 14:32:01,0.1179245283018868,0.11890498453078999,0.07636328200087854,0.07665094339622641,0.048335762812113894,0.04834905660377359,0.32622275482817537,0.3266509433962264,0.6737772451718247,0.6733490566037736
239,2026-05-28 14:47:01,0.10966981132075472,0.11066265430698727,0.07570635289989751,0.07547169811320754,0.062176751152929165,0.0625,0.3302734424884913,0.330188679245283,0.6697265575115088,0.6698113207547169
240,2026-05-28 15:02:01,0.1180637544273908,0.11798688554602746,0.0975235185776146,0.09681227863046045,0.04385339011524766,0.043683589138134596,0.33079489266492884,0.3305785123966942,0.6692051073350711,0.6694214876033058
241,2026-05-28 15:17:01,0.0988235294117647,0.09914819445729336,0.07322120670611527,0.07294117647058823,0.044594887915443096,0.04470588235294118,0.36016235583629286,0.3588235294117647,0.6398376441637071,0.6411764705882352
242,2026-05-28 15:32:01,0.10874704491725769,0.1094824838950866,0.07962377139688151,0.07919621749408984,0.052114747198661104,0.05200945626477541,0.36013918309343074,0.35933806146572106,0.6398608169065693,0.6406619385342789
243,2026-05-28 15:47:01,0.10545023696682465,0.1057662544111628,0.08856198822528417,0.08767772511848342,0.04571076033045964,0.0462085308056872,0.3490577961737219,0.34834123222748814,0.6509422038262781,0.6516587677725119
244,2026-05-28 16:02:01,0.10900473933649289,0.10916246220622879,0.07848783179685037,0.07819905213270142,0.04973265350917871,0.04976303317535545,0.3310445456400364,0.33175355450236965,0.6689554543599636,0.6682464454976303
245,2026-05-28 16:02:02,0.10900473933649289,0.10916246220622879,0.07848783179685036,0.07819905213270142,0.04973265350917871,0.04976303317535545,0.3310445456400363,0.33175355450236965,0.6689554543599636,0.6682464454976303
246,2026-05-28 16:17:01,0.10320284697508897,0.10333647597094378,0.0799714440408675,0.07947805456702253,0.05226210602488631,0.05219454329774614,0.35317130937125846,0.3534994068801898,0.6468286906287415,0.6465005931198102
247,2026-05-28 16:32:01,0.09327036599763873,0.09354170538509929,0.06169564808728083,0.06139315230224321,0.04734408694364987,0.047225501770956316,0.34101707580528473,0.3412042502951594,0.6589829241947153,0.6587957497048407
248,2026-05-28 16:47:01,0.10463733650416171,0.10496730470743465,0.07204488325398459,0.0713436385255648,0.042605295547059954,0.04280618311533888,0.3294220459020412,0.32936979785969084,0.6705779540979588,0.6706302021403092
249,2026-05-28 17:02:01,0.11583924349881797,0.11605223726049915,0.08506965598767077,0.0851063829787234,0.05184370259855249,0.05200945626477541,0.33637062472341106,0.33569739952718675,0.6636293752765889,0.6643026004728132
250,2026-05-28 17:17:01,0.10887573964497041,0.10970285177548375,0.09651007693208571,0.09585798816568047,0.04720767889770554,0.047337278106508875,0.34169474230797936,0.34201183431952664,0.6583052576920206,0.6579881656804734
251,2026-05-28 17:32:01,0.09445100354191263,0.09452426834586936,0.0999066831258057,0.09917355371900827,0.050778617399972914,0.05076741440377804,0.32590203238029186,0.32585596221959856,0.6740979676197081,0.6741440377804014
252,2026-05-28 17:47:01,0.09327036599763873,0.0940640960163432,0.06690001945619924,0.06611570247933884,0.05266562089595798,0.053128689492325853,0.3334064156816966,0.33293978748524206,0.6665935843183034,0.667060212514758
253,2026-05-28 18:02:01,0.11715976331360947,0.11765568884493485,0.08719004565132109,0.0863905325443787,0.03907509791416671,0.03905325443786982,0.33205031163588195,0.33254437869822484,0.667949688364118,0.6674556213017752
254,2026-05-28 18:17:01,0.09585798816568047,0.09590762309221465,0.07407106285949483,0.07337278106508875,0.04732702567661703,0.047337278106508875,0.3598039766909128,0.3585798816568047,0.6401960233090872,0.6414201183431953
255,2026-05-28 18:32:01,0.08649289099526067,0.08649831200907483,0.09038694154166471,0.08886255924170616,0.04275877845152963,0.04265402843601896,0.3619376225119954,0.36255924170616116,0.6380623774880045,0.6374407582938388
256,2026-05-28 18:47:01,0.09799291617473435,0.09794947867601005,0.08713454777317362,0.08618654073199528,0.045847278522721545,0.04604486422668241,0.3517638623754141,0.35064935064935066,0.6482361376245859,0.6493506493506493
257,2026-05-28 18:47:02,0.09799291617473435,0.09794947867601005,0.08713454777317362,0.08618654073199528,0.045847278522721545,0.04604486422668241,0.35176386237541407,0.35064935064935066,0.648236137624586,0.6493506493506493
258,2026-05-28 19:02:01,0.0989399293286219,0.09952567226238354,0.0857039500749096,0.08480565371024736,0.04820593167769717,0.048292108362779744,0.3436969902737915,0.34393404004711425,0.6563030097262085,0.6560659599528857
259,2026-05-28 19:17:01,0.09940828402366864,0.09966400648798004,0.1020854395867767,0.10059171597633136,0.03685585634775504,0.036686390532544376,0.3401005163335665,0.3408284023668639,0.6598994836664335,0.659171597633136
260,2026-05-28 19:32:01,0.09940828402366864,0.10003926731642714,0.10217852118945651,0.10177514792899409,0.04768378299765696,0.047337278106508875,0.33239762473444034,0.33254437869822484,0.6676023752655597,0.6674556213017752
261,2026-05-28 19:47:01,0.11282660332541568,0.1132443191494246,0.07121658439120518,0.07007125890736342,0.05628721147311603,0.057007125890736345,0.3228995822075733,0.32185273159144895,0.6771004177924267,0.678147268408551
262,2026-05-28 20:02:01,0.11502347417840375,0.11600205846518925,0.07823494573137228,0.07746478873239436,0.0443730938293823,0.04460093896713615,0.3344726228111388,0.3345070422535211,0.6655273771888612,0.6654929577464789
263,2026-05-28 20:17:01,0.10332541567695962,0.10324494949494949,0.08739698573031907,0.08669833729216152,0.03901535193201859,0.039192399049881234,0.3494332210998878,0.3491686460807601,0.6505667789001122,0.6508313539192399
264,2026-05-28 20:17:02,0.10332541567695962,0.10324494949494949,0.08739698573031907,0.08669833729216152,0.03901535193201859,0.039192399049881234,0.3494332210998878,0.3491686460807601,0.6505667789001122,0.6508313539192399
265,2026-05-28 20:32:01,0.09101654846335698,0.09175436725970022,0.07877722953245513,0.07801418439716312,0.05412198329214517,0.054373522458628844,0.36399476984511525,0.3640661938534279,0.6360052301548847,0.635933806146572
266,2026-05-28 20:47:01,0.1162514827995255,0.11674079831511382,0.06874306321666165,0.06761565836298933,0.048476791027312546,0.04863582443653618,0.34879128639721857,0.3487544483985765,0.6512087136027814,0.6512455516014235
267,2026-05-28 21:02:01,0.12735849056603774,0.12765012441004914,0.0803118079265608,0.08018867924528301,0.0493465970681869,0.049528301886792456,0.34125121399622027,0.3408018867924528,0.6587487860037797,0.6591981132075472
268,2026-05-28 21:17:01,0.10238095238095238,0.10252501982314,0.07892458335498354,0.07857142857142857,0.04016270309477552,0.04047619047619048,0.3568237943581042,0.35595238095238096,0.6431762056418958,0.644047619047619
269,2026-05-28 21:32:01,0.10438908659549229,0.10460954947542982,0.09359263343376413,0.09252669039145907,0.05139640079462123,0.051008303677342826,0.3544664768464564,0.35468564650059314,0.6455335231535436,0.6453143534994068
270,2026-05-28 21:47:01,0.10357142857142858,0.10418159842752597,0.0768107436183217,0.0761904761904762,0.05218153394416837,0.05238095238095238,0.3398286833754539,0.3392857142857143,0.6601713166245461,0.6607142857142857
271,2026-05-28 22:02:01,0.12203791469194313,0.12225736539675158,0.07908094463081675,0.07819905213270142,0.03991007074766666,0.04028436018957346,0.35855598365828545,0.3578199052132701,0.6414440163417146,0.6421800947867299
272,2026-05-28 22:17:01,0.10625737898465171,0.10705663708705863,0.07326048008360046,0.07319952774498228,0.05526508355713049,0.05548996458087367,0.3449659568303636,0.3447461629279811,0.6550340431696364,0.6552538370720189
273,2026-05-28 22:32:01,0.10401891252955082,0.1045530309946991,0.08635740884155095,0.08628841607565012,0.04860972846537406,0.04846335697399527,0.3306186751196683,0.3309692671394799,0.6693813248803318,0.6690307328605201
274,2026-05-28 22:47:01,0.09940828402366864,0.10005309950511572,0.0869554790676261,0.0863905325443787,0.04125824235217418,0.04142011834319527,0.3582863407687915,0.3585798816568047,0.6417136592312085,0.6414201183431953
275,2026-05-28 23:02:01,0.11764705882352941,0.11800073575118042,0.09213679169678396,0.09176470588235294,0.049519414316296625,0.04941176470588235,0.33900529696161324,0.3388235294117647,0.6609947030383867,0.6611764705882353
276,2026-05-28 23:17:01,0.09080188679245282,0.09106629223819536,0.08648172421718467,0.08608490566037735,0.04264721825101681,0.04245283018867924,0.3569827737471573,0.3561320754716981,0.6430172262528426,0.6438679245283019
277,2026-05-28 23:32:01,0.10438908659549229,0.10479539414149619,0.08456931380187507,0.08422301304863583,0.04747712316646875,0.04744958481613286,0.3356857042610137,0.33570581257413995,0.6643142957389863,0.6642941874258601
278,2026-05-28 23:47:01,0.0995260663507109,0.09998992652658042,0.08451536500517487,0.08412322274881516,0.04704340135939664,0.04739336492890995,0.34033079229502705,0.3400473933649289,0.659669207704973,0.6599526066350712
279,2026-05-29 00:02:01,0.10153482880755609,0.10178663046647063,0.09046725180774817,0.089728453364817,0.037750005713923854,0.03778040141676505,0.3612514616620405,0.3612750885478158,0.6387485383379595,0.6387249114521842
280,2026-05-29 00:17:01,0.1016548463356974,0.10194232538274525,0.07733912809489392,0.0768321513002364,0.04359179836816344,0.04373522458628842,0.3366414783317011,0.33569739952718675,0.6633585216682989,0.6643026004728132
281,2026-05-29 00:17:02,0.1016548463356974,0.10194232538274525,0.07733912809489392,0.0768321513002364,0.04359179836816344,0.04373522458628842,0.33664147833170105,0.33569739952718675,0.6633585216682989,0.6643026004728132
282,2026-05-29 00:32:01,0.10781990521327015,0.10833050815156424,0.07154098028944537,0.07109004739336493,0.055999660942117724,0.05568720379146919,0.3476835247451001,0.34834123222748814,0.6523164752548999,0.6516587677725119
283,2026-05-29 00:47:01,0.10095011876484561,0.10121813287946191,0.07860838176011903,0.07838479809976247,0.03932170494984463,0.039192399049881234,0.34541855095625623,0.34560570071258906,0.6545814490437438,0.654394299287411
284,2026-05-29 01:02:01,0.11296076099881094,0.11384658128179395,0.07872988912150262,0.07847800237812129,0.049747937934084496,0.04994054696789536,0.33699814329942407,0.33650416171224734,0.663001856700576,0.6634958382877527
285,2026-05-29 01:17:01,0.0971563981042654,0.09735188843243908,0.0762495480204897,0.07582938388625593,0.04984965815127778,0.04976303317535545,0.3409372857205831,0.3400473933649289,0.6590627142794169,0.6599526066350712
286,2026-05-29 01:32:01,0.10676156583629894,0.10732004224776108,0.08564137917785133,0.08540925266903915,0.05338970998055879,0.05338078291814947,0.34880476994270093,0.3487544483985765,0.6511952300572991,0.6512455516014235
287,2026-05-29 01:47:01,0.10463733650416171,0.10488955276311598,0.06812321422069431,0.06777645659928656,0.04263427909648069,0.04280618311533888,0.3451712636350125,0.3448275862068966,0.6548287363649875,0.6551724137931034
288,2026-05-29 02:02:01,0.1111111111111111,0.11180138613711069,0.08555859706122738,0.0851063829787234,0.042552911318095445,0.0425531914893617,0.3419830313335813,0.3416075650118203,0.6580169686664187,0.6583924349881797
289,2026-05-29 02:17:01,0.1066350710900474,0.1072548789142754,0.07753820277841536,0.07701421800947868,0.055256977406798004,0.05568720379146919,0.3276349131733148,0.32701421800947866,0.6723650868266853,0.6729857819905214
290,2026-05-29 02:32:01,0.10532544378698225,0.10600462119538193,0.09147716953972514,0.09112426035502959,0.039134633209013475,0.03905325443786982,0.36296377330330704,0.3633136094674556,0.6370362266966929,0.6366863905325444
291,2026-05-29 02:47:01,0.10071090047393365,0.10122072742520413,0.07896983838907615,0.07819905213270142,0.04021094882800872,0.04028436018957346,0.3566632801672124,0.3566350710900474,0.6433367198327876,0.6433649289099526
292,2026-05-29 03:02:01,0.1179245283018868,0.11861024916783383,0.07122144508183621,0.07075471698113207,0.06120940833809215,0.06132075471698113,0.33763396410243435,0.33726415094339623,0.6623660358975656,0.6627358490566038
293,2026-05-29 03:02:02,0.1179245283018868,0.11861024916783383,0.07122144508183621,0.07075471698113207,0.06120940833809215,0.06132075471698113,0.33763396410243435,0.33726415094339623,0.6623660358975656,0.6627358490566038
294,2026-05-29 03:17:01,0.09123222748815166,0.09151224917362795,0.07968375400463688,0.07938388625592417,0.043647937446536514,0.04383886255924171,0.365479522038701,0.36492890995260663,0.634520477961299,0.6350710900473934
295,2026-05-29 03:32:01,0.0971563981042654,0.09763378595560708,0.0761363343024374,0.07582938388625593,0.05076722443228535,0.0509478672985782,0.36481057258521543,0.36492890995260663,0.6351894274147846,0.6350710900473934
296,2026-05-29 03:47:01,0.10320284697508897,0.10336390348234888,0.0805043823645775,0.07947805456702253,0.04276203101570461,0.042704626334519574,0.33654474633071285,0.3368920521945433,0.6634552536692871,0.6631079478054567
297,2026-05-29 04:02:01,0.11556603773584906,0.11540408041343386,0.09618621986160467,0.09551886792452831,0.04021262847530724,0.04009433962264151,0.31103012184616274,0.3113207547169811,0.6889698781538373,0.6886792452830188
298,2026-05-29 04:17:01,0.08165680473372781,0.08198307711098982,0.09153237871755722,0.09112426035502959,0.0603028749695538,0.06035502958579882,0.35742390691967085,0.357396449704142,0.6425760930803291,0.642603550295858
299,2026-05-29 04:32:01,0.09753231492361927,0.09787333239588472,0.07800994372844999,0.07755581668625147,0.05191852670658722,0.05170387779083431,0.3480518835548767,0.34782608695652173,0.6519481164451233,0.6521739130434783
300,2026-05-29 04:47:01,0.11018957345971564,0.1104188703194415,0.08526279020569612,0.08412322274881516,0.0438018114640782,0.04383886255924171,0.3341406697136522,0.3341232227488152,0.6658593302863478,0.6658767772511849
301,2026-05-29 05:02:01,0.11242603550295859,0.11266975078629467,0.0831182567693866,0.08284023668639054,0.05106132969574188,0.05088757396449704,0.337361346792872,0.33727810650887574,0.662638653207128,0.6627218934911243
302,2026-05-29 05:17:01,0.09047619047619047,0.09063044660897583,0.08141504888442351,0.08095238095238096,0.05251267322784142,0.05238095238095238,0.33788951329603506,0.3380952380952381,0.6621104867039649,0.6619047619047619
303,2026-05-29 05:32:01,0.09810874704491726,0.09859075190560239,0.08593329136684962,0.0851063829787234,0.05081609287250453,0.0508274231678487,0.35193818880413985,0.35224586288416077,0.6480618111958601,0.6477541371158393
304,2026-05-29 05:47:01,0.09917355371900827,0.09975947064426087,0.08581406476300024,0.08500590318772137,0.05159186312356381,0.05194805194805195,0.3424793318225819,0.34238488783943327,0.6575206681774182,0.6576151121605667
305,2026-05-29 05:47:02,0.09917355371900827,0.09975947064426087,0.08581406476300024,0.08500590318772137,0.05159186312356381,0.05194805194805195,0.3424793318225819,0.34238488783943327,0.6575206681774182,0.6576151121605667
306,2026-05-29 06:02:01,0.11520190023752969,0.11527859630055304,0.09215649115241772,0.09144893111638955,0.0557139866334869,0.055819477434679333,0.3296338487329769,0.33016627078384797,0.6703661512670231,0.669833729216152
307,2026-05-29 06:17:01,0.10638297872340426,0.10654563314202892,0.08588075587565555,0.0851063829787234,0.05076298135688365,0.0508274231678487,0.32977880642535523,0.32978723404255317,0.6702211935746447,0.6702127659574468
308,2026-05-29 06:32:01,0.10129564193168433,0.10167734251688446,0.07695459458462292,0.07656065959952886,0.05866044982518104,0.05889281507656066,0.34278951203580177,0.34275618374558303,0.6572104879641982,0.657243816254417
309,2026-05-29 06:47:01,0.09631391200951249,0.09646114161617447,0.0794344561533576,0.07847800237812129,0.04729842592157844,0.04756242568370987,0.3495341954185017,0.34958382877526756,0.6504658045814983,0.6504161712247325
310,2026-05-29 06:47:02,0.09631391200951249,0.09646114161617447,0.0794344561533576,0.07847800237812129,0.04729842592157844,0.04756242568370987,0.3495341954185018,0.34958382877526756,0.6504658045814982,0.6504161712247325
311,2026-05-29 07:02:01,0.11307420494699646,0.11323522724956596,0.08335847602247945,0.08244994110718493,0.046929476572792304,0.04711425206124853,0.33346962717693207,0.3333333333333333,0.6665303728230679,0.6666666666666667
312,2026-05-29 07:17:01,0.09631391200951249,0.09643133434522791,0.07783980739413411,0.07728894173602854,0.05459871371474019,0.054696789536266346,0.37721528805041526,0.3769322235434007,0.6227847119495847,0.6230677764565993
313,2026-05-29 07:32:01,0.10271546635182999,0.10311070009666361,0.08851469154223522,0.08736717827626919,0.0461280118139734,0.04604486422668241,0.354149852039756,0.3541912632821724,0.645850147960244,0.6458087367178276
314,2026-05-29 07:32:02,0.10271546635182999,0.10311070009666361,0.08851469154223522,0.08736717827626919,0.0461280118139734,0.04604486422668241,0.3541498520397561,0.3541912632821724,0.6458501479602439,0.6458087367178276
315,2026-05-29 07:47:01,0.1071849234393404,0.10771930711499392,0.08298739564798016,0.08244994110718493,0.058793481784126446,0.05889281507656066,0.34189000698024075,0.3415783274440518,0.6581099930197593,0.6584216725559482
316,2026-05-29 08:02:01,0.11715976331360947,0.11729066116057987,0.09933996184553945,0.09822485207100591,0.051493023856041445,0.05207100591715976,0.32655525043991673,0.32662721893491126,0.6734447495600833,0.6733727810650887
317,2026-05-29 08:02:02,0.11715976331360947,0.11729066116057987,0.09933996184553946,0.09822485207100591,0.051493023856041445,0.05207100591715976,0.32655525043991673,0.32662721893491126,0.6734447495600833,0.6733727810650887
318,2026-05-29 08:17:01,0.09316037735849056,0.09321986622917844,0.08743101601424083,0.08726415094339622,0.04118126072609945,0.041273584905660375,0.3609485574611413,0.3608490566037736,0.6390514425388587,0.6391509433962264
319,2026-05-29 08:17:02,0.09316037735849056,0.09321986622917844,0.08743101601424083,0.08726415094339622,0.041181260726099456,0.041273584905660375,0.3609485574611413,0.3608490566037736,0.6390514425388587,0.6391509433962264
320,2026-05-29 08:32:01,0.11189634864546526,0.11233304962287978,0.08748883705727832,0.08716136631330977,0.04273026501586676,0.04240282685512368,0.3592004154808391,0.35924617196702,0.640799584519161,0.64075382803298
321,2026-05-29 08:47:01,0.10752688172043011,0.10767758390981144,0.06854334110034596,0.06810035842293907,0.046736401442644085,0.04659498207885305,0.3471559936800648,0.34647550776583036,0.6528440063199352,0.6535244922341696
322,2026-05-29 09:02:01,0.11137440758293839,0.11130901320148445,0.08807157754727023,0.08767772511848342,0.04369912537188726,0.04383886255924171,0.3547161364744709,0.3542654028436019,0.6452838635255291,0.6457345971563981
323,2026-05-29 09:17:01,0.1099290780141844,0.11038923309398223,0.08538469775967561,0.0851063829787234,0.04605488351903901,0.04609929078014184,0.3657583897434717,0.36524822695035464,0.6342416102565283,0.6347517730496454
324,2026-05-29 09:32:01,0.09785202863961814,0.09812446630937946,0.07931665029246546,0.07875894988066826,0.05100025214202127,0.0513126491646778,0.3541907828407685,0.35441527446300713,0.6458092171592316,0.6455847255369929
325,2026-05-29 09:47:01,0.11244019138755981,0.11287176179352185,0.07847749713183275,0.07775119617224881,0.04617936048587002,0.04665071770334928,0.34016189579628797,0.3397129186602871,0.659838104203712,0.6602870813397129
326,2026-05-29 10:02:01,0.1179245283018868,0.1178526533625274,0.08265113691685495,0.08254716981132075,0.036503726048112264,0.036556603773584904,0.3624929571740604,0.36202830188679247,0.6375070428259396,0.6379716981132075
327,2026-05-29 10:17:01,0.09382422802850356,0.0940423061440145,0.08048150757308911,0.07957244655581948,0.05110642580385448,0.0510688836104513,0.35606771750616417,0.35629453681710216,0.6439322824938358,0.6437054631828978
328,2026-05-29 10:17:02,0.09382422802850356,0.0940423061440145,0.08048150757308911,0.07957244655581948,0.05110642580385447,0.0510688836104513,0.35606771750616417,0.35629453681710216,0.6439322824938358,0.6437054631828978
329,2026-05-29 10:32:01,0.10259433962264151,0.1030084354293435,0.08454556018337869,0.08372641509433962,0.0540082431513552,0.054245283018867926,0.34167223061374985,0.3419811320754717,0.6583277693862502,0.6580188679245282
330,2026-05-29 10:47:01,0.0971563981042654,0.09736176626147218,0.07409886991471008,0.07345971563981042,0.05073396302886213,0.0509478672985782,0.3531486790973658,0.35308056872037913,0.6468513209026342,0.6469194312796209
331,2026-05-29 11:02:01,0.11764705882352941,0.11790670184049767,0.08141569513616749,0.0811764705882353,0.03871893507381628,0.03882352941176471,0.3455529278796512,0.3458823529411765,0.6544470721203488,0.6541176470588235
332,2026-05-29 11:02:02,0.11764705882352941,0.11790670184049767,0.08141569513616749,0.0811764705882353,0.03871893507381628,0.03882352941176471,0.3455529278796512,0.3458823529411765,0.6544470721203488,0.6541176470588235
333,2026-05-29 11:17:01,0.1018957345971564,0.10209104312931147,0.07632168973777939,0.07582938388625593,0.05446212973163328,0.054502369668246446,0.3534923023773077,0.35308056872037913,0.6465076976226922,0.6469194312796209
334,2026-05-29 11:17:02,0.1018957345971564,0.10209104312931147,0.07632168973777939,0.07582938388625593,0.05446212973163328,0.054502369668246446,0.3534923023773077,0.35308056872037913,0.6465076976226922,0.6469194312796209
335,2026-05-29 11:32:01,0.10476190476190476,0.10517950234413669,0.06478856990827166,0.06428571428571428,0.057177196929594644,0.05714285714285714,0.3505036238638756,0.35,0.6494963761361243,0.65
336,2026-05-29 11:47:01,0.0991636798088411,0.09916377789941008,0.08428342567786004,0.08363201911589008,0.049640944634895025,0.05017921146953405,0.34112236209937363,0.34050179211469533,0.6588776379006264,0.6594982078853047
337,2026-05-29 12:02:01,0.12038140643623362,0.1211233870343182,0.07990878577113396,0.07985697258641239,0.048887383921122116,0.04886769964243146,0.3356496457009278,0.3361144219308701,0.6643503542990722,0.66388557806913
338,2026-05-29 12:17:01,0.11334120425029516,0.11345137926684626,0.08115887698470703,0.08028335301062574,0.04685649168627322,0.047225501770956316,0.34503225261654924,0.3447461629279811,0.6549677473834508,0.6552538370720189
339,2026-05-29 12:32:01,0.1063321385902031,0.1067885877180749,0.07210617946100602,0.07168458781362007,0.05510218155957221,0.054958183990442055,0.35683184720703576,0.35722819593787336,0.6431681527929642,0.6427718040621266
340,2026-05-29 12:47:01,0.11151079136690648,0.11209578603722119,0.07268385226311376,0.07194244604316546,0.04786628161575809,0.047961630695443645,0.35543569697555455,0.354916067146283,0.6445643030244455,0.645083932853717
341,2026-05-29 13:02:01,0.12099644128113879,0.12159385918233026,0.08138134410301388,0.08066429418742586,0.04626247601422816,0.046263345195729534,0.32784938175981304,0.32858837485172004,0.672150618240187,0.67141162514828
342,2026-05-29 13:17:01,0.0979689366786141,0.09897224824263987,0.08902961902848783,0.0884109916367981,0.045187133838215834,0.04540023894862605,0.3172793300695901,0.31660692951015534,0.6827206699304099,0.6833930704898447
343,2026-05-29 13:17:02,0.0979689366786141,0.09897224824263987,0.08902961902848783,0.0884109916367981,0.045187133838215834,0.04540023894862605,0.3172793300695901,0.31660692951015534,0.6827206699304099,0.6833930704898447
344,2026-05-29 13:32:01,0.1111111111111111,0.11199326774090608,0.06347403573584409,0.06332138590203107,0.052592741029650614,0.052568697729988054,0.35715161479196567,0.35722819593787336,0.6428483852080343,0.6427718040621266
345,2026-05-29 13:47:01,0.10582639714625446,0.10641658506796622,0.07616885538162825,0.07491082045184304,0.04490658438655233,0.04518430439952437,0.3495647630178481,0.34958382877526756,0.6504352369821519,0.6504161712247325
346,2026-05-29 14:02:01,0.12857142857142856,0.1286987466653397,0.07308238222154266,0.07261904761904762,0.049005579606674836,0.04880952380952381,0.3489106306702473,0.3488095238095238,0.6510893693297527,0.6511904761904762
347,2026-05-29 14:17:01,0.12023809523809524,0.12045611545796961,0.0864046291668837,0.08571428571428572,0.051387151473473745,0.05119047619047619,0.3469014955371783,0.3464285714285714,0.6530985044628217,0.6535714285714286
348,2026-05-29 14:32:01,0.10752688172043011,0.10790894190812675,0.08062586537353099,0.08004778972520908,0.051544899980871514,0.05137395459976105,0.3580316708238377,0.35842293906810035,0.6419683291761623,0.6415770609318996
349,2026-05-29 14:47:01,0.11799761620977355,0.11804644880864393,0.07613508549644621,0.07628128724672228,0.047491724507128866,0.04767580452920143,0.3416719783568307,0.34088200238379024,0.6583280216431693,0.6591179976162098
350,2026-05-29 15:02:01,0.10451306413301663,0.10465809860118805,0.07650621068005095,0.07600950118764846,0.05238008572896187,0.052256532066508314,0.34545030248282277,0.34560570071258906,0.6545496975171772,0.654394299287411
351,2026-05-29 15:17:01,0.09144893111638955,0.09183547955387167,0.09290815459926186,0.09263657957244656,0.04135809394361082,0.04156769596199525,0.346823062491768,0.34679334916864607,0.653176937508232,0.6532066508313539
352,2026-05-29 15:32:01,0.10107015457788347,0.10134564282215901,0.08393047141337155,0.08323424494649227,0.05137926109289539,0.05112960760998811,0.3565398417765039,0.356718192627824,0.6434601582234961,0.643281807372176
353,2026-05-29 15:47:01,0.10991636798088411,0.10999947526713046,0.07540513307714189,0.07526881720430108,0.041883582808051656,0.04181600955794504,0.3501657157388207,0.35005973715651134,0.6498342842611793,0.6499402628434887
354,2026-05-29 16:02:01,0.11163895486935867,0.11187403603150359,0.09445799433441451,0.09382422802850356,0.052387686234005804,0.052256532066508314,0.34279297891624805,0.34323040380047504,0.657207021083752,0.656769596199525
355,2026-05-29 16:17:01,0.08742514970059881,0.08728856420768318,0.06986359000983436,0.06946107784431138,0.05656826752321921,0.0562874251497006,0.3597078834653689,0.3592814371257485,0.6402921165346311,0.6407185628742516
356,2026-05-29 16:32:01,0.10463733650416171,0.10482893540982827,0.09017252991708721,0.089179548156956,0.05591372107101679,0.0558858501783591,0.3590086379871287,0.3579072532699168,0.6409913620128713,0.6420927467300832
357,2026-05-29 16:47:01,0.10225921521997622,0.10263658435160698,0.08772325229228942,0.08680142687277051,0.052299575194273175,0.052318668252080855,0.3427070540271628,0.34244946492271106,0.6572929459728372,0.657550535077289
358,2026-05-29 17:02:01,0.1003584229390681,0.10053027243517647,0.08315320466870342,0.08243727598566308,0.05244884511595197,0.052568697729988054,0.3389868145767171,0.33930704898446834,0.6610131854232829,0.6606929510155317
359,2026-05-29 17:17:01,0.09015421115065243,0.09040342553676832,0.08022647579427389,0.07947805456702253,0.050776041297671215,0.051008303677342826,0.3605218992687026,0.36061684460260973,0.6394781007312974,0.6393831553973903
360,2026-05-29 17:32:01,0.09869203329369798,0.09849495638742985,0.07290046227799718,0.07253269916765755,0.06088881089354351,0.06064209274673008,0.34637182248051956,0.3460166468489893,0.6536281775194804,0.6539833531510106
361,2026-05-29 17:32:02,0.09869203329369798,0.09849495638742985,0.07290046227799721,0.07253269916765755,0.06088881089354351,0.06064209274673008,0.34637182248051956,0.3460166468489893,0.6536281775194804,0.6539833531510106
362,2026-05-29 17:47:01,0.10859188544152745,0.10907726656311842,0.07815637351393025,0.07756563245823389,0.054735257921681345,0.05489260143198091,0.35125294085322095,0.35083532219570407,0.648747059146779,0.6491646778042959
363,2026-05-29 18:02:01,0.11933174224343675,0.11966247382464719,0.07590738537317232,0.07517899761336516,0.054945511414704995,0.05489260143198091,0.3389109676156646,0.33890214797136037,0.6610890323843355,0.6610978520286397
364,2026-05-29 18:17:01,0.0908004778972521,0.09029799243531865,0.08432959890812457,0.08363201911589008,0.05389490947886476,0.053763440860215055,0.35924071768366705,0.35842293906810035,0.640759282316333,0.6415770609318996
365,2026-05-29 18:32:01,0.10419161676646707,0.1041777651593365,0.09160334503406979,0.09101796407185629,0.052560912657443726,0.05269461077844311,0.3347610812857044,0.3341317365269461,0.6652389187142955,0.665868263473054
366,2026-05-29 18:47:01,0.12212817412333736,0.12202557947252683,0.0785915096405501,0.0773881499395405,0.06538136080487626,0.06529625151148731,0.3203701450038709,0.32043530834340994,0.679629854996129,0.6795646916565901
367,2026-05-29 19:02:01,0.11799761620977355,0.11824879064936362,0.09239163466076172,0.09177592371871275,0.04761171386129256,0.04767580452920143,0.3352121756023003,0.33492252681764006,0.6647878243976997,0.6650774731823599
368,2026-05-29 19:17:01,0.10096153846153846,0.1010655725934317,0.06933951093608642,0.06850961538461539,0.046884348341362334,0.046875,0.3525760728075666,0.35216346153846156,0.6474239271924334,0.6478365384615384
369,2026-05-29 19:17:02,0.10096153846153846,0.10106557259343166,0.06933951093608642,0.06850961538461539,0.046884348341362334,0.046875,0.35257607280756664,0.35216346153846156,0.6474239271924334,0.6478365384615384
370,2026-05-29 19:32:01,0.10804321728691477,0.10790545405573353,0.08472637237601081,0.08403361344537816,0.0408950599750559,0.04081632653061224,0.34373171249724105,0.3433373349339736,0.656268287502759,0.6566626650660263
371,2026-05-29 19:32:02,0.10804321728691477,0.10790545405573353,0.08472637237601081,0.08403361344537816,0.0408950599750559,0.04081632653061224,0.343731712497241,0.3433373349339736,0.656268287502759,0.6566626650660263
372,2026-05-29 19:47:01,0.10047846889952153,0.10080923632961884,0.06761467388933766,0.06698564593301436,0.05116052766810131,0.05143540669856459,0.3624663370472854,0.3624401913875598,0.6375336629527146,0.6375598086124402
373,2026-05-29 20:02:01,0.125,0.12519441244004584,0.08475238150196787,0.08452380952380953,0.046552478362256434,0.04642857142857143,0.3166454883126414,0.31666666666666665,0.6833545116873586,0.6833333333333333
374,2026-05-29 20:17:01,0.11459589867310012,0.11457112585087625,0.08731352565202935,0.08685162846803378,0.04441659691138282,0.04463208685162847,0.337346405053502,0.3365500603136309,0.662653594946498,0.6634499396863691
375,2026-05-29 20:32:01,0.10191846522781775,0.10224176964526407,0.07967595937773567,0.07913669064748201,0.056374804763737504,0.05635491606714628,0.3583167480465121,0.35851318944844124,0.6416832519534879,0.6414868105515588
376,2026-05-29 20:47:01,0.10419161676646707,0.10485619547220126,0.07159240597269387,0.07065868263473053,0.042934925238730944,0.04311377245508982,0.35366991835931366,0.3532934131736527,0.6463300816406863,0.6467065868263473
377,2026-05-29 21:02:01,0.12395709177592372,0.12381330763189832,0.08010780324123652,0.07985697258641239,0.05329271078746341,0.05363528009535161,0.33647197829656594,0.3361144219308701,0.6635280217034341,0.66388557806913
378,2026-05-29 21:17:01,0.09461077844311377,0.09500397489986914,0.07606170475920941,0.07544910179640718,0.040747337895511285,0.0407185628742515,0.3475894361676761,0.3473053892215569,0.6524105638323239,0.652694610778443
379,2026-05-29 21:32:01,0.1130952380952381,0.11425839268509805,0.08233648478060669,0.08214285714285714,0.05101289307191581,0.05119047619047619,0.3401025215713169,0.3404761904761905,0.6598974784286831,0.6595238095238095
380,2026-05-29 21:47:01,0.10431654676258993,0.105110546672842,0.06425829891371834,0.06354916067146282,0.05076324381716137,0.050359712230215826,0.3515033674494107,0.3513189448441247,0.6484966325505893,0.6486810551558753
381,2026-05-29 22:02:01,0.11203814064362336,0.11215100513385472,0.08005862074039846,0.07985697258641239,0.037145898371764505,0.03694874851013111,0.37055792496533607,0.3706793802145411,0.6294420750346639,0.6293206197854588
382,2026-05-29 22:17:01,0.09642857142857143,0.09665424005056339,0.07356523678264286,0.07261904761904762,0.04610639201875546,0.04642857142857143,0.3625089922532562,0.3619047619047619,0.6374910077467437,0.638095238095238
383,2026-05-29 22:32:01,0.09642857142857143,0.09682454924073514,0.08639065428815423,0.08571428571428572,0.05327895343434906,0.05357142857142857,0.35000148411235077,0.35,0.6499985158876492,0.65
384,2026-05-29 22:47:01,0.1117717003567182,0.1119897149559547,0.07533892549283942,0.07491082045184304,0.04720859516585531,0.04756242568370987,0.3491549651478563,0.34839476813317477,0.6508450348521437,0.6516052318668253
385,2026-05-29 22:47:02,0.1117717003567182,0.1119897149559547,0.07533892549283944,0.07491082045184304,0.04720859516585531,0.04756242568370987,0.34915496514785627,0.34839476813317477,0.6508450348521437,0.6516052318668253
386,2026-05-29 23:02:01,0.12872467222884387,0.12898152437084617,0.08989863792724702,0.08939213349225268,0.03938838463003681,0.03933253873659118,0.32414374195520085,0.32419547079856975,0.6758562580447991,0.6758045292014303
387,2026-05-29 23:02:02,0.12872467222884387,0.12898152437084617,0.08989863792724702,0.08939213349225268,0.03938838463003682,0.03933253873659118,0.3241437419552008,0.32419547079856975,0.6758562580447992,0.6758045292014303
388,2026-05-29 23:17:01,0.09928229665071771,0.09991011027427991,0.06976352393586399,0.06937799043062201,0.04417654163757247,0.04425837320574163,0.35460043565825833,0.35406698564593303,0.6453995643417416,0.6459330143540669
389,2026-05-29 23:17:02,0.09928229665071771,0.09991011027427991,0.06976352393586399,0.06937799043062201,0.04417654163757247,0.04425837320574163,0.3546004356582583,0.35406698564593303,0.6453995643417417,0.6459330143540669
390,2026-05-29 23:32:01,0.10406698564593302,0.10445696443247517,0.08022589722907328,0.08014354066985646,0.04660619313744169,0.04665071770334928,0.34397839138264474,0.34330143540669855,0.6560216086173553,0.6566985645933014
391,2026-05-29 23:32:02,0.10406698564593302,0.10445696443247517,0.08022589722907328,0.08014354066985646,0.04660619313744169,0.04665071770334928,0.3439783913826447,0.34330143540669855,0.6560216086173554,0.6566985645933014
392,2026-05-29 23:47:01,0.1045673076923077,0.10492433575263249,0.07268854064243237,0.07211538461538461,0.04457970519988977,0.04447115384615385,0.3306743381985652,0.33052884615384615,0.6693256618014348,0.6694711538461539
393,2026-05-30 00:02:01,0.11904761904761904,0.11936845275201588,0.07789080889182502,0.07738095238095238,0.05027470672172872,0.05,0.32752876654326196,0.3273809523809524,0.672471233456738,0.6726190476190477
394,2026-05-30 00:17:01,0.0963855421686747,0.09702665382483792,0.07102145499325688,0.06987951807228916,0.055367734436605774,0.05542168674698795,0.35115573412259027,0.3506024096385542,0.6488442658774097,0.6493975903614457
395,2026-05-30 00:32:01,0.09631391200951249,0.0967208593744719,0.07230820179079094,0.07253269916765755,0.05440864522409421,0.054696789536266346,0.3451287678148485,0.3448275862068966,0.6548712321851515,0.6551724137931034
396,2026-05-30 00:47:01,0.10059880239520957,0.10048607722249332,0.06904146100164532,0.06826347305389222,0.059880942063574596,0.059880239520958084,0.32730408601175637,0.3269461077844311,0.6726959139882436,0.6730538922155689
397,2026-05-30 00:47:02,0.10059880239520957,0.10048607722249332,0.06904146100164532,0.06826347305389222,0.0598809420635746,0.059880239520958084,0.3273040860117563,0.3269461077844311,0.6726959139882437,0.6730538922155689
398,2026-05-30 01:02:01,0.10620525059665871,0.1062854947385212,0.07919896142436511,0.07875894988066826,0.04658964840034651,0.046539379474940336,0.3461282944033172,0.3460620525059666,0.6538717055966827,0.6539379474940334
399,2026-05-30 01:17:01,0.08561236623067776,0.08622638384524393,0.09692293929971542,0.09631391200951249,0.05325653214788084,0.0535077288941736,0.35342083366300636,0.35315101070154575,0.6465791663369936,0.6468489892984542
400,2026-05-30 01:32:01,0.09892729439809297,0.09904395831594605,0.0817590304804245,0.08104886769964244,0.05466695457319702,0.054827175208581644,0.3380954584014611,0.33849821215733017,0.661904541598539,0.6615017878426699
401,2026-05-30 01:47:01,0.10645933014354067,0.10683566048712989,0.07097549805808451,0.07057416267942583,0.04652611365315974,0.04665071770334928,0.338989142569618,0.33851674641148327,0.661010857430382,0.6614832535885167
402,2026-05-30 02:02:01,0.09808612440191387,0.09818781081375168,0.08246044497069745,0.08133971291866028,0.05242896341796838,0.05263157894736842,0.33019954275312563,0.33014354066985646,0.6698004572468743,0.6698564593301435
403,2026-05-30 02:17:01,0.10059880239520957,0.10031587665914214,0.07313460838953056,0.07305389221556886,0.04694361057131452,0.046706586826347304,0.33108561552719556,0.33053892215568864,0.6689143844728045,0.6694610778443113
404,2026-05-30 02:32:01,0.10444177671068428,0.10410810959018535,0.08995183442839669,0.08883553421368548,0.044407896103708405,0.04441776710684274,0.3345691265620335,0.33373349339735897,0.6654308734379665,0.666266506602641
405,2026-05-30 02:47:01,0.10011918951132301,0.1002051309845315,0.07499347519834501,0.07508939213349225,0.046733556640103924,0.04648390941597139,0.3631599548251877,0.36233611442193087,0.6368400451748123,0.6376638855780692
406,2026-05-30 03:02:01,0.10714285714285714,0.10754980428198546,0.06951092417698901,0.06904761904761905,0.05101504544932045,0.05119047619047619,0.33622906940608344,0.3357142857142857,0.6637709305939166,0.6642857142857144
407,2026-05-30 03:02:02,0.10714285714285714,0.10754980428198546,0.06951092417698901,0.06904761904761905,0.05101504544932045,0.05119047619047619,0.33622906940608344,0.3357142857142857,0.6637709305939166,0.6642857142857144
408,2026-05-30 03:17:01,0.08757396449704143,0.08809403721700391,0.0820308450954107,0.08165680473372781,0.05191733962919778,0.05207100591715976,0.35845662400486,0.3585798816568047,0.64154337599514,0.6414201183431953
409,2026-05-30 03:32:01,0.09330143540669857,0.093777302175356,0.07116754310386433,0.07057416267942583,0.049974430745741594,0.050239234449760764,0.36293353537198003,0.3624401913875598,0.63706646462802,0.6375598086124402
410,2026-05-30 03:47:01,0.1063321385902031,0.10658557410642158,0.07328011674348837,0.07287933094384708,0.04426527416160235,0.04420549581839905,0.34291117495270607,0.3428912783751493,0.6570888250472939,0.6571087216248507
411,2026-05-30 03:47:02,0.1063321385902031,0.10658557410642158,0.07328011674348836,0.07287933094384708,0.04426527416160235,0.04420549581839905,0.34291117495270607,0.3428912783751493,0.6570888250472939,0.6571087216248507
412,2026-05-30 04:02:01,0.11813842482100238,0.11846818263599693,0.09580917902906229,0.0954653937947494,0.055808051570068753,0.05608591885441527,0.3204177052196594,0.32100238663484487,0.6795822947803406,0.6789976133651552
413,2026-05-30 04:17:01,0.08960573476702509,0.08964329175540006,0.07919418340863935,0.07885304659498207,0.052438412451595695,0.052568697729988054,0.3670334830063813,0.36678614097968937,0.6329665169936187,0.6332138590203107
414,2026-05-30 04:32:01,0.10444177671068428,0.10487874264865346,0.0832185024302499,0.08283313325330131,0.05871628905303176,0.058823529411764705,0.330357935627081,0.33013205282112845,0.6696420643729191,0.6698679471788715
415,2026-05-30 04:47:01,0.09254807692307693,0.0928450389483886,0.08020312660526747,0.07932692307692307,0.05270355574598282,0.052884615384615384,0.34611317365373423,0.34615384615384615,0.6538868263462658,0.6538461538461539
416,2026-05-30 05:02:01,0.11414982164090369,0.1146125674683904,0.079183989050333,0.07847800237812129,0.050922788335202376,0.05112960760998811,0.34627857022612163,0.3460166468489893,0.6537214297738784,0.6539833531510106
417,2026-05-30 05:17:01,0.10225921521997622,0.10229330746937797,0.0709780845258036,0.07015457788347206,0.04301984498917483,0.04280618311533888,0.34897515023892783,0.34958382877526756,0.6510248497610722,0.6504161712247325
418,2026-05-30 05:32:01,0.1026252983293556,0.10263169820089324,0.08190053632975543,0.081145584725537,0.040258709247517295,0.0405727923627685,0.343942134358317,0.3436754176610978,0.656057865641683,0.6563245823389021
419,2026-05-30 05:47:01,0.11390887290167866,0.11431902238062037,0.0789671310163672,0.07793764988009592,0.05496229813906145,0.05515587529976019,0.33943458482550304,0.3393285371702638,0.660565415174497,0.6606714628297362
420,2026-05-30 05:47:02,0.11390887290167866,0.11431902238062037,0.0789671310163672,0.07793764988009592,0.05496229813906145,0.05515587529976019,0.33943458482550304,0.3393285371702638,0.660565415174497,0.6606714628297362
421,2026-05-30 06:02:01,0.09928229665071771,0.09912676727753783,0.09506067533782428,0.09449760765550239,0.05036116890034836,0.050239234449760764,0.3553129270044776,0.35526315789473684,0.6446870729955224,0.6447368421052632
422,2026-05-30 06:17:01,0.09489916963226572,0.0951267448060729,0.07882630879505946,0.07829181494661921,0.052898898908371114,0.05338078291814947,0.3504394407128958,0.3499406880189798,0.6495605592871042,0.6500593119810202
423,2026-05-30 06:32:01,0.08752997601918465,0.08791188848925865,0.08602822631866384,0.08513189448441247,0.04546106294222422,0.045563549160671464,0.3427384480438981,0.34292565947242204,0.6572615519561019,0.657074340527578
424,2026-05-30 06:47:01,0.10688836104513064,0.10734088417975887,0.08182681768359519,0.08076009501187649,0.05433101936426745,0.05463182897862233,0.35401242236024844,0.35391923990498814,0.6459875776397516,0.6460807600950118
425,2026-05-30 07:02:01,0.10470588235294118,0.10497183622414423,0.08049267166929998,0.08,0.049476468012776734,0.04941176470588235,0.3603972573522264,0.36,0.6396027426477736,0.64
426,2026-05-30 07:17:01,0.09631391200951249,0.09685344905649745,0.07772597743421014,0.07609988109393578,0.047401036765345045,0.04756242568370987,0.3579396922852353,0.3579072532699168,0.6420603077147646,0.6420927467300832
427,2026-05-30 07:17:02,0.09631391200951249,0.09685344905649745,0.07772597743421014,0.07609988109393578,0.047401036765345045,0.04756242568370987,0.3579396922852353,0.3579072532699168,0.6420603077147646,0.6420927467300832
428,2026-05-30 07:32:01,0.10438908659549229,0.10473805170124717,0.09152245752619839,0.09134045077105575,0.04525727412240595,0.045077105575326216,0.3520813125933525,0.35231316725978645,0.6479186874066475,0.6476868327402135
429,2026-05-30 07:47:01,0.09461077844311377,0.09521402487165195,0.0748197522494354,0.07425149700598803,0.045416914180214506,0.045508982035928146,0.3581956780370602,0.35808383233532937,0.6418043219629398,0.6419161676646706
430,2026-05-30 08:02:01,0.11976047904191617,0.12078191755749504,0.08433282793811794,0.08383233532934131,0.04416432194914804,0.04431137724550898,0.35552886641141046,0.35568862275449104,0.6444711335885895,0.6443113772455089
431,2026-05-30 08:17:01,0.09952038369304557,0.10013621902989236,0.07965114515164619,0.07913669064748201,0.04445943014166438,0.04436450839328537,0.3490134049809668,0.3489208633093525,0.6509865950190332,0.6510791366906474
432,2026-05-30 08:32:01,0.1092436974789916,0.1098743458145242,0.07526987009337265,0.0744297719087635,0.055357020260033696,0.055222088835534214,0.3296024727099285,0.33013205282112845,0.6703975272900715,0.6698679471788715
433,2026-05-30 08:47:01,0.10143198090692124,0.10148701090671168,0.07126018272378523,0.07040572792362769,0.049779649743237245,0.050119331742243436,0.3530125936644842,0.3532219570405728,0.6469874063355159,0.6467780429594272
434,2026-05-30 09:02:01,0.09845788849347568,0.09863325058819418,0.08098419746608809,0.08066429418742586,0.047552273362065835,0.04744958481613286,0.34847620334284896,0.3475682087781732,0.651523796657151,0.6524317912218268
435,2026-05-30 09:17:01,0.08353221957040573,0.0837966257098557,0.07779794769019681,0.07756563245823389,0.05599691536199146,0.05608591885441527,0.3453478393320625,0.3448687350835322,0.6546521606679375,0.6551312649164678
436,2026-05-30 09:17:02,0.08353221957040573,0.0837966257098557,0.07779794769019681,0.07756563245823389,0.05599691536199145,0.05608591885441527,0.3453478393320625,0.3448687350835322,0.6546521606679375,0.6551312649164678
437,2026-05-30 09:32:01,0.093935790725327,0.09375907621099333,0.09582454823823613,0.09512485136741974,0.054455607545554174,0.054696789536266346,0.36910744047370586,0.3686087990487515,0.6308925595262942,0.6313912009512486
438,2026-05-30 09:47:01,0.09382422802850356,0.09402924780071945,0.07432214267994978,0.07363420427553444,0.05232488735164846,0.052256532066508314,0.3511677117966279,0.3515439429928741,0.6488322882033721,0.6484560570071258
439,2026-05-30 09:47:02,0.09382422802850356,0.09402924780071946,0.0743221426799498,0.07363420427553444,0.05232488735164846,0.052256532066508314,0.3511677117966279,0.3515439429928741,0.6488322882033721,0.6484560570071258
440,2026-05-30 10:02:01,0.09832134292565947,0.09849832300889091,0.07477160202679903,0.07434052757793765,0.05172770209705583,0.05155875299760192,0.3554913563446489,0.354916067146283,0.6445086436553511,0.645083932853717
441,2026-05-30 10:17:01,0.0761904761904762,0.07620100078799429,0.08252779529528649,0.08214285714285714,0.05097117537981678,0.05119047619047619,0.36041734221617816,0.3607142857142857,0.6395826577838218,0.6392857142857142
442,2026-05-30 10:32:01,0.1076555023923445,0.10842551117284276,0.08542018710442031,0.08492822966507177,0.05174624604292575,0.05143540669856459,0.3415383811867786,0.34210526315789475,0.6584616188132214,0.6578947368421053
443,2026-05-30 10:47:01,0.10107015457788347,0.10116646991557818,0.07882045675121244,0.07847800237812129,0.05322960014784811,0.0535077288941736,0.3577904034971139,0.356718192627824,0.6422095965028861,0.643281807372176
444,2026-05-30 11:02:01,0.1111111111111111,0.11122202663188636,0.09009695074179712,0.08960573476702509,0.04995380512568768,0.05017921146953405,0.3263373175026604,0.32616487455197135,0.6736626824973396,0.6738351254480286
445,2026-05-30 11:17:01,0.09518072289156626,0.09576047275446924,0.06678792722498293,0.06626506024096386,0.05650739507601793,0.056626506024096385,0.3518357780408655,0.35180722891566263,0.6481642219591345,0.6481927710843374
446,2026-05-30 11:32:01,0.11070998796630566,0.1109558157602073,0.09343536654800484,0.09265944645006016,0.039708550835687945,0.039711191335740074,0.3369890570374982,0.3369434416365824,0.6630109429625017,0.6630565583634176
447,2026-05-30 11:47:01,0.10752688172043011,0.10792651888341545,0.08869129720853859,0.08721624850657109,0.04279064039408867,0.043010752688172046,0.34656855500821016,0.34647550776583036,0.6534314449917898,0.6535244922341696
448,2026-05-30 12:02:01,0.12009512485136742,0.12036751644399743,0.09861552768383006,0.09750297265160524,0.05470425851615065,0.054696789536266346,0.33016411994528705,0.33055885850178357,0.669835880054713,0.6694411414982164
449,2026-05-30 12:17:01,0.09274673008323424,0.09308948628299107,0.07584758909156922,0.07491082045184304,0.06190405363428092,0.06183115338882283,0.3495055433315096,0.34958382877526756,0.6504944566684904,0.6504161712247325
450,2026-05-30 12:32:01,0.12081339712918661,0.1215979522568132,0.08524470779974999,0.08492822966507177,0.048393587228660655,0.04784688995215311,0.33544915056852054,0.3361244019138756,0.6645508494314795,0.6638755980861244
451,2026-05-30 12:47:01,0.09832134292565947,0.09843809589751915,0.07374873060895752,0.07314148681055156,0.056352044714398954,0.05635491606714628,0.3302884303164007,0.32973621103117506,0.6697115696835994,0.670263788968825
452,2026-05-30 13:02:01,0.12544802867383512,0.12604687057600625,0.08446063941169217,0.08363201911589008,0.05166588518420501,0.05137395459976105,0.31883635577061537,0.31899641577060933,0.6811636442293847,0.6810035842293907
453,2026-05-30 13:17:01,0.09540636042402827,0.09547270046500408,0.07622344421619351,0.07538280329799764,0.050509359358796226,0.050647820965842166,0.3580428716300096,0.3568904593639576,0.6419571283699904,0.6431095406360424
454,2026-05-30 13:32:01,0.08669833729216152,0.0870770018404749,0.08324030510407757,0.0831353919239905,0.054763667470254296,0.05463182897862233,0.3407560852321331,0.34085510688836107,0.6592439147678669,0.6591448931116389
455,2026-05-30 13:47:01,0.10332541567695962,0.10319503807418325,0.07693760746745272,0.07600950118764846,0.047404919816120994,0.047505938242280284,0.3408684773835843,0.33966745843230406,0.6591315226164157,0.6603325415676959
456,2026-05-30 14:02:01,0.11404561824729892,0.11409147989785111,0.08601756687197588,0.08523409363745499,0.0456580827484914,0.04561824729891957,0.3442305727828483,0.3445378151260504,0.6557694272171517,0.6554621848739496
457,2026-05-30 14:17:01,0.09580838323353294,0.09646678347957896,0.08451647371881595,0.08383233532934131,0.047626909697610194,0.04790419161676647,0.3403796501016193,0.3401197604790419,0.6596203498983807,0.6598802395209581
458,2026-05-30 14:32:01,0.0803357314148681,0.0809178681313883,0.09130314958496738,0.09112709832134293,0.057257923205061824,0.05755395683453238,0.34042785661912756,0.3405275779376499,0.6595721433808724,0.6594724220623501
459,2026-05-30 14:47:01,0.09461077844311377,0.09496072364055233,0.07760845086479147,0.07664670658682635,0.04996070634082704,0.05029940119760479,0.34718315330487826,0.3473053892215569,0.6528168466951217,0.652694610778443
460,2026-05-30 15:02:01,0.10688836104513064,0.10791929736942255,0.08725275608686753,0.08669833729216152,0.036838846418331524,0.03681710213776722,0.3586305507742718,0.3586698337292161,0.6413694492257282,0.6413301662707839
461,2026-05-30 15:17:01,0.08939213349225268,0.08992961457936166,0.08538106344478658,0.08462455303933254,0.04874929194727641,0.04886769964243146,0.35169095324770056,0.35160905840286055,0.6483090467522994,0.6483909415971394
462,2026-05-30 15:32:01,0.1063321385902031,0.1065541594233848,0.07504267556211663,0.07407407407407407,0.04996042438467961,0.05017921146953405,0.344053134127434,0.34408602150537637,0.655946865872566,0.6559139784946236
463,2026-05-30 15:47:01,0.10688836104513064,0.10681569918116898,0.06812684143086738,0.06769596199524941,0.04374394611500635,0.043942992874109264,0.3634249483634113,0.36223277909738716,0.6365750516365887,0.6377672209026128
464,2026-05-30 16:02:01,0.1158021712907117,0.11598617012001292,0.08852758317604173,0.08805790108564536,0.038586516447703945,0.038600723763570564,0.3505002364844508,0.3498190591073583,0.6494997635155493,0.6501809408926418
465,2026-05-30 16:17:01,0.10714285714285714,0.1071569771754474,0.08810892075233667,0.0869047619047619,0.060993587351692524,0.060714285714285714,0.3531269286430086,0.3523809523809524,0.6468730713569915,0.6476190476190475
466,2026-05-30 16:32:01,0.1141826923076923,0.11452022839242641,0.09367072426632381,0.09254807692307693,0.04789125856292947,0.04807692307692308,0.3325994930638798,0.3329326923076923,0.6674005069361202,0.6670673076923077
467,2026-05-30 16:47:01,0.09501187648456057,0.09493294218623535,0.06857654060333929,0.06769596199524941,0.04510890613216813,0.04513064133016627,0.3578576585913538,0.35748218527315917,0.6421423414086462,0.6425178147268409
468,2026-05-30 17:02:01,0.10671462829736211,0.10757626699054017,0.06870519670830721,0.0683453237410072,0.053086976799911686,0.05275779376498801,0.34110153612422855,0.3405275779376499,0.6588984638757714,0.6594724220623501
469,2026-05-30 17:17:01,0.09123649459783914,0.09153780046603746,0.0802199413006039,0.08043217286914765,0.06254187260200277,0.062424969987995196,0.34114518149737216,0.34093637454981995,0.6588548185026278,0.65906362545018
470,2026-05-30 17:32:01,0.09904534606205251,0.09905540057584289,0.09126322865046857,0.09069212410501193,0.05168908378751243,0.0513126491646778,0.3327485053678128,0.3341288782816229,0.6672514946321872,0.665871121718377
471,2026-05-30 17:47:01,0.10676156583629894,0.10675403189068615,0.086866871277969,0.08659549228944247,0.05479959545047115,0.054567022538552785,0.3372428550926815,0.3368920521945433,0.6627571449073185,0.6631079478054567
472,2026-05-30 17:47:02,0.10676156583629894,0.10675403189068615,0.086866871277969,0.08659549228944247,0.05479959545047115,0.054567022538552785,0.3372428550926815,0.3368920521945433,0.6627571449073185,0.6631079478054567
473,2026-05-30 18:02:01,0.12244897959183673,0.12267109236860371,0.08601903410429765,0.08523409363745499,0.04650187708600507,0.0468187274909964,0.3370305103628564,0.33733493397358943,0.6629694896371436,0.6626650660264106
474,2026-05-30 18:17:01,0.10419161676646707,0.10431379917544584,0.0685367114687398,0.06826347305389222,0.05254611957981031,0.05269461077844311,0.3560328567753317,0.35568862275449104,0.6439671432246683,0.6443113772455089
475,2026-05-30 18:32:01,0.11884753901560624,0.11920338941600554,0.07527043208337521,0.0744297719087635,0.04195954471246647,0.04201680672268908,0.35504687886061514,0.3553421368547419,0.6449531211393849,0.6446578631452581
476,2026-05-30 18:47:01,0.11204819277108434,0.11252662603135355,0.05969953818642336,0.05903614457831325,0.045988236899727655,0.04578313253012048,0.34665725779205875,0.3469879518072289,0.6533427422079412,0.653012048192771
477,2026-05-30 19:02:01,0.12081339712918661,0.12059987236632357,0.07219229437393686,0.07177033492822966,0.04473887986512541,0.04425837320574163,0.32589968600957636,0.326555023923445,0.6741003139904236,0.6734449760765551
478,2026-05-30 19:17:01,0.10869565217391304,0.1087396138233128,0.07546742541650844,0.0748792270531401,0.04432267928435829,0.04468599033816425,0.3477783205528771,0.34782608695652173,0.652221679447123,0.6521739130434783
479,2026-05-30 19:32:01,0.11164465786314526,0.11194951029209146,0.08795122907697953,0.08763505402160865,0.050334649743165184,0.05042016806722689,0.33527743304012303,0.3349339735894358,0.664722566959877,0.6650660264105642
480,2026-05-30 19:32:02,0.11164465786314526,0.11194951029209146,0.08795122907697953,0.08763505402160865,0.050334649743165184,0.05042016806722689,0.33527743304012303,0.3349339735894358,0.664722566959877,0.6650660264105642
481,2026-05-30 19:47:01,0.1022864019253911,0.10240812088607931,0.0809436835187757,0.08062575210589651,0.04958980652267612,0.049338146811071,0.33639919331236795,0.3369434416365824,0.663600806687632,0.6630565583634176
482,2026-05-30 20:02:01,0.1212484993997599,0.12143446915883478,0.08070940628247714,0.08043217286914765,0.04818677881850695,0.04801920768307323,0.3312526183934974,0.33133253301320525,0.6687473816065026,0.6686674669867947
483,2026-05-30 20:17:01,0.10558252427184465,0.10542349094416614,0.09442048051837673,0.09344660194174757,0.053103741050935835,0.05339805825242718,0.3697090853960935,0.36893203883495146,0.6302909146039065,0.6310679611650485
484,2026-05-30 20:32:01,0.09685230024213075,0.09691127193870627,0.08567247203121843,0.0847457627118644,0.06273695538888756,0.06295399515738499,0.3435016781097457,0.34261501210653755,0.6564983218902543,0.6573849878934624
485,2026-05-30 20:47:01,0.11284513805522209,0.11296770156168937,0.07504821915680261,0.0744297719087635,0.05368182767361603,0.05402160864345738,0.34386324017644104,0.3433373349339736,0.656136759823559,0.6566626650660263
486,2026-05-30 21:02:01,0.13285024154589373,0.1325366570032826,0.06439541626916775,0.0640096618357488,0.04448654707364684,0.04468599033816425,0.34321245848239956,0.34299516908212563,0.6567875415176004,0.6570048309178744
487,2026-05-30 21:17:01,0.09951456310679611,0.09942692618255992,0.07687315870354991,0.07645631067961164,0.0449751091912504,0.044902912621359224,0.3808981698774219,0.37985436893203883,0.6191018301225781,0.6201456310679612
488,2026-05-30 21:17:02,0.09951456310679611,0.09942692618255992,0.07687315870354991,0.07645631067961164,0.0449751091912504,0.044902912621359224,0.3808981698774219,0.37985436893203883,0.6191018301225781,0.6201456310679612
489,2026-05-30 21:32:01,0.11270983213429256,0.11348369374781478,0.09804352257678706,0.09712230215827339,0.05467991821244876,0.05515587529976019,0.31315366264604616,0.3129496402877698,0.6868463373539538,0.6870503597122302
490,2026-05-30 21:47:01,0.11192214111922141,0.11200290945499732,0.07701386081938687,0.07542579075425791,0.052541439735092274,0.052311435523114354,0.34500093958231537,0.34549878345498786,0.6549990604176846,0.6545012165450121
491,2026-05-30 22:02:01,0.12530413625304138,0.12525728871804756,0.08010776875345187,0.07907542579075426,0.05508860363453065,0.05474452554744526,0.3418105886749509,0.3418491484184915,0.658189411325049,0.6581508515815084
492,2026-05-30 22:17:01,0.08904933814681107,0.08931424164681004,0.07650156338588178,0.07581227436823104,0.051822263888970155,0.05174488567990373,0.3611260446691336,0.36101083032490977,0.6388739553308664,0.6389891696750902
493,2026-05-30 22:32:01,0.10909090909090909,0.10936398183940206,0.0819905549900204,0.08121212121212121,0.064771803461005,0.06424242424242424,0.32891885121338493,0.3296969696969697,0.6710811487866151,0.6703030303030303
494,2026-05-30 22:47:01,0.11870503597122302,0.11903076005859754,0.07837671166909807,0.07793764988009592,0.050509012194398684,0.050359712230215826,0.3382455569238285,0.3381294964028777,0.6617544430761715,0.6618705035971223
495,2026-05-30 23:02:01,0.1158021712907117,0.1161589802193832,0.08351714662664285,0.08323281061519903,0.03869239445821698,0.038600723763570564,0.33288607465391845,0.33293124246079614,0.6671139253460816,0.6670687575392038
496,2026-05-30 23:17:01,0.09891435464414958,0.09891129146668189,0.07693422199990471,0.07599517490952955,0.05680074291427406,0.05669481302774427,0.34098328973369546,0.3413751507840772,0.6590167102663045,0.6586248492159228
497,2026-05-30 23:32:01,0.10179640718562874,0.10156512632181962,0.08550119773007545,0.08502994011976048,0.059977164026052264,0.059880239520958084,0.32840346001079523,0.3281437125748503,0.6715965399892048,0.6718562874251497
498,2026-05-30 23:47:01,0.09580838323353294,0.09570851916593906,0.09179673725264721,0.09101796407185629,0.052914894006807614,0.05269461077844311,0.33035709194482593,0.32934131736526945,0.669642908055174,0.6706586826347305
499,2026-05-31 00:02:01,0.11990407673860912,0.12036060726628646,0.07508437077247697,0.07434052757793765,0.04692761658927343,0.046762589928057555,0.3312443392928133,0.33093525179856115,0.6687556607071867,0.6690647482014389
500,2026-05-31 00:17:01,0.09090909090909091,0.09104641278476709,0.07935523631417886,0.07894736842105263,0.04766788507310439,0.04784688995215311,0.34943089085345125,0.3492822966507177,0.6505691091465488,0.6507177033492824
501,2026-05-31 00:32:01,0.09529553679131483,0.09544483021024797,0.07904772082508499,0.07840772014475271,0.04482059261446089,0.04463208685162847,0.335385060550852,0.3353437876960193,0.6646149394491481,0.6646562123039808
502,2026-05-31 00:47:01,0.09806295399515738,0.09776027867726425,0.07054169214163328,0.07021791767554479,0.05224980347882909,0.05205811138014528,0.3462641298452308,0.3450363196125908,0.6537358701547692,0.6549636803874093
503,2026-05-31 01:02:01,0.11044417767106843,0.11039215670716274,0.09466584102500367,0.0936374549819928,0.04788855964289616,0.04801920768307323,0.3191763998392766,0.31932773109243695,0.6808236001607234,0.680672268907563
504,2026-05-31 01:02:02,0.11044417767106843,0.11039215670716274,0.09466584102500367,0.0936374549819928,0.04788855964289616,0.04801920768307323,0.3191763998392766,0.31932773109243695,0.6808236001607234,0.680672268907563
505,2026-05-31 01:17:01,0.09322033898305085,0.09345792643984371,0.08264601293515175,0.08232445520581114,0.05788375583934578,0.05811138014527845,0.3377209471231549,0.3365617433414044,0.6622790528768451,0.6634382566585957
506,2026-05-31 01:32:01,0.10324129651860744,0.1033905963059661,0.0834400812094602,0.08283313325330131,0.05489872675288415,0.055222088835534214,0.3522737762103406,0.3517406962785114,0.6477262237896594,0.6482593037214885
507,2026-05-31 01:47:01,0.10204081632653061,0.10224133326824932,0.06516814720130533,0.06482593037214886,0.05030468904163998,0.05042016806722689,0.35996149115173803,0.3589435774309724,0.640038508848262,0.6410564225690276
508,2026-05-31 02:02:01,0.11636363636363636,0.11677164905261403,0.07415792544627384,0.07272727272727272,0.04742334706483639,0.04727272727272727,0.34957528855898184,0.3490909090909091,0.6504247114410182,0.6509090909090909
509,2026-05-31 02:17:01,0.09265944645006016,0.09303621431725682,0.08141676393807158,0.08062575210589651,0.05697838186328617,0.056558363417569195,0.35047065685456186,0.35018050541516244,0.6495293431454381,0.6498194945848376
510,2026-05-31 02:32:01,0.09386281588447654,0.09496904584618658,0.06711754068716094,0.06618531889290012,0.06374811190298904,0.06377858002406739,0.35162259334113394,0.3525872442839952,0.6483774066588661,0.6474127557160048
511,2026-05-31 02:47:01,0.10645933014354067,0.1067124045705706,0.08634998942467946,0.08492822966507177,0.03920947494176865,0.039473684210526314,0.3641190337933229,0.36363636363636365,0.6358809662066771,0.6363636363636364
512,2026-05-31 03:02:01,0.09654350417163289,0.09687117038575924,0.08196204547000303,0.08104886769964244,0.047675582596007,0.04767580452920143,0.3636592022036319,0.3635280095351609,0.6363407977963681,0.636471990464839
513,2026-05-31 03:02:02,0.09654350417163289,0.09687117038575924,0.08196204547000303,0.08104886769964244,0.047675582596007,0.04767580452920143,0.3636592022036319,0.3635280095351609,0.6363407977963681,0.636471990464839
514,2026-05-31 03:17:01,0.10179640718562874,0.10283578024885025,0.06641913106628017,0.0658682634730539,0.045253877734405534,0.045508982035928146,0.378782473361161,0.3784431137724551,0.621217526638839,0.6215568862275449
515,2026-05-31 03:32:01,0.10047846889952153,0.10014649775688234,0.08745230284448595,0.08732057416267942,0.056273939041817087,0.056220095693779906,0.35521680344921236,0.35406698564593303,0.6447831965507876,0.6459330143540669
516,2026-05-31 03:32:02,0.10047846889952153,0.10014649775688236,0.08745230284448595,0.08732057416267942,0.056273939041817087,0.056220095693779906,0.35521680344921236,0.35406698564593303,0.6447831965507876,0.6459330143540669
517,2026-05-31 03:47:01,0.12052505966587113,0.12062310612559457,0.06910468050099172,0.06801909307875895,0.05409187441422962,0.05369928400954654,0.3600091080674998,0.35918854415274465,0.6399908919325001,0.6408114558472553
518,2026-05-31 04:02:01,0.1281437125748503,0.12850218339102285,0.083121438723792,0.08263473053892216,0.05287258928622383,0.05269461077844311,0.3545388101416947,0.35449101796407184,0.6454611898583054,0.6455089820359281
519,2026-05-31 04:17:01,0.11976047904191617,0.12033199221333095,0.08041080065978648,0.07904191616766468,0.048951000824733075,0.04910179640718563,0.3361201324030939,0.33532934131736525,0.6638798675969061,0.6646706586826348
520,2026-05-31 04:32:01,0.09761904761904762,0.09725037108498134,0.08169099604592608,0.08095238095238096,0.04646707365844608,0.04642857142857143,0.35996770719472254,0.3595238095238095,0.6400322928052775,0.6404761904761904
521,2026-05-31 04:47:01,0.1027479091995221,0.10310997873658238,0.08126167725565417,0.08004778972520908,0.057476148749360134,0.05734767025089606,0.3325685603429907,0.3321385902031063,0.6674314396570094,0.6678614097968937
522,2026-05-31 05:02:01,0.12335329341317365,0.12435348058572242,0.0865697630226385,0.08622754491017964,0.04435733646673913,0.04431137724550898,0.32979321903290176,0.33053892215568864,0.6702067809670982,0.6694610778443113
523,2026-05-31 05:17:01,0.10132689987937274,0.10095329925697953,0.07829060038286222,0.07720144752714113,0.05051356832281735,0.05066344993968637,0.35214466380029996,0.35223160434258144,0.6478553361997,0.6477683956574185
524,2026-05-31 05:32:01,0.10830324909747292,0.10879697027222872,0.0885155563728458,0.08784596871239471,0.04595228778858113,0.0457280385078219,0.33385068785862937,0.3345367027677497,0.6661493121413706,0.6654632972322503
525,2026-05-31 05:47:01,0.11538461538461539,0.11568100408753593,0.06661251891445086,0.06610576923076923,0.048308208055436494,0.04807692307692308,0.35967454035109864,0.359375,0.6403254596489014,0.640625
526,2026-05-31 06:02:01,0.11432009626955475,0.1145841001104159,0.07876077869498924,0.07821901323706378,0.05161892201365885,0.05174488567990373,0.35313512510880934,0.3525872442839952,0.6468648748911907,0.6474127557160048
527,2026-05-31 06:17:01,0.1,0.09971878679271624,0.08793165426928928,0.0869047619047619,0.049764662130439584,0.05,0.3543545598827472,0.3547619047619048,0.6456454401172528,0.6452380952380952
528,2026-05-31 06:32:01,0.10739856801909307,0.10834820276744091,0.08319309377412828,0.08233890214797136,0.04166464000006155,0.041766109785202864,0.36361157085750545,0.3639618138424821,0.6363884291424946,0.636038186157518
529,2026-05-31 06:47:01,0.10551558752997602,0.10548823284629653,0.07070965344027326,0.06954436450839328,0.04202799441657975,0.04196642685851319,0.36450700484807885,0.3645083932853717,0.6354929951519211,0.6354916067146283
530,2026-05-31 07:02:01,0.11722488038277512,0.11806342380729082,0.09006785665952738,0.08971291866028708,0.04538157449241467,0.045454545454545456,0.34702438303672806,0.34688995215311,0.6529756169632719,0.65311004784689
531,2026-05-31 07:17:01,0.09592326139088729,0.09713764613240129,0.07958394957332074,0.07913669064748201,0.05271182975765254,0.05275779376498801,0.3325375816748912,0.3333333333333333,0.6674624183251088,0.6666666666666667
532,2026-05-31 07:32:01,0.08585247883917775,0.08695315111833576,0.07306446396612706,0.07255139056831923,0.043112396945700925,0.04353083434099154,0.35859001269707136,0.3591293833131802,0.6414099873029286,0.6408706166868199
533,2026-05-31 07:47:01,0.11552346570397112,0.1163698325933544,0.09567310401006512,0.0950661853188929,0.041684724383827615,0.0421179302045728,0.3462579727194446,0.34657039711191334,0.6537420272805554,0.6534296028880866
534,2026-05-31 08:02:01,0.10628019323671498,0.10655465609748989,0.07809802261461556,0.07729468599033816,0.04740337222626297,0.04710144927536232,0.34224553699498805,0.3417874396135266,0.657754463005012,0.6582125603864735
535,2026-05-31 08:02:02,0.10628019323671498,0.10655465609748989,0.07809802261461556,0.07729468599033816,0.047403372226262966,0.04710144927536232,0.34224553699498805,0.3417874396135266,0.657754463005012,0.6582125603864735
536,2026-05-31 08:17:01,0.09808612440191387,0.09819012576702964,0.07934672095871254,0.07894736842105263,0.0527195310412214,0.05263157894736842,0.35539856556803434,0.35526315789473684,0.6446014344319657,0.6447368421052632
537,2026-05-31 08:32:01,0.10167464114832536,0.10175629395898733,0.08530204966020395,0.08492822966507177,0.050970067171116185,0.05143540669856459,0.35096366440200805,0.3492822966507177,0.649036335597992,0.6507177033492824
538,2026-05-31 08:47:01,0.1141826923076923,0.11394254018582761,0.0841741957376477,0.0829326923076923,0.05425010575724929,0.054086538461538464,0.33469234551127247,0.33413461538461536,0.6653076544887275,0.6658653846153846
539,2026-05-31 08:47:02,0.1141826923076923,0.11394254018582761,0.0841741957376477,0.0829326923076923,0.05425010575724929,0.054086538461538464,0.3346923455112726,0.33413461538461536,0.6653076544887274,0.6658653846153846
540,2026-05-31 09:02:01,0.11204819277108434,0.11222336843076863,0.08267269402730376,0.0819277108433735,0.04678689094206954,0.046987951807228916,0.33791840693457564,0.3385542168674699,0.6620815930654244,0.6614457831325301
541,2026-05-31 09:17:01,0.10807600950118765,0.10896355647964998,0.0839991615892259,0.0831353919239905,0.04143471160518125,0.04156769596199525,0.34028099051966854,0.34085510688836107,0.6597190094803315,0.6591448931116389
542,2026-05-31 09:32:01,0.10697115384615384,0.10695023741493528,0.09028798881847445,0.0889423076923077,0.04461831280990214,0.04447115384615385,0.33982822178248906,0.3401442307692308,0.6601717782175109,0.6598557692307692
543,2026-05-31 09:47:01,0.09483793517406963,0.09524515427882589,0.07961828120891115,0.07923169267707082,0.03966669536826084,0.03961584633853541,0.34541969565450104,0.3457382953181273,0.654580304345499,0.6542617046818727
544,2026-05-31 10:02:01,0.12142857142857143,0.121771182135716,0.08162051737292877,0.08095238095238096,0.04916435489744517,0.04880952380952381,0.3549786006635913,0.3547619047619048,0.6450213993364087,0.6452380952380952
545,2026-05-31 10:17:01,0.09058402860548272,0.09132603404364484,0.08328095309958553,0.08224076281287247,0.05556801569808809,0.05601907032181168,0.36239436609128906,0.36233611442193087,0.637605633908711,0.6376638855780692
546,2026-05-31 10:32:01,0.10856453558504221,0.10948751126053713,0.09434284534870657,0.09408926417370325,0.050555774638637294,0.05066344993968637,0.3512260976598621,0.35102533172496986,0.6487739023401379,0.6489746682750301
547,2026-05-31 10:47:01,0.0979689366786141,0.09753493386058458,0.08303065899864001,0.08243727598566308,0.05188748226785307,0.05137395459976105,0.3323672696239206,0.3333333333333333,0.6676327303760794,0.6666666666666667
548,2026-05-31 11:02:01,0.11729857819905214,0.11791254498130069,0.07743143584716447,0.07701421800947868,0.05103654603705308,0.0509478672985782,0.3610618403894948,0.3613744075829384,0.6389381596105053,0.6386255924170616
549,2026-05-31 11:17:01,0.10095011876484561,0.10112250432527281,0.06945034463896647,0.0688836104513064,0.04739220791903076,0.047505938242280284,0.36472546809746387,0.3646080760095012,0.6352745319025361,0.6353919239904988
550,2026-05-31 11:32:01,0.11708482676224612,0.11775668337510443,0.07713304093567253,0.07646356033452807,0.051204260651629065,0.05137395459976105,0.34142335004177105,0.34169653524492233,0.658576649958229,0.6583034647550776
551,2026-05-31 11:47:01,0.11004784688995216,0.11003314659197012,0.08228204088653004,0.08133971291866028,0.05389338542434517,0.05382775119617225,0.3448620448179272,0.3456937799043062,0.6551379551820729,0.6543062200956937
552,2026-05-31 12:02:01,0.11561382598331346,0.11568111374244623,0.10864699555909643,0.10727056019070322,0.04524612711130397,0.04529201430274136,0.32380886322468455,0.32419547079856975,0.6761911367753155,0.6758045292014303
553,2026-05-31 12:17:01,0.10369487485101311,0.10379113932902226,0.07694892768248017,0.07628128724672228,0.05475621932590606,0.054827175208581644,0.37082639048375005,0.3706793802145411,0.6291736095162499,0.6293206197854588
554,2026-05-31 12:32:01,0.10107015457788347,0.10167906209802366,0.0755635230630299,0.07491082045184304,0.05545048403116738,0.0558858501783591,0.35438837410868496,0.35434007134363854,0.645611625891315,0.6456599286563615
555,2026-05-31 12:47:01,0.09747292418772563,0.09761673085667878,0.0732819199600119,0.07220216606498195,0.04687115949759196,0.04693140794223827,0.34336064745067857,0.34296028880866425,0.6566393525493215,0.6570397111913358
556,2026-05-31 13:02:01,0.11442193087008343,0.11453005269842856,0.08035705176507776,0.07985697258641239,0.05850374176587812,0.058402860548271755,0.3419129959962944,0.3420738974970203,0.6580870040037057,0.6579261025029797
557,2026-05-31 13:17:01,0.10846245530393325,0.10893889875628564,0.0807440739301501,0.07985697258641239,0.049162823309771266,0.04886769964243146,0.3500278447141611,0.3504171632896305,0.6499721552858388,0.6495828367103695
558,2026-05-31 13:32:01,0.10332541567695962,0.10383883343899672,0.08568401663202885,0.08432304038004751,0.04051880848053403,0.040380047505938245,0.36112851230517395,0.36223277909738716,0.638871487694826,0.6377672209026128
559,2026-05-31 13:47:01,0.10551558752997602,0.10616904317901024,0.0751829283151753,0.07434052757793765,0.04664660007946243,0.046762589928057555,0.353836775014165,0.3537170263788969,0.646163224985835,0.6462829736211031
560,2026-05-31 14:02:01,0.11017964071856287,0.11014593613324211,0.08568532287153292,0.08502994011976048,0.049104690892954814,0.04910179640718563,0.34757210225862495,0.3473053892215569,0.6524278977413751,0.652694610778443
561,2026-05-31 14:17:01,0.11084624553039332,0.11096668676497093,0.07590223189782508,0.07508939213349225,0.06054627182315732,0.060786650774731825,0.35832274914157364,0.3575685339690107,0.6416772508584263,0.6424314660309893
562,2026-05-31 14:32:01,0.0861244019138756,0.0866633033607061,0.08817206229667991,0.08732057416267942,0.051283698056009165,0.05143540669856459,0.3466796375759271,0.34688995215311,0.6533203624240729,0.65311004784689
563,2026-05-31 14:47:01,0.11473429951690821,0.11482888741363091,0.08186157440828504,0.08091787439613526,0.04488078649739764,0.04468599033816425,0.3540192434270001,0.35507246376811596,0.6459807565729999,0.644927536231884
564,2026-05-31 15:02:01,0.1095066185318893,0.10991146220601711,0.08594549581819681,0.08543922984356198,0.05348685519434162,0.052948255114320095,0.33223139589311973,0.33212996389891697,0.6677686041068802,0.667870036101083
565,2026-05-31 15:17:01,0.10047846889952153,0.10040005866064357,0.07219758783122672,0.07177033492822966,0.04418582183022747,0.04425837320574163,0.34703971602705774,0.34688995215311,0.6529602839729423,0.65311004784689
566,2026-05-31 15:32:01,0.10399032648125756,0.10445594876157857,0.08608788172383004,0.08464328899637243,0.05657271540723061,0.056831922611850064,0.3285961247879533,0.32889963724304716,0.6714038752120467,0.6711003627569528
567,2026-05-31 15:47:01,0.10024154589371981,0.10033998977428779,0.07183961684619196,0.07125603864734299,0.050589906205843874,0.050724637681159424,0.3614037646029028,0.3611111111111111,0.6385962353970972,0.6388888888888888
568,2026-05-31 16:02:01,0.1144578313253012,0.1149360348862043,0.09709206740766105,0.0963855421686747,0.04593131655918181,0.04578313253012048,0.3223598804038642,0.3228915662650602,0.6776401195961358,0.6771084337349398
569,2026-05-31 16:17:01,0.09014423076923077,0.09089820317348718,0.06647362226925393,0.06610576923076923,0.05514249373675677,0.055288461538461536,0.36665166587880516,0.36658653846153844,0.6333483341211948,0.6334134615384616
570,2026-05-31 16:32:01,0.08685162846803378,0.08706326857834998,0.09589026002699343,0.09529553679131483,0.04151362364118666,0.04101326899879373,0.34611797567685265,0.34620024125452353,0.6538820243231473,0.6537997587454765
571,2026-05-31 16:47:01,0.11097708082026538,0.11070061914829357,0.08253367562669887,0.08202653799758745,0.048356891170844664,0.04825090470446321,0.34685002013490385,0.34620024125452353,0.6531499798650962,0.6537997587454765
572,2026-05-31 17:02:01,0.12860576923076922,0.12911706474947385,0.08060516093848477,0.08052884615384616,0.05692821509820245,0.056490384615384616,0.33495369754784826,0.33533653846153844,0.6650463024521518,0.6646634615384616
573,2026-05-31 17:17:01,0.09603841536614646,0.09679589613923736,0.08926523845225934,0.08883553421368548,0.056307898068202446,0.056422569027611044,0.3461933246654001,0.3469387755102041,0.6538066753345999,0.653061224489796
574,2026-05-31 17:32:01,0.10615199034981906,0.10697091557815461,0.09205617527003027,0.09167671893848009,0.051975301406678207,0.05186972255729795,0.33084926783874946,0.330518697225573,0.6691507321612505,0.6694813027744271
575,2026-05-31 17:47:01,0.09650180940892641,0.09612552134752572,0.07542226350898937,0.07478890229191798,0.049297625067432474,0.04945717732207479,0.35473845917278046,0.3546441495778046,0.6452615408272195,0.6453558504221955
576,2026-05-31 18:02:01,0.1056422569027611,0.10610572897706934,0.09858718792042795,0.09723889555822329,0.04586106519747056,0.04561824729891957,0.3179956942422704,0.31812725090036015,0.6820043057577296,0.6818727490996399
577,2026-05-31 18:17:01,0.0861244019138756,0.08661040842855572,0.07297085468170965,0.07177033492822966,0.05852248464848457,0.05861244019138756,0.34218832747455286,0.34210526315789475,0.6578116725254471,0.6578947368421053
578,2026-05-31 18:32:01,0.10336538461538461,0.10402749192728551,0.09731750465174198,0.09615384615384616,0.05340264537999991,0.052884615384615384,0.33285054291098193,0.33413461538461536,0.6671494570890181,0.6658653846153846
579,2026-05-31 18:47:01,0.11956521739130435,0.11981776181862835,0.08390469341154108,0.08333333333333333,0.06154783441831176,0.06159420289855073,0.3237389750278354,0.32367149758454106,0.6762610249721646,0.6763285024154589
580,2026-05-31 19:02:01,0.10722891566265061,0.10759343466154532,0.07999374790018862,0.07951807228915662,0.04673992790013597,0.046987951807228916,0.34693614935748285,0.3469879518072289,0.6530638506425172,0.653012048192771
581,2026-05-31 19:17:01,0.0950661853188929,0.09542687606949239,0.0741673164632769,0.07340553549939831,0.05206628340089022,0.05174488567990373,0.36421414987838274,0.36462093862815886,0.6357858501216173,0.6353790613718411
582,2026-05-31 19:32:01,0.10856453558504221,0.10922003960515865,0.0894906865398421,0.08926417370325694,0.04455683227113237,0.04463208685162847,0.34244390683575787,0.3425814234016888,0.6575560931642421,0.6574185765983112
583,2026-05-31 19:47:01,0.11231884057971014,0.11264121983855921,0.06700699053676766,0.06642512077294686,0.04783523838096985,0.04830917874396135,0.34218558470061244,0.3417874396135266,0.6578144152993876,0.6582125603864735
584,2026-05-31 20:02:01,0.11561382598331346,0.1160453673771396,0.08719495533353025,0.08700834326579261,0.050309048027158874,0.050059594755661505,0.32882606670684994,0.3289630512514899,0.6711739332931501,0.6710369487485102
585,2026-05-31 20:02:02,0.11561382598331346,0.1160453673771396,0.08719495533353025,0.08700834326579261,0.050309048027158874,0.050059594755661505,0.32882606670684994,0.3289630512514899,0.6711739332931501,0.6710369487485102
586,2026-05-31 20:17:01,0.11057692307692307,0.1114300627458166,0.08483630789149986,0.08413461538461539,0.047847897365274415,0.04807692307692308,0.33089264436657406,0.3317307692307692,0.6691073556334259,0.6682692307692308
587,2026-05-31 20:17:02,0.11057692307692307,0.11143006274581657,0.08483630789149986,0.08413461538461539,0.047847897365274415,0.04807692307692308,0.3308926443665741,0.3317307692307692,0.6691073556334259,0.6682692307692308
588,2026-05-31 20:32:01,0.08585247883917775,0.08617913404397877,0.09753453510918582,0.09673518742442563,0.054390069617946915,0.05441354292623942,0.3499026299520346,0.34945586457073763,0.6500973700479654,0.6505441354292624
589,2026-05-31 20:47:01,0.1053268765133172,0.10598460034940775,0.05728880302413632,0.05690072639225181,0.05078814928513144,0.05084745762711865,0.3350836387172992,0.3353510895883777,0.6649163612827008,0.6646489104116222
590,2026-05-31 21:02:01,0.1338962605548854,0.13431368682254194,0.08488286961513919,0.08443908323281062,0.04010441195031552,0.039806996381182146,0.3630756492558899,0.36308805790108567,0.63692435074411,0.6369119420989143
591,2026-05-31 21:17:01,0.09700598802395209,0.09750030778505141,0.07686371277923533,0.07664670658682635,0.046758630717372664,0.046706586826347304,0.3626873243502552,0.362874251497006,0.6373126756497448,0.637125748502994
592,2026-05-31 21:32:01,0.09221556886227544,0.09262950560721611,0.08438562565667684,0.08383233532934131,0.04573154812532908,0.045508982035928146,0.3504049763298525,0.3508982035928144,0.6495950236701475,0.6491017964071857
593,2026-05-31 21:47:01,0.10513739545997611,0.10588930595381565,0.0734954174416855,0.07287933094384708,0.04402202386563207,0.04420549581839905,0.36074921963256,0.36081242532855434,0.63925078036744,0.6391875746714457
594,2026-05-31 22:02:01,0.12829736211031176,0.12840785408412858,0.09787993080183653,0.09712230215827339,0.049079042459545516,0.049160671462829736,0.32572397703081435,0.3261390887290168,0.6742760229691857,0.6738609112709832
595,2026-05-31 22:17:01,0.09903381642512077,0.09935419417408783,0.08908444668691987,0.08816425120772947,0.04839696621175425,0.04830917874396135,0.34089980119310376,0.34057971014492755,0.6591001988068963,0.6594202898550725


==> figdata/cloud_temporal_bckt2_NONAT.csv <==
index,datetime,ros_bckt,mor_bckt,aa_mor_bckt,aa_ros_bckt,do_mor_bckt,do_ros_bckt,un_mor_bckt,un_ros_bckt,kn_mor_bckt,kn_ros_bckt
0,2026-05-26 08:17:01,0.1018957345971564,0.10203343006367964,0.11647056087438837,0.11374407582938388,0.04831867870495615,0.0485781990521327,0.3014698545812401,0.30213270142180093,0.6985301454187599,0.6978672985781991
1,2026-05-26 08:32:01,0.10047846889952153,0.10001143507335457,0.10358834491961426,0.10167464114832536,0.041120775795698394,0.041866028708133975,0.33657663095227597,0.3361244019138756,0.663423369047724,0.6638755980861244
2,2026-05-26 08:47:01,0.099644128113879,0.09940996090805285,0.10529830227660261,0.10438908659549229,0.05056680736988274,0.051008303677342826,0.33686747022684316,0.33570581257413995,0.6631325297731568,0.6642941874258601
3,2026-05-26 08:47:02,0.099644128113879,0.09940996090805285,0.10529830227660261,0.10438908659549229,0.05056680736988274,0.051008303677342826,0.33686747022684316,0.33570581257413995,0.6631325297731568,0.6642941874258601
4,2026-05-26 09:02:01,0.09382422802850356,0.09370241453409892,0.12001676756903282,0.1187648456057007,0.04993139087182462,0.0498812351543943,0.32985548559404854,0.32897862232779096,0.6701445144059515,0.671021377672209
5,2026-05-26 09:17:01,0.10401891252955082,0.10417678595530136,0.10674377050923137,0.10638297872340426,0.05044514809892048,0.0508274231678487,0.32519544512165566,0.32505910165484636,0.6748045548783443,0.6749408983451537
6,2026-05-26 09:32:01,0.10676156583629894,0.10714828121632028,0.12101241201679536,0.11981020166073547,0.05650403416442042,0.05693950177935943,0.31559431093937285,0.3155397390272835,0.6844056890606272,0.6844602609727165
7,2026-05-26 09:47:01,0.08994082840236686,0.09029468719730119,0.0992235590965801,0.09822485207100591,0.0531327705919874,0.05325443786982249,0.33426813917921205,0.3349112426035503,0.665731860820788,0.6650887573964497
8,2026-05-26 10:02:01,0.11018957345971564,0.11050110707884622,0.10140202842033182,0.1018957345971564,0.0473976067971682,0.04739336492890995,0.34388442848309353,0.34360189573459715,0.6561155715169065,0.6563981042654028
9,2026-05-26 10:17:01,0.09433962264150944,0.09474171085146019,0.12025629204135377,0.11910377358490566,0.05270059416552227,0.05306603773584906,0.3250247414812029,0.3242924528301887,0.6749752585187971,0.6757075471698113
10,2026-05-26 10:32:01,0.10688836104513064,0.10703468102762974,0.11627993845301535,0.11520190023752969,0.04993077160540652,0.0498812351543943,0.3191773977203624,0.3182897862232779,0.6808226022796375,0.6817102137767221
11,2026-05-26 10:47:01,0.10451306413301663,0.10513670258276084,0.10523601947012655,0.10451306413301663,0.05858032317272053,0.05938242280285035,0.32837057559311217,0.32897862232779096,0.6716294244068879,0.671021377672209
12,2026-05-26 11:02:01,0.11652794292508918,0.11686968964757671,0.11146620413490374,0.11058263971462545,0.04230350234284918,0.04280618311533888,0.31264762976547356,0.31272294887039237,0.6873523702345264,0.6872770511296076
13,2026-05-26 11:02:02,0.11652794292508918,0.11686968964757674,0.11146620413490374,0.11058263971462545,0.042303502342849186,0.04280618311533888,0.31264762976547356,0.31272294887039237,0.6873523702345264,0.6872770511296076
14,2026-05-26 11:17:01,0.09382422802850356,0.09362023868523776,0.109635059782338,0.10807600950118765,0.058743944419784214,0.05938242280285035,0.32145381568028525,0.32066508313539194,0.6785461843197147,0.6793349168646081
15,2026-05-26 11:32:01,0.12128418549346016,0.12036554670752411,0.11152994258705853,0.11058263971462545,0.045653049339939966,0.04637336504161712,0.33526070940736874,0.3341260404280618,0.6647392905926313,0.6658739595719382
16,2026-05-26 11:47:01,0.09134615384615384,0.09118349106748697,0.1193532875719147,0.11778846153846154,0.05135846585285321,0.051682692307692304,0.32554325664669637,0.32572115384615385,0.6744567433533036,0.6742788461538461
17,2026-05-26 12:02:01,0.10575793184488837,0.10556972780375833,0.10389826717469455,0.10340775558166862,0.0488371105058499,0.04935370152761457,0.32856705307129275,0.3290246768507638,0.6714329469287073,0.6709753231492361
18,2026-05-26 12:17:01,0.08907363420427554,0.0886236718710974,0.11562587328184137,0.11520190023752969,0.044985123807729545,0.04513064133016627,0.3444261892107968,0.34441805225653205,0.6555738107892032,0.6555819477434679
19,2026-05-26 12:32:01,0.10153482880755609,0.10143741223289045,0.10020100113774126,0.09917355371900827,0.05488005389768156,0.05548996458087367,0.3441239522303313,0.34238488783943327,0.6558760477696687,0.6576151121605667
20,2026-05-26 12:47:01,0.10095011876484561,0.10136626075541133,0.1278679483069723,0.12707838479809977,0.048903366477982504,0.048693586698337295,0.3232521373570836,0.32304038004750596,0.6767478626429164,0.6769596199524941
21,2026-05-26 13:02:01,0.09551886792452831,0.09517608706085914,0.11084877281977631,0.11084905660377359,0.050976046285436984,0.05188679245283019,0.3165941528700934,0.3160377358490566,0.6834058471299066,0.6839622641509434
22,2026-05-26 13:17:01,0.10833333333333334,0.10825691535185285,0.11040454667456316,0.10952380952380952,0.048503319453441704,0.04880952380952381,0.32725564028623627,0.3261904761904762,0.6727443597137637,0.6738095238095239
23,2026-05-26 13:32:01,0.11071428571428571,0.11060737765918342,0.11183714912645322,0.11071428571428571,0.05919759174430246,0.05952380952380952,0.3037399007573463,0.30357142857142855,0.6962600992426538,0.6964285714285714
24,2026-05-26 13:47:01,0.10023584905660378,0.10016115655200553,0.1051535129766618,0.10495283018867925,0.05020007716143175,0.05070754716981132,0.3294728440613848,0.3290094339622642,0.6705271559386152,0.6709905660377358
25,2026-05-26 14:02:01,0.10414201183431952,0.10347408822885398,0.12374663591775951,0.12307692307692308,0.05359403559647526,0.05325443786982249,0.3198063279482853,0.31952662721893493,0.6801936720517148,0.680473372781065
26,2026-05-26 14:17:01,0.09540636042402827,0.09564240718190964,0.10003951422004102,0.0989399293286219,0.058012493877805105,0.05889281507656066,0.3247645904793791,0.3250883392226148,0.6752354095206209,0.6749116607773852
27,2026-05-26 14:32:01,0.10414201183431952,0.1036922332712171,0.11412660718899277,0.11242603550295859,0.04940967584118032,0.04970414201183432,0.3244377930594722,0.3242603550295858,0.6755622069405278,0.6757396449704143
28,2026-05-26 14:47:01,0.09456264775413711,0.0942365697575849,0.1016497313610385,0.1016548463356974,0.052789419908623646,0.05319148936170213,0.32145631763396754,0.3215130023640662,0.6785436823660325,0.6784869976359338
29,2026-05-26 15:02:01,0.09090909090909091,0.09076541205765434,0.122524311502525,0.12160566706021252,0.04338916643070527,0.043683589138134596,0.3342408042112722,0.33293978748524206,0.6657591957887278,0.667060212514758
30,2026-05-26 15:17:01,0.09857482185273159,0.09822979012278008,0.10862269864933305,0.10807600950118765,0.056531710256461344,0.057007125890736345,0.31417189503214316,0.31353919239904987,0.6858281049678568,0.6864608076009502
31,2026-05-26 15:32:01,0.1038961038961039,0.10440520604523969,0.11058181224658245,0.10861865407319952,0.060431855561227744,0.06139315230224321,0.32286272685520695,0.3234946871310508,0.6771372731447931,0.6765053128689492
32,2026-05-26 15:47:01,0.10722891566265061,0.10647327888371176,0.11630287978957829,0.11566265060240964,0.05393759333728358,0.05421686746987952,0.32133993047401727,0.3204819277108434,0.6786600695259828,0.6795180722891566
33,2026-05-26 16:02:01,0.09773539928486293,0.09785671972292934,0.12610697691105588,0.12514898688915377,0.05298404557548816,0.05363528009535161,0.3010980994360634,0.300357568533969,0.6989019005639365,0.699642431466031
34,2026-05-26 16:17:01,0.089179548156956,0.09018281199087845,0.10971839089082971,0.10820451843043995,0.042298600070235226,0.04280618311533888,0.3428372385618169,0.34244946492271106,0.6571627614381831,0.657550535077289
35,2026-05-26 16:32:01,0.0955794504181601,0.09501800259172809,0.1215769358764814,0.12066905615292713,0.04060078062665709,0.04062126642771804,0.32786647338740244,0.32735961768219835,0.6721335266125976,0.6726403823178017
36,2026-05-26 16:32:02,0.0955794504181601,0.0950180025917281,0.1215769358764814,0.12066905615292713,0.04060078062665708,0.04062126642771804,0.3278664733874025,0.32735961768219835,0.6721335266125975,0.6726403823178017
37,2026-05-26 16:47:01,0.09263657957244656,0.09210927041610736,0.11569485884209414,0.11520190023752969,0.05397943061430046,0.05463182897862233,0.3131014759976265,0.31235154394299286,0.6868985240023735,0.6876484560570071
38,2026-05-26 17:02:01,0.0997624703087886,0.09993380389741964,0.1251140630736495,0.12589073634204276,0.05865199841939013,0.05819477434679335,0.3145959480929,0.31353919239904987,0.6854040519071001,0.6864608076009502
39,2026-05-26 17:17:01,0.1089820359281437,0.10909133185147768,0.1018845548014941,0.10179640718562874,0.05336001793782676,0.05389221556886228,0.32231383418896026,0.3221556886227545,0.6776861658110398,0.6778443113772454
40,2026-05-26 17:32:01,0.1003584229390681,0.10007743931659466,0.13325104801056536,0.13142174432497014,0.053334715376221156,0.053763440860215055,0.28957760924546355,0.2903225806451613,0.7104223907545364,0.7096774193548387
41,2026-05-26 17:47:01,0.09210526315789473,0.09276254985528036,0.12772156481327893,0.12679425837320574,0.04726223317084739,0.04665071770334928,0.3387216637021203,0.33851674641148327,0.6612783362978797,0.6614832535885167
42,2026-05-26 18:02:01,0.09799291617473435,0.09837458577006267,0.1074088485441352,0.10625737898465171,0.04812274974444802,0.048406139315230225,0.3200858830230787,0.32113341204250295,0.6799141169769213,0.6788665879574971
43,2026-05-26 18:17:01,0.10308056872037914,0.10268555685249914,0.12467229333730312,0.12440758293838862,0.05050159439789098,0.0509478672985782,0.3360831005523458,0.3353080568720379,0.6639168994476542,0.6646919431279621
44,2026-05-26 18:32:01,0.09608540925266904,0.09583725200938001,0.13383153500082928,0.132858837485172,0.048170456055623055,0.04863582443653618,0.3103088003932318,0.3096085409252669,0.6896911996067683,0.6903914590747331
45,2026-05-26 18:47:01,0.09750297265160524,0.09729846210663964,0.08816180620541103,0.08799048751486326,0.046662438867265156,0.04756242568370987,0.31320813631029065,0.31153388822829964,0.6867918636897093,0.6884661117717004
46,2026-05-26 19:02:01,0.10939357907253269,0.1099797095199394,0.13137775938743873,0.13079667063020214,0.0540526021893233,0.054696789536266346,0.30305423374993856,0.3032104637336504,0.6969457662500614,0.6967895362663497
47,2026-05-26 19:17:01,0.11750599520383694,0.1173149933146013,0.10238590138429238,0.10191846522781775,0.05025360630675777,0.050359712230215826,0.3278870286118106,0.3273381294964029,0.6721129713881894,0.6726618705035972
48,2026-05-26 19:32:01,0.09144893111638955,0.09089519193127767,0.0959235738949735,0.09501187648456057,0.05760415998233135,0.05819477434679335,0.3272955253342331,0.32660332541567694,0.6727044746657669,0.6733966745843231
49,2026-05-26 19:47:01,0.09654350417163289,0.09622986138062115,0.11920014395982395,0.11799761620977355,0.05167996802367044,0.052443384982121574,0.3214038736470596,0.3218116805721097,0.6785961263529404,0.6781883194278904
50,2026-05-26 20:02:01,0.08865248226950355,0.08951756435262545,0.11485712777399407,0.11465721040189125,0.047518110601421096,0.04846335697399527,0.32654418884770103,0.32505910165484636,0.673455811152299,0.6749408983451537
51,2026-05-26 20:17:01,0.10225921521997622,0.10236634435355241,0.11705897986153287,0.11533888228299644,0.046996353881133726,0.04756242568370987,0.34082088034500824,0.3400713436385256,0.6591791196549918,0.6599286563614744
52,2026-05-26 20:32:01,0.09700598802395209,0.09749972745664,0.12053705518336706,0.11976047904191617,0.04849815229712505,0.04910179640718563,0.3217315701371915,0.3209580838323353,0.6782684298628086,0.6790419161676646
53,2026-05-26 20:32:02,0.09700598802395209,0.09749972745664,0.12053705518336706,0.11976047904191617,0.04849815229712505,0.04910179640718563,0.3217315701371915,0.3209580838323353,0.6782684298628086,0.6790419161676646
54,2026-05-26 20:47:01,0.08649289099526067,0.08681075766021659,0.11893156094556716,0.11848341232227488,0.05315572167490441,0.0533175355450237,0.30102788791186874,0.30213270142180093,0.6989721120881313,0.6978672985781991
55,2026-05-26 21:02:01,0.10295857988165681,0.10262745476750998,0.11964186492304521,0.11834319526627218,0.05694081592481839,0.05680473372781065,0.3058492303427244,0.30532544378698223,0.6941507696572756,0.6946745562130178
56,2026-05-26 21:17:01,0.09188544152744631,0.09160814061186141,0.1225740116228425,0.12052505966587113,0.05485651887156386,0.05489260143198091,0.3337977966731436,0.3329355608591885,0.6662022033268564,0.6670644391408115
57,2026-05-26 21:32:01,0.08875739644970414,0.08864103746098842,0.11500614497536255,0.1136094674556213,0.0516703985390902,0.05207100591715976,0.2974381736822432,0.29704142011834317,0.7025618263177569,0.7029585798816569
58,2026-05-26 21:32:02,0.08875739644970414,0.08864103746098842,0.11500614497536255,0.1136094674556213,0.0516703985390902,0.05207100591715976,0.2974381736822432,0.29704142011834317,0.7025618263177569,0.7029585798816569
59,2026-05-26 21:47:01,0.09404761904761905,0.09428875557895448,0.10727058067115311,0.10833333333333334,0.05711326197301113,0.05714285714285714,0.321269719785772,0.32142857142857145,0.678730280214228,0.6785714285714286
60,2026-05-26 22:02:01,0.09230769230769231,0.09178199937303513,0.12039300382537621,0.11952662721893491,0.04928079680700055,0.04970414201183432,0.3294259641771773,0.3301775147928994,0.6705740358228227,0.6698224852071006
61,2026-05-26 22:17:01,0.09619952494061758,0.09615069437176008,0.10826385049950693,0.10688836104513064,0.05624182083858205,0.057007125890736345,0.3156519199516025,0.3159144893111639,0.6843480800483974,0.6840855106888362
62,2026-05-26 22:32:01,0.08907363420427554,0.08989932317723107,0.10772434446768427,0.10688836104513064,0.04136345248364061,0.04156769596199525,0.3327239217338866,0.332541567695962,0.6672760782661133,0.667458432304038
63,2026-05-26 22:47:01,0.0937129300118624,0.0931768470043777,0.11708545720375081,0.1162514827995255,0.05906193084836096,0.05931198102016608,0.32152939716009965,0.32147093712930014,0.6784706028399003,0.6785290628706999
64,2026-05-26 23:02:01,0.09467455621301775,0.09434417165907076,0.12699739732611798,0.12662721893491125,0.05361871721718471,0.05325443786982249,0.3165985099800096,0.31715976331360946,0.6834014900199904,0.6828402366863906
65,2026-05-26 23:17:01,0.09727164887307237,0.09743791329419801,0.10483414352846518,0.10438908659549229,0.05529828682951203,0.05575326215895611,0.3142102233907742,0.3155397390272835,0.6857897766092258,0.6844602609727165
66,2026-05-26 23:32:01,0.08983451536643026,0.08978555556696896,0.10159219935979558,0.1016548463356974,0.062077128856355614,0.061465721040189124,0.33041063740588583,0.3321513002364066,0.6695893625941142,0.6678486997635934
67,2026-05-26 23:47:01,0.08095238095238096,0.08091824119888243,0.12777981664456317,0.1261904761904762,0.05040297288143134,0.05119047619047619,0.3278627808528871,0.3273809523809524,0.6721372191471129,0.6726190476190477
68,2026-05-27 00:02:01,0.10320284697508897,0.10390014439897985,0.09797239187052677,0.09727164887307237,0.05514483490780244,0.05575326215895611,0.3375954044040445,0.33807829181494664,0.6624045955959554,0.6619217081850534
69,2026-05-27 00:17:01,0.10595238095238095,0.10664638239042394,0.11216132580888674,0.11190476190476191,0.05973149266819736,0.05952380952380952,0.33205952960005025,0.3333333333333333,0.6679404703999497,0.6666666666666667
70,2026-05-27 00:32:01,0.09857482185273159,0.09838412321414651,0.09840374966393313,0.09857482185273159,0.05705286125957083,0.057007125890736345,0.321057319146315,0.32066508313539194,0.6789426808536849,0.6793349168646081
71,2026-05-27 00:47:01,0.1,0.10067025870644981,0.10819668029971993,0.10714285714285714,0.06015672519466997,0.060714285714285714,0.33222144713868407,0.33095238095238094,0.6677785528613159,0.6690476190476191
72,2026-05-27 01:02:01,0.08402366863905325,0.08423995882448461,0.11645046219500912,0.11597633136094675,0.03320859402284125,0.033136094674556214,0.3204851886371446,0.32189349112426036,0.6795148113628554,0.6781065088757396
73,2026-05-27 01:17:01,0.10520094562647754,0.10571276881236488,0.11984976601326196,0.11938534278959811,0.05253358954660718,0.05319148936170213,0.3140660826789371,0.3132387706855792,0.6859339173210629,0.6867612293144207
74,2026-05-27 01:32:01,0.10913404507710557,0.10904880739794212,0.1239510493976181,0.1221826809015421,0.05256682989303296,0.05338078291814947,0.3147274019228451,0.3143534994068802,0.6852725980771549,0.6856465005931198
75,2026-05-27 01:47:01,0.10625737898465171,0.10534507403496078,0.10645015486559757,0.10625737898465171,0.0478087290072295,0.048406139315230225,0.3335921478663022,0.33412042502951594,0.6664078521336978,0.665879574970484
76,2026-05-27 02:02:01,0.0924170616113744,0.09271039479941483,0.12239297079648474,0.12203791469194313,0.05335722570032664,0.0533175355450237,0.3300036531393965,0.3293838862559242,0.6699963468606035,0.6706161137440758
77,2026-05-27 02:02:02,0.0924170616113744,0.09271039479941483,0.12239297079648473,0.12203791469194313,0.05335722570032664,0.0533175355450237,0.33000365313939656,0.3293838862559242,0.6699963468606034,0.6706161137440758
78,2026-05-27 02:17:01,0.10688836104513064,0.10669256570113475,0.09892025435821031,0.09857482185273159,0.051461708740756354,0.052256532066508314,0.33243177681681035,0.331353919239905,0.6675682231831896,0.668646080760095
79,2026-05-27 02:32:01,0.09483793517406963,0.09543046636230552,0.13198103593577307,0.13085234093637454,0.052372508878465805,0.05282112845138055,0.3136574585674579,0.3133253301320528,0.6863425414325421,0.6866746698679471
80,2026-05-27 02:47:01,0.0869047619047619,0.08716266105452403,0.11379697745976156,0.1130952380952381,0.04577757823666377,0.04642857142857143,0.3438349507975934,0.34285714285714286,0.6561650492024066,0.6571428571428571
81,2026-05-27 03:02:01,0.10107015457788347,0.10125531065921733,0.12067973044190176,0.12009512485136742,0.04938243921195486,0.04875148632580262,0.3206119577962571,0.3210463733650416,0.6793880422037428,0.6789536266349584
82,2026-05-27 03:17:01,0.1103202846975089,0.11126382570610131,0.11186818910946254,0.1103202846975089,0.05173516772970319,0.05219454329774614,0.3112674169566286,0.31198102016607354,0.6887325830433715,0.6880189798339265
83,2026-05-27 03:32:01,0.11570247933884298,0.11689749020879381,0.10604871030540959,0.10625737898465171,0.04405437838487243,0.0448642266824085,0.32889121694245,0.3293978748524203,0.67110878305755,0.6706021251475798
84,2026-05-27 03:47:01,0.11071428571428571,0.1105251204110101,0.10874651797844218,0.10833333333333334,0.04965774900344985,0.05,0.33474944972058845,0.3345238095238095,0.6652505502794115,0.6654761904761906
85,2026-05-27 04:02:01,0.09112426035502959,0.0908926862762777,0.11122933506023285,0.11005917159763313,0.0416242903519911,0.04142011834319527,0.35544302696801555,0.35502958579881655,0.6445569730319844,0.6449704142011834
86,2026-05-27 04:17:01,0.09940828402366864,0.09990622743636571,0.1112204083548877,0.11124260355029586,0.03582577763962726,0.036686390532544376,0.30705601289871204,0.3076923076923077,0.6929439871012879,0.6923076923076923
87,2026-05-27 04:32:01,0.11163895486935867,0.1108984480271397,0.10157471024040825,0.0997624703087886,0.041385701637779805,0.04156769596199525,0.3400797778733801,0.33966745843230406,0.6599202221266198,0.6603325415676959
88,2026-05-27 04:32:02,0.11163895486935867,0.1108984480271397,0.10157471024040823,0.0997624703087886,0.041385701637779805,0.04156769596199525,0.3400797778733801,0.33966745843230406,0.6599202221266198,0.6603325415676959
89,2026-05-27 04:47:01,0.0979689366786141,0.097674011553825,0.10688250052971549,0.1063321385902031,0.04981019897111588,0.05017921146953405,0.3165647104992741,0.31660692951015534,0.6834352895007259,0.6833930704898447
90,2026-05-27 04:47:02,0.0979689366786141,0.097674011553825,0.10688250052971551,0.1063321385902031,0.049810198971115875,0.05017921146953405,0.31656471049927415,0.31660692951015534,0.6834352895007259,0.6833930704898447
91,2026-05-27 05:02:01,0.09869203329369798,0.09881486670052197,0.11339247058567951,0.1117717003567182,0.04933515119337253,0.04994054696789536,0.3210500641245967,0.3210463733650416,0.6789499358754033,0.6789536266349584
92,2026-05-27 05:17:01,0.09047619047619047,0.09074301325872758,0.09334821412903474,0.09166666666666666,0.046894369626452125,0.047619047619047616,0.33036204322331486,0.33095238095238094,0.6696379567766851,0.6690476190476191
93,2026-05-27 05:32:01,0.09208972845336481,0.09306845626447781,0.10209796011296338,0.10153482880755609,0.053991298665179766,0.05430932703659976,0.3144074036977519,0.3140495867768595,0.6855925963022481,0.6859504132231404
94,2026-05-27 05:47:01,0.10926365795724466,0.1096166088217955,0.11525723539222495,0.11401425178147269,0.06050975373360039,0.060570071258907364,0.30858574283832735,0.3087885985748218,0.6914142571616726,0.6912114014251782
95,2026-05-27 06:02:01,0.10684273709483794,0.10684220151625581,0.1051177193128157,0.10324129651860744,0.05256461340237647,0.05282112845138055,0.329122213645505,0.3289315726290516,0.670877786354495,0.6710684273709484
96,2026-05-27 06:17:01,0.10620525059665871,0.10709366090234182,0.10962232450704823,0.10859188544152745,0.05331770294777934,0.05369928400954654,0.33508028487806224,0.3341288782816229,0.6649197151219377,0.665871121718377
97,2026-05-27 06:32:01,0.1018957345971564,0.10223392311777049,0.10908620521024977,0.10781990521327015,0.05329619093115541,0.0533175355450237,0.32681782047496716,0.3281990521327014,0.6731821795250328,0.6718009478672986
98,2026-05-27 06:47:01,0.12071005917159763,0.12008558916541448,0.10040701234654684,0.09940828402366864,0.04029091731860755,0.040236686390532544,0.32232007168369675,0.3207100591715976,0.6776799283163033,0.6792899408284023
99,2026-05-27 07:02:01,0.11374407582938388,0.11386849666225399,0.12172961057384635,0.11966824644549763,0.055151674478848375,0.05568720379146919,0.3036685022493112,0.30450236966824645,0.6963314977506888,0.6954976303317535
100,2026-05-27 07:02:02,0.11374407582938388,0.11386849666225399,0.12172961057384635,0.11966824644549763,0.055151674478848375,0.05568720379146919,0.30366850224931125,0.30450236966824645,0.6963314977506887,0.6954976303317535
101,2026-05-27 07:17:01,0.10451306413301663,0.10409522078344143,0.11316829787196159,0.11282660332541568,0.048888470322389285,0.048693586698337295,0.3352630473535313,0.336104513064133,0.6647369526464687,0.663895486935867
102,2026-05-27 07:32:01,0.10083036773428232,0.10151016769340693,0.10739610812441833,0.10676156583629894,0.0462012859920267,0.046263345195729534,0.332157185169633,0.3333333333333333,0.667842814830367,0.6666666666666667
103,2026-05-27 07:47:01,0.10650887573964497,0.1065027563101842,0.10822508515515264,0.10650887573964497,0.055444583523094504,0.05562130177514793,0.32468515587405955,0.3254437869822485,0.6753148441259404,0.6745562130177515
104,2026-05-27 08:02:01,0.10495283018867925,0.10554094959606608,0.10047725859230158,0.10023584905660378,0.05592845829300992,0.05660377358490566,0.32542619488979196,0.32547169811320753,0.674573805110208,0.6745283018867925
105,2026-05-27 08:17:01,0.10283687943262411,0.10355816128337389,0.12474911251570861,0.12293144208037825,0.05641360117486367,0.05673758865248227,0.326050876968009,0.3262411347517731,0.673949123031991,0.6737588652482269
106,2026-05-27 08:32:01,0.08705882352941176,0.08780214438172718,0.10370617347061006,0.10470588235294118,0.04658896579013211,0.047058823529411764,0.3428407449345848,0.3411764705882353,0.6571592550654153,0.6588235294117647
107,2026-05-27 08:47:01,0.08618654073199528,0.08677648460250846,0.10762776696258898,0.10625737898465171,0.043156253096170806,0.043683589138134596,0.3488945300545062,0.34946871310507677,0.6511054699454938,0.6505312868949232
108,2026-05-27 09:02:01,0.0895170789163722,0.0897150463730075,0.10897926544135213,0.1071849234393404,0.04999941577627382,0.050647820965842166,0.3328942702606994,0.3333333333333333,0.6671057297393006,0.6666666666666667
109,2026-05-27 09:17:01,0.10320284697508897,0.10238806997836605,0.09761522097474054,0.09727164887307237,0.057271312862333924,0.05812574139976275,0.34789131408057317,0.34638196915776986,0.6521086859194268,0.6536180308422301
110,2026-05-27 09:32:01,0.10414201183431952,0.10420452289203172,0.11639646017614622,0.11597633136094675,0.043980677324286774,0.04378698224852071,0.3002886980350163,0.3005917159763314,0.6997113019649837,0.6994082840236686
111,2026-05-27 09:47:01,0.08736717827626919,0.08725658511613425,0.10810869442664475,0.10743801652892562,0.048969174393654225,0.049586776859504134,0.3269246388846125,0.3270365997638725,0.6730753611153875,0.6729634002361276
112,2026-05-27 10:02:01,0.09608540925266904,0.09590823821706876,0.11540563955363145,0.11387900355871886,0.04259565336918093,0.042704626334519574,0.33562218498847873,0.33570581257413995,0.6643778150115213,0.6642941874258601
113,2026-05-27 10:17:01,0.10283687943262411,0.10422542601424292,0.1160555208616229,0.11583924349881797,0.04192043012414986,0.0425531914893617,0.31330548199402125,0.3132387706855792,0.6866945180059787,0.6867612293144207
114,2026-05-27 10:32:01,0.1,0.10041026599641958,0.11284294589475105,0.11190476190476191,0.06163040155783865,0.06190476190476191,0.31340458612212607,0.3119047619047619,0.6865954138778739,0.6880952380952381
115,2026-05-27 10:47:01,0.089728453364817,0.09026387405746111,0.11278911819587929,0.11216056670602124,0.05441833963247393,0.05430932703659976,0.2953654506952088,0.29634002361275086,0.7046345493047912,0.7036599763872491
116,2026-05-27 11:02:01,0.10532544378698225,0.1058407806761538,0.11918898252305483,0.11715976331360947,0.041137934518343286,0.04142011834319527,0.3048246247391755,0.30532544378698223,0.6951753752608245,0.6946745562130178
117,2026-05-27 11:17:01,0.08778173190984578,0.08787209533554656,0.11285253258700707,0.11150652431791222,0.042664479834938165,0.042704626334519574,0.3496276043327763,0.3487544483985765,0.6503723956672237,0.6512455516014235
118,2026-05-27 11:32:01,0.0933806146572104,0.09363052915106809,0.116604443414517,0.11583924349881797,0.04781595747062496,0.04846335697399527,0.3269731433318294,0.32742316784869974,0.6730268566681705,0.6725768321513003
119,2026-05-27 11:32:02,0.0933806146572104,0.09363052915106809,0.116604443414517,0.11583924349881797,0.04781595747062496,0.04846335697399527,0.3269731433318294,0.32742316784869974,0.6730268566681705,0.6725768321513003
120,2026-05-27 11:47:01,0.099644128113879,0.09962045633894913,0.1115853127466055,0.1103202846975089,0.07053816281128825,0.0711743772241993,0.31023122644930395,0.3107947805456702,0.6897687735506961,0.6892052194543298
121,2026-05-27 12:02:01,0.10320284697508897,0.10389429903013543,0.11075210043551018,0.1103202846975089,0.04812482200608186,0.04863582443653618,0.31907443488488985,0.32147093712930014,0.6809255651151102,0.6785290628706999
122,2026-05-27 12:17:01,0.10495283018867925,0.10409956041328246,0.12546890932231608,0.12382075471698113,0.0622925536044142,0.0625,0.3028405813692373,0.30306603773584906,0.6971594186307627,0.6969339622641509
123,2026-05-27 12:32:01,0.09316037735849056,0.09363889977839784,0.0989934399911976,0.09905660377358491,0.05614823762518258,0.05778301886792453,0.32049486430649143,0.32075471698113206,0.6795051356935086,0.679245283018868
124,2026-05-27 12:47:01,0.09467455621301775,0.09471032391310047,0.10837756337627794,0.1076923076923077,0.0636461343819883,0.06390532544378698,0.32202180723713963,0.3230769230769231,0.6779781927628603,0.676923076923077
125,2026-05-27 13:02:01,0.09316037735849056,0.0933149212095872,0.10201007299358693,0.10141509433962265,0.05260635365420566,0.05306603773584906,0.3310625638196313,0.33254716981132076,0.6689374361803687,0.6674528301886793
126,2026-05-27 13:17:01,0.09433962264150944,0.09448636136684384,0.10332085283892896,0.10259433962264151,0.05606369886399502,0.05660377358490566,0.3325630431892622,0.33254716981132076,0.6674369568107378,0.6674528301886793
127,2026-05-27 13:32:01,0.10059171597633136,0.10049645602994547,0.11696499335035519,0.11479289940828402,0.05085220709318002,0.05088757396449704,0.3399393247813702,0.33964497041420116,0.6600606752186298,0.6603550295857988
128,2026-05-27 13:47:01,0.0831353919239905,0.08328830292570807,0.11231604748186555,0.11045130641330166,0.053199098210226704,0.05344418052256532,0.3343922348984486,0.334916864608076,0.6656077651015514,0.665083135391924
129,2026-05-27 14:02:01,0.0988235294117647,0.09830000788045067,0.10167766986309856,0.1,0.04473727996200906,0.04470588235294118,0.3506579338608087,0.35058823529411764,0.6493420661391913,0.6494117647058824
130,2026-05-27 14:17:01,0.09283196239717979,0.09325020809815392,0.11310567572232766,0.1128084606345476,0.05561788342650076,0.0564042303172738,0.32309351028655614,0.32314923619271446,0.6769064897134438,0.6768507638072856
131,2026-05-27 14:32:01,0.08669833729216152,0.08751830161490268,0.10853677032567907,0.10807600950118765,0.05048516182684339,0.0510688836104513,0.3288510892804274,0.32779097387173395,0.6711489107195726,0.672209026128266
132,2026-05-27 14:47:01,0.09551886792452831,0.09556477020380358,0.11567585545299117,0.11438679245283019,0.051883669632478126,0.05188679245283019,0.3309964190984699,0.3313679245283019,0.6690035809015301,0.6686320754716981
133,2026-05-27 15:02:01,0.09489916963226572,0.09412632805791563,0.10871049129636287,0.10794780545670225,0.046017392365049085,0.046263345195729534,0.332045454474965,0.33214709371293,0.6679545455250351,0.66785290628707
134,2026-05-27 15:17:01,0.11124401913875598,0.11083529427308132,0.1277247393015595,0.1255980861244019,0.050404688225020755,0.050239234449760764,0.32816761667457595,0.3277511961722488,0.671832383325424,0.6722488038277512
135,2026-05-27 15:32:01,0.09080188679245282,0.09019456199529634,0.11757609219068466,0.11556603773584906,0.05500179593483463,0.055424528301886794,0.3194711119185034,0.31957547169811323,0.6805288880814966,0.6804245283018868
136,2026-05-27 15:47:01,0.09845788849347568,0.09950318214170376,0.09730857334046998,0.09608540925266904,0.04795439820218348,0.04863582443653618,0.3270569266720755,0.32858837485172004,0.6729430733279245,0.67141162514828
137,2026-05-27 16:02:01,0.09252669039145907,0.09261746103989466,0.11472619786956217,0.11506524317912219,0.04793656048634107,0.04863582443653618,0.34251377680979056,0.3404507710557533,0.6574862231902094,0.6595492289442467
138,2026-05-27 16:17:01,0.09773539928486293,0.09868280598776738,0.12323137890909522,0.12157330154946365,0.04715099776439147,0.04767580452920143,0.304803337665971,0.3063170441001192,0.695196662334029,0.6936829558998808
139,2026-05-27 16:32:01,0.11323003575685339,0.11387759418624252,0.12413738289954583,0.12276519666269368,0.05788102746228889,0.058402860548271755,0.3202171547795084,0.3206197854588796,0.6797828452204916,0.6793802145411204
140,2026-05-27 16:47:01,0.08185053380782918,0.08200825643894896,0.11601932659169427,0.11506524317912219,0.05133495007936808,0.05219454329774614,0.3322466065424242,0.33214709371293,0.6677533934575758,0.66785290628707
141,2026-05-27 17:02:01,0.10638297872340426,0.10714111540812125,0.10995234506088096,0.1099290780141844,0.05363093809519087,0.054373522458628844,0.31954370800228804,0.3191489361702128,0.680456291997712,0.6808510638297872
142,2026-05-27 17:17:01,0.10095011876484561,0.1014503317003167,0.10771974552000851,0.10807600950118765,0.05571963733458875,0.055819477434679333,0.32489852148623233,0.32422802850356297,0.6751014785137677,0.675771971496437
143,2026-05-27 17:32:01,0.08284023668639054,0.08311639302557272,0.12085897390244008,0.11952662721893491,0.06325195025788408,0.06390532544378698,0.3089525600280985,0.3088757396449704,0.6910474399719015,0.6911242603550296
144,2026-05-27 17:47:01,0.09580838323353294,0.09601071094338284,0.12134143319775881,0.11976047904191617,0.04510967191227291,0.045508982035928146,0.30072574425094506,0.3017964071856287,0.699274255749055,0.6982035928143713
145,2026-05-27 17:47:02,0.09580838323353294,0.09601071094338284,0.12134143319775881,0.11976047904191617,0.04510967191227291,0.045508982035928146,0.30072574425094506,0.3017964071856287,0.699274255749055,0.6982035928143713
146,2026-05-27 18:02:01,0.09692671394799054,0.09719557299967932,0.10539049333373358,0.10520094562647754,0.045423410719297314,0.04609929078014184,0.3245389654124146,0.32505910165484636,0.6754610345875853,0.6749408983451537
147,2026-05-27 18:02:02,0.09692671394799054,0.09719557299967933,0.10539049333373358,0.10520094562647754,0.045423410719297314,0.04609929078014184,0.32453896541241456,0.32505910165484636,0.6754610345875854,0.6749408983451537
148,2026-05-27 18:17:01,0.09069493521790342,0.0908501250565819,0.1237546379138889,0.12249705535924617,0.06089186788727593,0.061248527679623084,0.3211000377196774,0.3215547703180212,0.6788999622803227,0.6784452296819787
149,2026-05-27 18:32:01,0.09445100354191263,0.09398930460406699,0.10204200150408442,0.10153482880755609,0.055682152679119315,0.05548996458087367,0.31101399494119414,0.3105076741440378,0.6889860050588059,0.6894923258559622
150,2026-05-27 18:47:01,0.09069493521790342,0.0910117712531063,0.10724624319232792,0.10600706713780919,0.06820883654773258,0.06831566548881036,0.31737758791417325,0.31802120141342755,0.6826224120858267,0.6819787985865724
151,2026-05-27 19:02:01,0.0988235294117647,0.0992330618707581,0.11352784933545154,0.11294117647058824,0.047286093573429215,0.04823529411764706,0.3176890590267677,0.31882352941176473,0.6823109409732323,0.6811764705882353
152,2026-05-27 19:17:01,0.10495283018867925,0.10534810584332395,0.10985524264072799,0.11084905660377359,0.0549484889232084,0.055424528301886794,0.3295919923757093,0.3290094339622642,0.6704080076242906,0.6709905660377358
153,2026-05-27 19:32:01,0.07565011820330969,0.07579651417312751,0.11485416090483598,0.11465721040189125,0.0577655576573081,0.057919621749408984,0.33423189400920916,0.33451536643026003,0.6657681059907908,0.66548463356974
154,2026-05-27 19:32:02,0.07565011820330969,0.07579651417312751,0.11485416090483598,0.11465721040189125,0.057765557657308085,0.057919621749408984,0.33423189400920916,0.33451536643026003,0.6657681059907908,0.66548463356974
155,2026-05-27 19:47:01,0.09101654846335698,0.09094450546562727,0.09293506989820596,0.0933806146572104,0.056175771294388464,0.05673758865248227,0.3240996970320543,0.32505910165484636,0.6759003029679457,0.6749408983451537
156,2026-05-27 20:02:01,0.08983451536643026,0.09068959556576059,0.1139926256920362,0.11347517730496454,0.046780318580649925,0.04728132387706856,0.3330021058652119,0.3333333333333333,0.666997894134788,0.6666666666666667
157,2026-05-27 20:02:02,0.08983451536643026,0.09068959556576059,0.11399262569203623,0.11347517730496454,0.046780318580649925,0.04728132387706856,0.33300210586521184,0.3333333333333333,0.6669978941347882,0.6666666666666667
158,2026-05-27 20:17:01,0.08392434988179669,0.08439063831618389,0.1131387930283951,0.11347517730496454,0.05183587230057063,0.05200945626477541,0.32475698313952484,0.32505910165484636,0.6752430168604752,0.6749408983451537
159,2026-05-27 20:32:01,0.0988095238095238,0.09905622970963111,0.10475020181211162,0.10476190476190476,0.061400379714053724,0.06190476190476191,0.3312696685282662,0.33095238095238094,0.6687303314717338,0.6690476190476191
160,2026-05-27 20:47:01,0.09940828402366864,0.10021359968425488,0.10055482197759358,0.09940828402366864,0.0632309736342463,0.06390532544378698,0.32071372751566596,0.3207100591715976,0.679286272484334,0.6792899408284023
161,2026-05-27 21:02:01,0.09822485207100591,0.09902436245634073,0.10409019271068476,0.10295857988165681,0.055581913280169856,0.05562130177514793,0.34966071531595094,0.34911242603550297,0.650339284684049,0.650887573964497
162,2026-05-27 21:17:01,0.09738717339667459,0.09752152888875751,0.11680700419103637,0.1163895486935867,0.05150091977833362,0.052256532066508314,0.3238121230109614,0.32422802850356297,0.6761878769890386,0.675771971496437
163,2026-05-27 21:32:01,0.09631391200951249,0.09604033577163698,0.09235657312793792,0.09155766944114149,0.047693598467150315,0.04756242568370987,0.34528474498640477,0.3460166468489893,0.6547152550135953,0.6539833531510106
164,2026-05-27 21:47:01,0.09834123222748815,0.09892594366877491,0.099695598153805,0.09834123222748815,0.05386112449294815,0.054502369668246446,0.3299075033269545,0.3305687203791469,0.6700924966730455,0.669431279620853
165,2026-05-27 22:02:01,0.10105757931844889,0.10172910499814221,0.11112043246361933,0.11045828437132785,0.06098025864808807,0.06110458284371328,0.3424557321191771,0.3419506462984724,0.6575442678808229,0.6580493537015276
166,2026-05-27 22:17:01,0.1026252983293556,0.10232733812453135,0.09676179677641626,0.09665871121718377,0.06933401618757234,0.06921241050119331,0.33736267775129936,0.33770883054892603,0.6626373222487006,0.662291169451074
167,2026-05-27 22:32:01,0.10836277974087162,0.10933099301675749,0.11669484654533542,0.1166077738515901,0.04733352589102628,0.04711425206124853,0.32818695126184017,0.3286219081272085,0.6718130487381598,0.6713780918727915
168,2026-05-27 22:47:01,0.089728453364817,0.08943582377232867,0.11835621307995989,0.11688311688311688,0.049684220607007314,0.049586776859504134,0.3242273429051135,0.3246753246753247,0.6757726570948865,0.6753246753246753
169,2026-05-27 23:02:01,0.10714285714285714,0.10705467532103323,0.10865529082140782,0.10833333333333334,0.04737534850857235,0.047619047619047616,0.3335831866627098,0.3333333333333333,0.6664168133372902,0.6666666666666667
170,2026-05-27 23:17:01,0.1018957345971564,0.10311099228562841,0.10746673765020083,0.1066350710900474,0.05450798382053701,0.05568720379146919,0.32371133568913146,0.3234597156398104,0.6762886643108685,0.6765402843601895
171,2026-05-27 23:32:01,0.10476190476190476,0.10498370825209728,0.11808529366214146,0.11666666666666667,0.037654164855687934,0.0380952380952381,0.32826402203737526,0.32857142857142857,0.6717359779626247,0.6714285714285715
172,2026-05-27 23:47:01,0.09642857142857143,0.09727760761343096,0.11170572643642648,0.11071428571428571,0.049147889424686696,0.04880952380952381,0.3470925093250544,0.3476190476190476,0.6529074906749456,0.6523809523809524
173,2026-05-28 00:02:01,0.09642857142857143,0.09645926926021112,0.11284351370654,0.11190476190476191,0.04455772903904237,0.04523809523809524,0.2916108842800945,0.2916666666666667,0.7083891157199055,0.7083333333333333
174,2026-05-28 00:17:01,0.10451306413301663,0.10458982813373033,0.10461616252688699,0.10451306413301663,0.04391560500488574,0.043942992874109264,0.3308999025903337,0.331353919239905,0.6691000974096664,0.668646080760095
175,2026-05-28 00:32:01,0.0979689366786141,0.09756614217462575,0.10347362074128034,0.1039426523297491,0.05340944842524111,0.053763440860215055,0.31952544584581954,0.31899641577060933,0.6804745541541805,0.6810035842293907
176,2026-05-28 00:32:02,0.0979689366786141,0.09756614217462575,0.10347362074128034,0.1039426523297491,0.053409448425241104,0.053763440860215055,0.31952544584581954,0.31899641577060933,0.6804745541541805,0.6810035842293907
177,2026-05-28 00:47:01,0.1108433734939759,0.1104327854578058,0.10909102863010248,0.10722891566265061,0.0583324748394316,0.05903614457831325,0.31379717869084994,0.3144578313253012,0.68620282130915,0.6855421686746987
178,2026-05-28 01:02:01,0.08233890214797136,0.08203103589505287,0.12069631087680374,0.11933174224343675,0.05062696888066172,0.050119331742243436,0.35067836032899613,0.35083532219570407,0.6493216396710039,0.6491646778042959
179,2026-05-28 01:17:01,0.09665871121718377,0.09684770011377271,0.11124390273348843,0.10978520286396182,0.050893962448308704,0.0513126491646778,0.32624419110232894,0.32577565632458233,0.6737558088976711,0.6742243436754176
180,2026-05-28 01:32:01,0.10939357907253269,0.10941845260268974,0.09201764522529783,0.09155766944114149,0.04576449972251154,0.04637336504161712,0.31479032515565963,0.3162901307966706,0.6852096748443404,0.6837098692033294
181,2026-05-28 01:47:01,0.10952380952380952,0.11017166949177874,0.11269736299733506,0.11190476190476191,0.059243982742434365,0.05952380952380952,0.3113522430611864,0.3119047619047619,0.6886477569388136,0.6880952380952381
182,2026-05-28 02:02:01,0.11282660332541568,0.1125706265220749,0.11987167502059382,0.11995249406175772,0.054545747297685285,0.05463182897862233,0.32393928199925753,0.32422802850356297,0.6760607180007425,0.675771971496437
183,2026-05-28 02:17:01,0.10488676996424315,0.10522389422838219,0.1008444303629942,0.10011918951132301,0.04044504689139532,0.04052443384982122,0.3297423974698556,0.3289630512514899,0.6702576025301443,0.6710369487485102
184,2026-05-28 02:32:01,0.08960573476702509,0.08965565647702856,0.11448614780852581,0.1135005973715651,0.05577562046162786,0.056152927120669056,0.351699720018796,0.35125448028673834,0.648300279981204,0.6487455197132617
185,2026-05-28 02:47:01,0.09263657957244656,0.09332433918392555,0.09446551774361009,0.09382422802850356,0.040821052900351575,0.04156769596199525,0.3579441678928691,0.3586698337292161,0.6420558321071309,0.6413301662707839
186,2026-05-28 03:02:01,0.09523809523809523,0.09509825704422072,0.12720146795627152,0.125,0.046157563546730354,0.04642857142857143,0.3013100597931264,0.3011904761904762,0.6986899402068736,0.6988095238095238
187,2026-05-28 03:02:02,0.09523809523809523,0.09509825704422072,0.12720146795627152,0.125,0.046157563546730354,0.04642857142857143,0.3013100597931264,0.3011904761904762,0.6986899402068736,0.6988095238095238
188,2026-05-28 03:17:01,0.10820451843043995,0.10782248984613876,0.1143500113039478,0.11296076099881094,0.04658089030912531,0.04637336504161712,0.3286769966819928,0.32936979785969084,0.6713230033180072,0.6706302021403092
189,2026-05-28 03:32:01,0.09773539928486293,0.09740857593775057,0.10423184355305196,0.10369487485101311,0.054938411495410885,0.05601907032181168,0.3079985400010121,0.3075089392133492,0.6920014599989879,0.6924910607866508
190,2026-05-28 03:47:01,0.10238095238095238,0.10194230736009183,0.11213497441778919,0.11190476190476191,0.05282024584383036,0.05238095238095238,0.3306050135173798,0.32976190476190476,0.6693949864826202,0.6702380952380953
191,2026-05-28 03:47:02,0.10238095238095238,0.10194230736009184,0.11213497441778922,0.11190476190476191,0.05282024584383035,0.05238095238095238,0.3306050135173798,0.32976190476190476,0.6693949864826202,0.6702380952380953
192,2026-05-28 04:02:01,0.09177592371871275,0.09118905205598903,0.1274921930819895,0.1263408820023838,0.05940626416866333,0.05959475566150179,0.325114747570214,0.3253873659117998,0.6748852524297859,0.6746126340882002
193,2026-05-28 04:17:01,0.10676156583629894,0.10618400001199987,0.12024226187977438,0.11981020166073547,0.04645882636354967,0.04744958481613286,0.3035966833602683,0.302491103202847,0.6964033166397317,0.697508896797153
194,2026-05-28 04:32:01,0.10107015457788347,0.10181135564361905,0.12841357316307966,0.12604042806183116,0.044813694911530574,0.04518430439952437,0.3128543728748113,0.31391200951248516,0.6871456271251887,0.6860879904875148
195,2026-05-28 04:47:01,0.10344827586206896,0.10301738848348811,0.1113530948217559,0.11296076099881094,0.04971439767179402,0.04994054696789536,0.3335061970978164,0.3329369797859691,0.6664938029021836,0.6670630202140309
196,2026-05-28 05:02:01,0.11045130641330166,0.11123294547047653,0.1040804081626732,0.10332541567695962,0.04967002847222185,0.0498812351543943,0.34132289932136534,0.342042755344418,0.6586771006786347,0.6579572446555819
197,2026-05-28 05:17:01,0.11044417767106843,0.11109116767964089,0.09937506342663066,0.09963985594237695,0.04323278406797112,0.04321728691476591,0.324545594951055,0.3241296518607443,0.675454405048945,0.6758703481392557
198,2026-05-28 05:32:01,0.0971563981042654,0.09776538373079177,0.1166125968469653,0.11492890995260663,0.05895068748463128,0.05924170616113744,0.3049348210687527,0.3068720379146919,0.6950651789312473,0.6931279620853081
199,2026-05-28 05:47:01,0.10131108462455304,0.10172861356137763,0.11345465625237425,0.11203814064362336,0.04260528515914424,0.04290822407628129,0.3229342683494964,0.3230035756853397,0.6770657316505035,0.6769964243146602
200,2026-05-28 06:02:01,0.10794780545670225,0.10748648579051083,0.12380759006575395,0.1221826809015421,0.03762090168695237,0.03795966785290629,0.3146857280362342,0.3155397390272835,0.6853142719637658,0.6844602609727165
201,2026-05-28 06:17:01,0.11785714285714285,0.11696436601216484,0.10611064738377281,0.10595238095238095,0.04100085148956251,0.041666666666666664,0.3400362945441855,0.3404761904761905,0.6599637054558145,0.6595238095238095
202,2026-05-28 06:32:01,0.1063321385902031,0.10698801312728912,0.11624461930789594,0.11589008363201912,0.037213929417573476,0.037037037037037035,0.3224654093872784,0.3225806451612903,0.6775345906127216,0.6774193548387097
203,2026-05-28 06:47:01,0.10939357907253269,0.11089074322096346,0.08927931656348548,0.089179548156956,0.04416249699806117,0.04518430439952437,0.3199832459763976,0.3210463733650416,0.6800167540236024,0.6789536266349584
204,2026-05-28 07:02:01,0.09472422062350119,0.09414795160460214,0.11371532580082802,0.11270983213429256,0.04286517827764079,0.04316546762589928,0.33516833369710963,0.3345323741007194,0.6648316663028904,0.6654676258992807
205,2026-05-28 07:17:01,0.11323003575685339,0.11295957901641573,0.10832783577927525,0.10846245530393325,0.04944429906435847,0.050059594755661505,0.31209427185924477,0.31227651966626935,0.6879057281407552,0.6877234803337307
206,2026-05-28 07:32:01,0.10023866348448687,0.0996633597957237,0.11303689270422372,0.11217183770883055,0.049926860377797325,0.050119331742243436,0.3270149334976253,0.32577565632458233,0.6729850665023747,0.6742243436754176
207,2026-05-28 07:47:01,0.10047846889952153,0.10098180769139375,0.11381856947946714,0.11244019138755981,0.04990215144898084,0.050239234449760764,0.3105711024285184,0.31220095693779903,0.6894288975714816,0.687799043062201
208,2026-05-28 08:02:01,0.0988095238095238,0.09919304140842507,0.12363505386231122,0.12261904761904761,0.047401968288220866,0.047619047619047616,0.31680490294278746,0.31785714285714284,0.6831950970572125,0.6821428571428572
209,2026-05-28 08:17:01,0.09592326139088729,0.09544144976901535,0.10340925753575565,0.10311750599520383,0.05028555148245931,0.050359712230215826,0.3112513986759272,0.3117505995203837,0.6887486013240728,0.6882494004796162
210,2026-05-28 08:17:02,0.09592326139088729,0.09544144976901534,0.10340925753575567,0.10311750599520383,0.0502855514824593,0.050359712230215826,0.3112513986759272,0.3117505995203837,0.6887486013240728,0.6882494004796162
211,2026-05-28 08:32:01,0.10595238095238095,0.10618211436917199,0.132853948994495,0.13095238095238096,0.046143179917362595,0.04642857142857143,0.32268516646069734,0.32142857142857145,0.6773148335393027,0.6785714285714286
212,2026-05-28 08:47:01,0.08523409363745499,0.08552453648030764,0.10203822749435534,0.10084033613445378,0.05546202728011831,0.055222088835534214,0.31188185711341654,0.3133253301320528,0.6881181428865835,0.6866746698679471
213,2026-05-28 09:02:01,0.10131108462455304,0.10046211768807475,0.12505592209436614,0.12276519666269368,0.05440664622244266,0.054827175208581644,0.3199343124777841,0.3206197854588796,0.680065687522216,0.6793802145411204
214,2026-05-28 09:17:01,0.10684273709483794,0.10665454755165768,0.10290476117861454,0.10204081632653061,0.04336773386415586,0.04321728691476591,0.31379888935537303,0.31452581032412963,0.686201110644627,0.6854741896758704
215,2026-05-28 09:32:01,0.09285714285714286,0.09321371811196974,0.11129607027545063,0.11071428571428571,0.06405887124489677,0.06428571428571428,0.3104490443972894,0.3119047619047619,0.6895509556027106,0.6880952380952381
216,2026-05-28 09:47:01,0.10965435041716329,0.11060434922894291,0.09738279078641297,0.09654350417163289,0.058503959618148624,0.058402860548271755,0.33044501393831804,0.33134684147794996,0.669554986061682,0.6686531585220501
217,2026-05-28 10:02:01,0.11401425178147269,0.11354622524742315,0.12460221093447674,0.12351543942992874,0.043355996094549265,0.043942992874109264,0.30058762913995296,0.3004750593824228,0.699412370860047,0.6995249406175772
218,2026-05-28 10:02:02,0.11401425178147269,0.11354622524742312,0.12460221093447674,0.12351543942992874,0.043355996094549265,0.043942992874109264,0.300587629139953,0.3004750593824228,0.699412370860047,0.6995249406175772
219,2026-05-28 10:17:01,0.11904761904761904,0.11909107849088425,0.11110552871674587,0.11071428571428571,0.05044640618484808,0.05119047619047619,0.3052261611175403,0.305952380952381,0.6947738388824597,0.694047619047619
220,2026-05-28 10:32:01,0.09036860879904875,0.09012514026408959,0.1079589986070014,0.1070154577883472,0.04242029346878973,0.04280618311533888,0.299177913590671,0.29964328180737215,0.7008220864093291,0.7003567181926278
221,2026-05-28 10:32:02,0.09036860879904875,0.0901251402640896,0.1079589986070014,0.1070154577883472,0.042420293468789734,0.04280618311533888,0.2991779135906709,0.29964328180737215,0.7008220864093291,0.7003567181926278
222,2026-05-28 10:47:01,0.09483793517406963,0.09467623413138149,0.0941237703502654,0.0936374549819928,0.062301838372572346,0.062424969987995196,0.3115317187791783,0.31092436974789917,0.6884682812208217,0.6890756302521008
223,2026-05-28 11:02:01,0.10952380952380952,0.10941937648764988,0.118736654950973,0.11785714285714285,0.057360065067033394,0.05714285714285714,0.3175567419653509,0.31785714285714284,0.6824432580346491,0.6821428571428572
224,2026-05-28 11:17:01,0.10107015457788347,0.10013610449896038,0.10488515448533682,0.10463733650416171,0.05847971468591044,0.05826397146254459,0.3162783336433358,0.3162901307966706,0.6837216663566642,0.6837098692033294
225,2026-05-28 11:17:02,0.10107015457788347,0.10013610449896038,0.10488515448533682,0.10463733650416171,0.05847971468591044,0.05826397146254459,0.3162783336433358,0.3162901307966706,0.6837216663566642,0.6837098692033294
226,2026-05-28 11:32:01,0.10177514792899409,0.10234860788134215,0.11094760882950869,0.11005917159763313,0.056579056258132,0.05680473372781065,0.3033560579902044,0.30414201183431955,0.6966439420097956,0.6958579881656805
227,2026-05-28 11:47:01,0.11058263971462545,0.11155973960838779,0.12672307406056885,0.1272294887039239,0.04544349186383355,0.04518430439952437,0.29442972625103025,0.29607609988109396,0.7055702737489697,0.703923900118906
228,2026-05-28 12:02:01,0.09285714285714286,0.09251283817965136,0.10537564857714798,0.10357142857142858,0.05178037999353132,0.05238095238095238,0.3368388413126805,0.33690476190476193,0.6631611586873195,0.6630952380952381
229,2026-05-28 12:17:01,0.11137440758293839,0.11119368570550328,0.1153210882516931,0.11374407582938388,0.05060467622689173,0.0509478672985782,0.3016782412969078,0.3033175355450237,0.6983217587030922,0.6966824644549763
230,2026-05-28 12:32:01,0.10807600950118765,0.10813699277090028,0.10890411431224041,0.10807600950118765,0.05612880289311014,0.057007125890736345,0.3025090303905123,0.3028503562945368,0.6974909696094878,0.6971496437054632
231,2026-05-28 12:47:01,0.10688836104513064,0.10684218395782463,0.12049118556441711,0.1187648456057007,0.04619603670555887,0.04631828978622328,0.32476892881336444,0.32779097387173395,0.6752310711866356,0.672209026128266
232,2026-05-28 13:02:01,0.11150652431791222,0.11097952946031955,0.11076253027093112,0.10913404507710557,0.047494013768268464,0.04863582443653618,0.3045071516386401,0.30486358244365364,0.6954928483613598,0.6951364175563464
233,2026-05-28 13:17:01,0.10476190476190476,0.1050691130841104,0.10149786086640533,0.10119047619047619,0.0494027277137444,0.05,0.3130882379088794,0.3130952380952381,0.6869117620911206,0.6869047619047619
234,2026-05-28 13:32:01,0.09144893111638955,0.09121025383051415,0.10958257351862333,0.10926365795724466,0.05120784338384791,0.0510688836104513,0.3257042696346601,0.32660332541567694,0.6742957303653399,0.6733966745843231
235,2026-05-28 13:47:01,0.09750297265160524,0.09829235786846577,0.12460431529795687,0.12366230677764566,0.05774601190786162,0.05826397146254459,0.3135885982321435,0.31391200951248516,0.6864114017678564,0.6860879904875148
236,2026-05-28 14:02:01,0.09415971394517282,0.09309259311353246,0.10534963457757436,0.10369487485101311,0.04856256200089829,0.04886769964243146,0.3360156442833214,0.3361144219308701,0.6639843557166786,0.66388557806913
237,2026-05-28 14:17:01,0.10463733650416171,0.10504464819824066,0.11313700242705853,0.1117717003567182,0.04428839142193591,0.04518430439952437,0.31480228272286503,0.3151010701545779,0.685197717277135,0.6848989298454221
238,2026-05-28 14:32:01,0.09940119760479042,0.10048949573944599,0.11755134785486103,0.11497005988023952,0.054337496516447634,0.055089820359281436,0.3050550882342738,0.3065868263473054,0.6949449117657263,0.6934131736526946
239,2026-05-28 14:47:01,0.10488676996424315,0.10622455847272856,0.1166486458574294,0.11561382598331346,0.04525446146807693,0.04529201430274136,0.3178514023424117,0.31942789034564956,0.6821485976575883,0.6805721096543504
240,2026-05-28 15:02:01,0.10817307692307693,0.10840918762335634,0.10795450102872158,0.10576923076923077,0.0468346777845549,0.046875,0.30912440383248846,0.3112980769230769,0.6908755961675115,0.6887019230769231
241,2026-05-28 15:17:01,0.1076555023923445,0.10812435820873098,0.11267137657889101,0.11244019138755981,0.05374863190946753,0.05382775119617225,0.3174170075155776,0.3181818181818182,0.6825829924844224,0.6818181818181819
242,2026-05-28 15:32:01,0.08721624850657109,0.08764137760969164,0.11787415500637892,0.11827956989247312,0.046825482852795586,0.04659498207885305,0.3075703013655754,0.30824372759856633,0.6924296986344246,0.6917562724014337
243,2026-05-28 15:47:01,0.09112709832134293,0.0910644399460189,0.13235640383008804,0.13069544364508393,0.041989091318038685,0.04196642685851319,0.32413273568536727,0.3237410071942446,0.6758672643146327,0.6762589928057554
244,2026-05-28 16:02:01,0.10714285714285714,0.10751201523047833,0.10638430627096614,0.10595238095238095,0.04995743125404238,0.05,0.3272014208249049,0.3273809523809524,0.6727985791750951,0.6726190476190477
245,2026-05-28 16:02:02,0.10714285714285714,0.10751201523047833,0.10638430627096614,0.10595238095238095,0.04995743125404238,0.05,0.3272014208249049,0.3273809523809524,0.6727985791750951,0.6726190476190477
246,2026-05-28 16:17:01,0.1,0.10048345836311814,0.11485021939993087,0.11428571428571428,0.053746564103817264,0.05357142857142857,0.3408570923296799,0.3416666666666667,0.6591429076703201,0.6583333333333333
247,2026-05-28 16:32:01,0.09274673008323424,0.09251974248185715,0.11689934563448831,0.11652794292508918,0.04668695916128577,0.04637336504161712,0.33145864210261844,0.33055885850178357,0.6685413578973816,0.6694411414982164
248,2026-05-28 16:47:01,0.09144893111638955,0.09166003807473933,0.1267368169053533,0.12470308788598575,0.05038990955534876,0.0498812351543943,0.32319058447413757,0.32422802850356297,0.6768094155258624,0.675771971496437
249,2026-05-28 17:02:01,0.1079136690647482,0.10878549656848646,0.11196563270116791,0.11031175059952038,0.034295182064772986,0.03477218225419664,0.3137240606337445,0.31414868105515587,0.6862759393662555,0.6858513189448441
250,2026-05-28 17:17:01,0.11244019138755981,0.11236315401351953,0.10767461733928756,0.10645933014354067,0.05104663179882096,0.05143540669856459,0.3144841113946047,0.3157894736842105,0.6855158886053954,0.6842105263157895
251,2026-05-28 17:32:01,0.09654350417163289,0.09727915577225271,0.11327881133487114,0.11203814064362336,0.05777663557040565,0.05959475566150179,0.33425372419191657,0.33373063170441003,0.6657462758080834,0.66626936829559
252,2026-05-28 17:47:01,0.09512485136741974,0.09508591153071162,0.12010278989775303,0.11771700356718193,0.05428220047462175,0.054696789536266346,0.3048577527002453,0.3055885850178359,0.6951422472997547,0.6944114149821641
253,2026-05-28 18:02:01,0.08907363420427554,0.08953002055408646,0.11288108120537317,0.11163895486935867,0.04214752485698284,0.04275534441805225,0.31952807992439985,0.32066508313539194,0.6804719200756002,0.6793349168646081
254,2026-05-28 18:17:01,0.10978520286396182,0.11009961460848854,0.11329491639742557,0.11217183770883055,0.04522598975964949,0.045346062052505964,0.311041043185168,0.3126491646778043,0.688958956814832,0.6873508353221958
255,2026-05-28 18:32:01,0.09808612440191387,0.09863040415523149,0.12311615316289048,0.12200956937799043,0.039416030150728885,0.039473684210526314,0.3200607256504494,0.32177033492822965,0.6799392743495506,0.6782296650717703
256,2026-05-28 18:47:01,0.09869203329369798,0.09908223924652852,0.12007403154475453,0.12009512485136742,0.046043818422109355,0.04637336504161712,0.33862029397378185,0.3388822829964328,0.6613797060262181,0.6611177170035671
257,2026-05-28 18:47:02,0.09869203329369798,0.09908223924652852,0.12007403154475453,0.12009512485136742,0.04604381842210935,0.04637336504161712,0.3386202939737819,0.3388822829964328,0.6613797060262181,0.6611177170035671
258,2026-05-28 19:02:01,0.09857482185273159,0.09853741200181491,0.12325404017228814,0.12114014251781473,0.057067433248628854,0.057007125890736345,0.32452900582134425,0.3254156769596199,0.6754709941786557,0.6745843230403801
259,2026-05-28 19:17:01,0.09512485136741974,0.09585505009261655,0.10955041812585616,0.10820451843043995,0.04488576785420534,0.04518430439952437,0.32490558238138,0.32461355529131986,0.67509441761862,0.6753864447086801
260,2026-05-28 19:32:01,0.09058402860548272,0.09103394765548749,0.11435139508425107,0.11323003575685339,0.058304405239372394,0.058402860548271755,0.3335013550707062,0.33373063170441003,0.6664986449292938,0.66626936829559
261,2026-05-28 19:47:01,0.10570071258907364,0.1065865898305284,0.12291280767237875,0.12232779097387174,0.06083464341137299,0.060570071258907364,0.3178738368311478,0.3182897862232779,0.6821261631688522,0.6817102137767221
262,2026-05-28 20:02:01,0.10727056019070322,0.1066790221970428,0.11459168351208134,0.11442193087008343,0.04522515458918686,0.04529201430274136,0.3148751898996472,0.31585220500595945,0.6851248101003529,0.6841477949940405
263,2026-05-28 20:17:01,0.09307875894988067,0.09359734107853762,0.1268005402631124,0.12649164677804295,0.06371384551115192,0.06443914081145585,0.3130807168688058,0.315035799522673,0.6869192831311942,0.684964200477327
264,2026-05-28 20:17:02,0.09307875894988067,0.09359734107853762,0.1268005402631124,0.12649164677804295,0.06371384551115192,0.06443914081145585,0.3130807168688058,0.315035799522673,0.6869192831311942,0.684964200477327
265,2026-05-28 20:32:01,0.09155766944114149,0.09155395809773281,0.11878516466574515,0.11890606420927467,0.043907801496439997,0.04399524375743163,0.3368526633106414,0.33531510107015455,0.6631473366893585,0.6646848989298455
266,2026-05-28 20:47:01,0.10324129651860744,0.10420212323724218,0.11122087873240502,0.11044417767106843,0.06891048857898464,0.06962785114045618,0.2902923162921754,0.290516206482593,0.7097076837078247,0.709483793517407
267,2026-05-28 21:02:01,0.11298076923076923,0.11344121172496457,0.11570048309178742,0.1141826923076923,0.060134938796266024,0.06009615384615385,0.30391031927645196,0.30408653846153844,0.696089680723548,0.6959134615384616
268,2026-05-28 21:17:01,0.10336538461538461,0.10391563918026966,0.11978023414963221,0.11899038461538461,0.05248387994138417,0.052884615384615384,0.30052702409303067,0.3016826923076923,0.6994729759069693,0.6983173076923077
269,2026-05-28 21:32:01,0.09735576923076923,0.09723127249844632,0.11653016824709735,0.1141826923076923,0.05322716326717114,0.052884615384615384,0.3396842120352054,0.3401442307692308,0.6603157879647946,0.6598557692307692
270,2026-05-28 21:47:01,0.1026252983293556,0.1037181794282634,0.1048350772157071,0.10381861575178998,0.04931061246391377,0.050119331742243436,0.3125599210707157,0.3126491646778043,0.6874400789292843,0.6873508353221958
271,2026-05-28 22:02:01,0.10885167464114832,0.10885100706613197,0.11885010665297155,0.11842105263157894,0.041456818082569194,0.041866028708133975,0.32065939841549096,0.32177033492822965,0.679340601584509,0.6782296650717703
272,2026-05-28 22:17:01,0.10752688172043011,0.10746025331242029,0.1050328235888387,0.1039426523297491,0.03999474554588706,0.04062126642771804,0.3095010894394122,0.3094384707287933,0.6904989105605879,0.6905615292712066
273,2026-05-28 22:32:01,0.08799048751486326,0.08782032620079142,0.11265141805153785,0.1117717003567182,0.05821512014224437,0.05826397146254459,0.30623453511740234,0.30677764565992865,0.6937654648825977,0.6932223543400713
274,2026-05-28 22:47:01,0.0988095238095238,0.09841388819386698,0.09997600294069295,0.1,0.05601170463820506,0.05714285714285714,0.3402650141682577,0.3392857142857143,0.6597349858317423,0.6607142857142857
275,2026-05-28 23:02:01,0.10216346153846154,0.10175529588663919,0.12546203567952902,0.12379807692307693,0.045468390509744064,0.04567307692307692,0.3149213020158316,0.31490384615384615,0.6850786979841684,0.6850961538461539
276,2026-05-28 23:17:01,0.10709987966305656,0.10767084774110924,0.10721206191405405,0.10709987966305656,0.04110342368882022,0.04091456077015644,0.3245723901920658,0.3249097472924188,0.6754276098079341,0.6750902527075813
277,2026-05-28 23:32:01,0.09004739336492891,0.09005362901536693,0.12556682928278448,0.12440758293838862,0.05052350739098237,0.0509478672985782,0.31784134726439595,0.3187203791469194,0.682158652735604,0.6812796208530806
278,2026-05-28 23:47:01,0.10752688172043011,0.10788872353114028,0.12412652606405805,0.12305854241338113,0.045809152404313144,0.04659498207885305,0.3439534848875675,0.3428912783751493,0.6560465151124325,0.6571087216248507
279,2026-05-29 00:02:01,0.10709987966305656,0.10685575762709217,0.11774523335003347,0.11672683513838748,0.04880351621359868,0.049338146811071,0.3161409310546137,0.3164861612515042,0.6838590689453863,0.6835138387484958
280,2026-05-29 00:17:01,0.1026252983293556,0.10186148001580628,0.1281980671864961,0.12649164677804295,0.046957485409180225,0.0477326968973747,0.30845451963388165,0.30906921241050117,0.6915454803661183,0.6909307875894988
281,2026-05-29 00:17:02,0.1026252983293556,0.10186148001580628,0.1281980671864961,0.12649164677804295,0.046957485409180225,0.0477326968973747,0.30845451963388165,0.30906921241050117,0.6915454803661183,0.6909307875894988
282,2026-05-29 00:32:01,0.09285714285714286,0.09331209961985203,0.12454607976285711,0.12261904761904761,0.05452039962047217,0.05476190476190476,0.32752982580169043,0.32857142857142857,0.6724701741983096,0.6714285714285715
283,2026-05-29 00:47:01,0.09700598802395209,0.09662613746427166,0.10782529522627593,0.10778443113772455,0.05270901755828422,0.05269461077844311,0.3206550135630016,0.3209580838323353,0.6793449864369985,0.6790419161676646
284,2026-05-29 01:02:01,0.09975961538461539,0.10024526728461214,0.13500328232883904,0.13341346153846154,0.044398157368565005,0.04447115384615385,0.32482412969210406,0.3269230769230769,0.6751758703078959,0.6730769230769231
285,2026-05-29 01:17:01,0.10438908659549229,0.10424479720072895,0.10846689233041788,0.10794780545670225,0.04828438305038067,0.04863582443653618,0.29330116775519555,0.29537366548042704,0.7066988322448045,0.7046263345195729
286,2026-05-29 01:32:01,0.09483793517406963,0.09532945173970815,0.11996921971280945,0.11884753901560624,0.04987810295502603,0.05042016806722689,0.32320573038521755,0.3241296518607443,0.6767942696147824,0.6758703481392557
287,2026-05-29 01:47:01,0.10804321728691477,0.10855808455009183,0.11920065080573901,0.11764705882352941,0.0499284389649945,0.05042016806722689,0.31692667598716506,0.3169267707082833,0.6830733240128349,0.6830732292917168
288,2026-05-29 02:02:01,0.10406698564593302,0.10426295841235267,0.11232262132440937,0.11124401913875598,0.0568169292594559,0.05741626794258373,0.3112921627262599,0.31220095693779903,0.6887078372737401,0.687799043062201
289,2026-05-29 02:17:01,0.0985576923076923,0.0986124738155797,0.11942118678255767,0.11778846153846154,0.04552810820664497,0.04567307692307692,0.3298753907438209,0.33052884615384615,0.6701246092561791,0.6694711538461539
290,2026-05-29 02:32:01,0.09254807692307693,0.09301350024731367,0.1282159380369099,0.12740384615384615,0.047508171639279465,0.04807692307692308,0.3115446550969502,0.3125,0.6884553449030498,0.6875
291,2026-05-29 02:47:01,0.11870503597122302,0.11883496232230424,0.11229577944854033,0.11151079136690648,0.05557902973715062,0.05515587529976019,0.32599774723409797,0.3273381294964029,0.674002252765902,0.6726618705035972
292,2026-05-29 03:02:01,0.10406698564593302,0.10477628808237105,0.11180783734264381,0.11124401913875598,0.050377842443825885,0.05143540669856459,0.3045804840445057,0.3050239234449761,0.6954195159554943,0.6949760765550239
293,2026-05-29 03:02:02,0.10406698564593302,0.10477628808237105,0.11180783734264381,0.11124401913875598,0.050377842443825885,0.05143540669856459,0.3045804840445057,0.3050239234449761,0.6954195159554943,0.6949760765550239
294,2026-05-29 03:17:01,0.1089820359281437,0.10931986690523277,0.1158207615280786,0.11377245508982035,0.051476096305364594,0.05149700598802395,0.3073146247292589,0.3089820359281437,0.6926853752707411,0.6910179640718563
295,2026-05-29 03:32:01,0.1130952380952381,0.11376698439216293,0.11289659671784864,0.11190476190476191,0.051539032342136394,0.05238095238095238,0.29489806595907225,0.29404761904761906,0.7051019340409277,0.7059523809523809
296,2026-05-29 03:47:01,0.11483253588516747,0.11528428285563923,0.1227162526809045,0.12081339712918661,0.05370953414182987,0.05382775119617225,0.29833174228468534,0.30023923444976075,0.7016682577153146,0.6997607655502392
297,2026-05-29 04:02:01,0.10406698564593302,0.10445571335442252,0.12158983516148365,0.11961722488038277,0.04629177250656401,0.04665071770334928,0.31460739102267665,0.3145933014354067,0.6853926089773233,0.6854066985645932
298,2026-05-29 04:17:01,0.1037394451145959,0.10354672553872217,0.10752727818740779,0.10735826296743065,0.04568127765098603,0.045838359469240045,0.30453681236609065,0.3039806996381182,0.6954631876339094,0.6960193003618818
299,2026-05-29 04:32:01,0.11044417767106843,0.11050720483125023,0.11894813285938155,0.11884753901560624,0.04939808125979436,0.05042016806722689,0.3218098841875932,0.3205282112845138,0.6781901158124068,0.6794717887154862
300,2026-05-29 04:47:01,0.0985576923076923,0.09861522967234676,0.11512595750720264,0.11298076923076923,0.050107348147426754,0.05048076923076923,0.3281194031138696,0.328125,0.6718805968861303,0.671875
301,2026-05-29 05:02:01,0.1063321385902031,0.10646351000222505,0.11845837007779762,0.11708482676224612,0.051862351931423724,0.052568697729988054,0.31294167543780543,0.3130227001194743,0.6870583245621946,0.6869772998805257
302,2026-05-29 05:17:01,0.0891566265060241,0.08940937779481578,0.11248143491014995,0.1108433734939759,0.054049773505080834,0.05421686746987952,0.3284218327365874,0.3289156626506024,0.6715781672634126,0.6710843373493975
303,2026-05-29 05:32:01,0.11163895486935867,0.1117277101845904,0.12476154331493694,0.12351543942992874,0.05489179824544606,0.05463182897862233,0.28714491008090554,0.28859857482185275,0.7128550899190944,0.7114014251781473
304,2026-05-29 05:47:01,0.0991636798088411,0.09993623673534645,0.12636711908716103,0.12544802867383512,0.038337584136419564,0.038231780167264036,0.3162218615414761,0.31780167264038234,0.683778138458524,0.6821983273596177
305,2026-05-29 05:47:02,0.0991636798088411,0.09993623673534646,0.12636711908716106,0.12544802867383512,0.038337584136419564,0.038231780167264036,0.316221861541476,0.31780167264038234,0.683778138458524,0.6821983273596177
306,2026-05-29 06:02:01,0.10513739545997611,0.10548823033823744,0.13568920650820585,0.13500597371565112,0.04954513104150176,0.05017921146953405,0.29846566724005374,0.2986857825567503,0.7015343327599463,0.7013142174432496
307,2026-05-29 06:17:01,0.10513739545997611,0.10586479013410444,0.10979704925110964,0.10991636798088411,0.05351093714336854,0.053763440860215055,0.3272509623410787,0.32855436081242534,0.6727490376589214,0.6714456391875747
308,2026-05-29 06:32:01,0.10419161676646707,0.10508112233293591,0.11845355230787591,0.11736526946107785,0.05532295535852226,0.055089820359281436,0.31752195840949443,0.31736526946107785,0.6824780415905056,0.6826347305389222
309,2026-05-29 06:47:01,0.09592326139088729,0.09571919822221837,0.11977361608211315,0.11990407673860912,0.052714008927586244,0.05275779376498801,0.32369336883128047,0.3237410071942446,0.6763066311687196,0.6762589928057554
310,2026-05-29 06:47:02,0.09592326139088729,0.09571919822221837,0.11977361608211315,0.11990407673860912,0.052714008927586244,0.05275779376498801,0.32369336883128047,0.3237410071942446,0.6763066311687196,0.6762589928057554
311,2026-05-29 07:02:01,0.09296781883194279,0.09298906268905516,0.10178120142031885,0.10250297973778308,0.044890350096725776,0.04529201430274136,0.32391935906049596,0.3230035756853397,0.676080640939504,0.6769964243146602
312,2026-05-29 07:17:01,0.10179640718562874,0.10235015563501834,0.11220707874809976,0.1125748502994012,0.05525071978678259,0.0562874251497006,0.32046830176593705,0.3209580838323353,0.6795316982340629,0.6790419161676646
313,2026-05-29 07:32:01,0.10978520286396182,0.11065418909731584,0.12785236617705142,0.12649164677804295,0.04222401257206486,0.04295942720763723,0.30424283044631617,0.3054892601431981,0.6957571695536838,0.6945107398568019
314,2026-05-29 07:32:02,0.10978520286396182,0.11065418909731584,0.12785236617705142,0.12649164677804295,0.04222401257206486,0.04295942720763723,0.30424283044631617,0.3054892601431981,0.6957571695536838,0.6945107398568019
315,2026-05-29 07:47:01,0.08732057416267942,0.0876789745111282,0.1122369240539109,0.11244019138755981,0.04523683035917617,0.045454545454545456,0.33081320132786257,0.33133971291866027,0.6691867986721374,0.6686602870813397
316,2026-05-29 08:02:01,0.10501193317422435,0.10532477554755412,0.1252643025160353,0.12529832935560858,0.04629923929280004,0.046539379474940336,0.30482435829714777,0.3042959427207637,0.6951756417028523,0.6957040572792363
317,2026-05-29 08:02:02,0.10501193317422435,0.10532477554755415,0.1252643025160353,0.12529832935560858,0.04629923929280005,0.046539379474940336,0.3048243582971477,0.3042959427207637,0.6951756417028523,0.6957040572792363
318,2026-05-29 08:17:01,0.10287081339712918,0.1029696463276343,0.1270394933211751,0.12440191387559808,0.05375248787563305,0.05382775119617225,0.30104920168644617,0.30023923444976075,0.6989507983135539,0.6997607655502392
319,2026-05-29 08:17:02,0.10287081339712918,0.10296964632763432,0.1270394933211751,0.12440191387559808,0.05375248787563305,0.05382775119617225,0.30104920168644617,0.30023923444976075,0.6989507983135539,0.6997607655502392
320,2026-05-29 08:32:01,0.10620525059665871,0.10716956925760979,0.12386948953888313,0.12291169451073986,0.047394351889871955,0.0477326968973747,0.29737292675092963,0.29832935560859186,0.7026270732490704,0.7016706443914081
321,2026-05-29 08:47:01,0.09382422802850356,0.09377246075124493,0.11033848209694803,0.11045130641330166,0.04482753867698788,0.04513064133016627,0.33137009510530524,0.331353919239905,0.6686299048946948,0.668646080760095
322,2026-05-29 09:02:01,0.09535160905840286,0.09540619860215638,0.11661422928983207,0.11561382598331346,0.044782530116762614,0.04529201430274136,0.3219864855535518,0.3206197854588796,0.6780135144464482,0.6793802145411204
323,2026-05-29 09:17:01,0.10059880239520957,0.10123349085345215,0.11185629711875089,0.11017964071856287,0.04961606120609817,0.05029940119760479,0.3329098705085327,0.332934131736527,0.6670901294914673,0.667065868263473
324,2026-05-29 09:32:01,0.11414982164090369,0.114046378960842,0.11279345551767683,0.1117717003567182,0.04606246741932154,0.04637336504161712,0.31306277451397946,0.31391200951248516,0.6869372254860205,0.6860879904875148
325,2026-05-29 09:47:01,0.1092436974789916,0.10961325292346094,0.10265797585265068,0.10204081632653061,0.05231952214778435,0.05282112845138055,0.3037978703987652,0.304921968787515,0.6962021296012348,0.695078031212485
326,2026-05-29 10:02:01,0.10265700483091787,0.10285354306791213,0.1169344652272309,0.11594202898550725,0.048522300796289365,0.04830917874396135,0.29058888710146585,0.29106280193236717,0.7094111128985341,0.7089371980676329
327,2026-05-29 10:17:01,0.10978520286396182,0.11009267383924067,0.11546799276432299,0.11575178997613365,0.05496473552179713,0.05608591885441527,0.3010829896524494,0.30071599045346065,0.6989170103475506,0.6992840095465394
328,2026-05-29 10:17:02,0.10978520286396182,0.11009267383924067,0.11546799276432299,0.11575178997613365,0.05496473552179711,0.05608591885441527,0.3010829896524494,0.30071599045346065,0.6989170103475506,0.6992840095465394
329,2026-05-29 10:32:01,0.10419161676646707,0.10492297563382127,0.09163302851039,0.09101796407185629,0.047290237259770544,0.04790419161676647,0.312063589519486,0.3137724550898204,0.687936410480514,0.6862275449101796
330,2026-05-29 10:47:01,0.09975961538461539,0.1010620253511775,0.09889202168224769,0.0985576923076923,0.041937329929815456,0.042067307692307696,0.31429610540497116,0.3161057692307692,0.6857038945950289,0.6838942307692308
331,2026-05-29 11:02:01,0.09975961538461539,0.10012648598518732,0.09897679485659858,0.09735576923076923,0.0566758357517945,0.057692307692307696,0.3168139312063213,0.3173076923076923,0.6831860687936787,0.6826923076923077
332,2026-05-29 11:02:02,0.09975961538461539,0.10012648598518732,0.09897679485659859,0.09735576923076923,0.0566758357517945,0.057692307692307696,0.3168139312063213,0.3173076923076923,0.6831860687936787,0.6826923076923077
333,2026-05-29 11:17:01,0.09952038369304557,0.10039133559178463,0.10680188080612718,0.10671462829736211,0.04881375734383357,0.049160671462829736,0.31170071752865747,0.3117505995203837,0.6882992824713425,0.6882494004796162
334,2026-05-29 11:17:02,0.09952038369304557,0.10039133559178463,0.10680188080612721,0.10671462829736211,0.04881375734383357,0.049160671462829736,0.31170071752865747,0.3117505995203837,0.6882992824713425,0.6882494004796162
335,2026-05-29 11:32:01,0.11124401913875598,0.11123528836433534,0.11499993856947803,0.11483253588516747,0.0514675009339852,0.05143540669856459,0.3060284217311121,0.3050239234449761,0.6939715782688879,0.6949760765550239
336,2026-05-29 11:47:01,0.10551558752997602,0.10627705624418286,0.10301462076897941,0.10191846522781775,0.05213227921844028,0.05155875299760192,0.3047888011303562,0.3069544364508393,0.6952111988696438,0.6930455635491607
337,2026-05-29 12:02:01,0.09723889555822329,0.09792176482431034,0.13670012091365466,0.13565426170468187,0.04969799517676414,0.05042016806722689,0.3018015064938984,0.3037214885954382,0.6981984935061016,0.6962785114045618
338,2026-05-29 12:17:01,0.09808612440191387,0.0987860177535844,0.10418677674238892,0.10287081339712918,0.043468593402368236,0.04425837320574163,0.3079270649622153,0.30980861244019137,0.6920729350377848,0.6901913875598087
339,2026-05-29 12:32:01,0.09688995215311005,0.09762789302516497,0.10802279688042689,0.10645933014354067,0.05090259227684633,0.05143540669856459,0.33373821477061033,0.3349282296650718,0.6662617852293897,0.6650717703349283
340,2026-05-29 12:47:01,0.09057971014492754,0.09116342036408202,0.12365649059052235,0.12198067632850242,0.04543324967332686,0.04589371980676329,0.3247930623084624,0.3248792270531401,0.6752069376915376,0.6751207729468599
341,2026-05-29 13:02:01,0.10830324909747292,0.10950717974099086,0.13107109581004067,0.12876052948255115,0.05176588018289663,0.05174488567990373,0.295178194078851,0.2972322503008424,0.7048218059211491,0.7027677496991576
342,2026-05-29 13:17:01,0.10463733650416171,0.10602490897078584,0.09547483675014816,0.09512485136741974,0.04977705842533518,0.04994054696789536,0.35898947395172287,0.3579072532699168,0.6410105260482771,0.6420927467300832
343,2026-05-29 13:17:02,0.10463733650416171,0.10602490897078583,0.09547483675014816,0.09512485136741974,0.04977705842533518,0.04994054696789536,0.35898947395172287,0.3579072532699168,0.6410105260482771,0.6420927467300832
344,2026-05-29 13:32:01,0.09820359281437126,0.09830241974649714,0.11798474213431324,0.11616766467065869,0.05286051305983016,0.05389221556886228,0.3188358944617446,0.3197604790419162,0.6811641055382553,0.6802395209580838
345,2026-05-29 13:47:01,0.1079136690647482,0.10842027677501336,0.11806477961603312,0.11630695443645084,0.04342035939099532,0.04436450839328537,0.28815435238635295,0.290167865707434,0.711845647613647,0.709832134292566
346,2026-05-29 14:02:01,0.08076009501187649,0.08070570632704507,0.108276629087833,0.10688836104513064,0.06287674951432037,0.06294536817102138,0.32347825666760766,0.32304038004750596,0.6765217433323923,0.6769596199524941
347,2026-05-29 14:17:01,0.09495192307692307,0.09582749104196434,0.11071111028238814,0.109375,0.05805857724815773,0.05889423076923077,0.316178331484273,0.3173076923076923,0.683821668515727,0.6826923076923077
348,2026-05-29 14:32:01,0.09188544152744631,0.09234847413925937,0.10990888616399115,0.10739856801909307,0.048461718248301054,0.04892601431980907,0.31715682919416344,0.3198090692124105,0.6828431708058366,0.6801909307875895
349,2026-05-29 14:47:01,0.09892729439809297,0.09883544344920492,0.11048106991626154,0.10965435041716329,0.045559939865849816,0.04648390941597139,0.32635935502345925,0.3253873659117998,0.6736406449765407,0.6746126340882002
350,2026-05-29 15:02:01,0.09904534606205251,0.09940382889840106,0.12064686759925274,0.11933174224343675,0.05164972125384287,0.05250596658711217,0.30763740199755824,0.30906921241050117,0.6923625980024417,0.6909307875894988
351,2026-05-29 15:17:01,0.10250297973778308,0.10251408674715048,0.12342018645091965,0.12276519666269368,0.06380280554190752,0.06436233611442194,0.31272591232535357,0.3146603098927294,0.6872740876746464,0.6853396901072706
352,2026-05-29 15:32:01,0.11244019138755981,0.11226195262061842,0.09906011614639455,0.09808612440191387,0.047596658306980164,0.04784688995215311,0.3187377187552431,0.3181818181818182,0.6812622812447569,0.6818181818181819
353,2026-05-29 15:47:01,0.10538922155688622,0.10577792580934076,0.10757185487645402,0.10538922155688622,0.0592010435740016,0.059880239520958084,0.31987019206044087,0.318562874251497,0.6801298079395591,0.681437125748503
354,2026-05-29 16:02:01,0.09415971394517282,0.09431436921783568,0.10638638372790007,0.10488676996424315,0.04529329888767315,0.04529201430274136,0.3024131921580017,0.3039332538736591,0.6975868078419982,0.6960667461263409
355,2026-05-29 16:17:01,0.10576923076923077,0.10608464550474347,0.13053568151612327,0.12980769230769232,0.043531628054465234,0.04447115384615385,0.30730442495232857,0.3076923076923077,0.6926955750476714,0.6923076923076923
356,2026-05-29 16:32:01,0.10023866348448687,0.10152150200852998,0.12064288611412088,0.11933174224343675,0.04298032396629516,0.04295942720763723,0.31642721459296796,0.31742243436754175,0.683572785407032,0.6825775656324582
357,2026-05-29 16:47:01,0.09794437726723096,0.09888232503916247,0.11408590982908233,0.1124546553808948,0.040969043239939905,0.041112454655380895,0.28414191604179095,0.28657799274486095,0.715858083958209,0.713422007255139
358,2026-05-29 17:02:01,0.10216346153846154,0.1023463369281854,0.12262513256458271,0.1201923076923077,0.05862738959621563,0.05889423076923077,0.30843157065654303,0.3088942307692308,0.691568429343457,0.6911057692307692
359,2026-05-29 17:17:01,0.10108303249097472,0.1013863176567578,0.11446992493409111,0.11432009626955475,0.05182174237562159,0.05174488567990373,0.328552530419078,0.3285198555956679,0.671447469580922,0.6714801444043321
360,2026-05-29 17:32:01,0.08862275449101796,0.08843099802114127,0.11837697887647569,0.11736526946107785,0.04819433646888952,0.04790419161676647,0.3460351979444917,0.3449101796407186,0.6539648020555082,0.6550898203592814
361,2026-05-29 17:32:02,0.08862275449101796,0.08843099802114127,0.11837697887647569,0.11736526946107785,0.048194336468889515,0.04790419161676647,0.3460351979444917,0.3449101796407186,0.6539648020555082,0.6550898203592814
362,2026-05-29 17:47:01,0.10120481927710843,0.10172553139335365,0.10621430822565395,0.10602409638554217,0.04517292899580955,0.04578313253012048,0.31954452887597123,0.3204819277108434,0.6804554711240287,0.6795180722891566
363,2026-05-29 18:02:01,0.10820451843043995,0.10891367232286922,0.1226389354257835,0.12128418549346016,0.05699992450872695,0.057074910820451845,0.3027220418896051,0.3032104637336504,0.697277958110395,0.6967895362663497
364,2026-05-29 18:17:01,0.11644657863145258,0.11653549117703448,0.13292617436087006,0.13085234093637454,0.04862323208498222,0.04921968787515006,0.31882276320042446,0.3169267707082833,0.6811772367995755,0.6830732292917168
365,2026-05-29 18:32:01,0.10084033613445378,0.10184155162646683,0.12129681432822301,0.12004801920768307,0.055713682934058095,0.056422569027611044,0.3179986327652705,0.31812725090036015,0.6820013672347295,0.6818727490996399
366,2026-05-29 18:47:01,0.10761789600967352,0.10807358166538358,0.137545793417791,0.1354292623941959,0.05812142662101344,0.05804111245465538,0.29602028562546,0.2974607013301088,0.70397971437454,0.7025392986698912
367,2026-05-29 19:02:01,0.10424242424242425,0.10465972477053324,0.12385832479278025,0.12363636363636364,0.05364166471708502,0.05333333333333334,0.335516176183594,0.33575757575757575,0.664483823816406,0.6642424242424243
368,2026-05-29 19:17:01,0.08948004836759371,0.08958946961116253,0.13544015124541225,0.1354292623941959,0.04361116861874783,0.044740024183796856,0.3276257560943513,0.32769044740024184,0.6723742439056487,0.6723095525997582
369,2026-05-29 19:17:02,0.08948004836759371,0.08958946961116253,0.13544015124541225,0.1354292623941959,0.04361116861874783,0.044740024183796856,0.3276257560943513,0.32769044740024184,0.6723742439056487,0.6723095525997582
370,2026-05-29 19:32:01,0.09447852760736196,0.09409293813021932,0.11495596149305327,0.11288343558282209,0.0506435768192228,0.051533742331288344,0.3073955322299643,0.3079754601226994,0.6926044677700357,0.6920245398773006
371,2026-05-29 19:32:02,0.09447852760736196,0.09409293813021932,0.11495596149305327,0.11288343558282209,0.0506435768192228,0.051533742331288344,0.3073955322299643,0.3079754601226994,0.6926044677700357,0.6920245398773006
372,2026-05-29 19:47:01,0.09495192307692307,0.09474866643174416,0.11069753259017812,0.109375,0.05067554850362449,0.05048076923076923,0.33071624286986784,0.33052884615384615,0.6692837571301322,0.6694711538461539
373,2026-05-29 20:02:01,0.08574879227053141,0.08593240147108343,0.11821115296494622,0.11835748792270531,0.05189448761882124,0.051932367149758456,0.34077540832249387,0.34057971014492755,0.6592245916775061,0.6594202898550725
374,2026-05-29 20:17:01,0.09891435464414958,0.09894405272447461,0.10834475290054194,0.10735826296743065,0.05417831872035152,0.054282267792521106,0.32469694751096384,0.32448733413751507,0.6753030524890362,0.6755126658624849
375,2026-05-29 20:32:01,0.10666666666666667,0.10711553084307575,0.11897965972816271,0.11757575757575757,0.05436897633304819,0.05454545454545454,0.3165746126794031,0.31757575757575757,0.6834253873205969,0.6824242424242424
376,2026-05-29 20:47:01,0.09564164648910412,0.09567875196738483,0.12700311725357155,0.12590799031476999,0.05196137129081087,0.05205811138014528,0.32488897415815343,0.324455205811138,0.6751110258418466,0.6755447941888619
377,2026-05-29 21:02:01,0.10253317249698432,0.10337647543097259,0.12408638191233487,0.1218335343787696,0.03894007019485602,0.038600723763570564,0.32674621086850975,0.32689987937273823,0.6732537891314903,0.6731001206272618
378,2026-05-29 21:17:01,0.10469314079422383,0.10500426999852759,0.12009116665291335,0.12033694344163658,0.046085374081966494,0.04693140794223827,0.3321267424231392,0.3309265944645006,0.6678732575768608,0.6690734055354994
379,2026-05-29 21:32:01,0.1198547215496368,0.12117062033715213,0.1173852205713823,0.1162227602905569,0.04441945773244692,0.044794188861985475,0.3292465477138643,0.32929782082324455,0.6707534522861357,0.6707021791767555
380,2026-05-29 21:47:01,0.0927710843373494,0.09304834741412717,0.1097617183723264,0.10963855421686747,0.05073087680478694,0.05060240963855422,0.3326925280878562,0.3325301204819277,0.6673074719121438,0.6674698795180722
381,2026-05-29 22:02:01,0.10157194679564692,0.1012427435846639,0.12449655926535794,0.12454655380894801,0.041782449011857285,0.04232164449818621,0.3303636925316139,0.32889963724304716,0.6696363074683861,0.6711003627569528
382,2026-05-29 22:17:01,0.11672683513838748,0.11739013735269921,0.1173148162611088,0.11672683513838748,0.05367930079048718,0.05415162454873646,0.33902362376516637,0.3405535499398315,0.6609763762348336,0.6594464500601684
383,2026-05-29 22:32:01,0.09443099273607748,0.09476575838126544,0.10095390818457246,0.09927360774818401,0.04799696552623804,0.048426150121065374,0.34204887788009375,0.3414043583535109,0.6579511221199063,0.6585956416464891
384,2026-05-29 22:47:01,0.09178743961352658,0.09200559107019911,0.11158904803045622,0.1111111111111111,0.04693141627821248,0.04710144927536232,0.33395040537370474,0.3333333333333333,0.6660495946262952,0.6666666666666667
385,2026-05-29 22:47:02,0.09178743961352658,0.09200559107019912,0.11158904803045622,0.1111111111111111,0.046931416278212484,0.04710144927536232,0.33395040537370474,0.3333333333333333,0.6660495946262952,0.6666666666666667
386,2026-05-29 23:02:01,0.09310761789600967,0.09316272057011432,0.12838106375795247,0.12696493349455865,0.0464829916466306,0.0471584038694075,0.34372296783460554,0.343409915356711,0.6562770321653945,0.656590084643289
387,2026-05-29 23:02:02,0.09310761789600967,0.09316272057011432,0.12838106375795247,0.12696493349455865,0.0464829916466306,0.0471584038694075,0.34372296783460554,0.343409915356711,0.6562770321653945,0.656590084643289
388,2026-05-29 23:17:01,0.10909090909090909,0.10890923092541964,0.12402310475385647,0.12363636363636364,0.047004430261037206,0.04727272727272727,0.3011270248051487,0.3018181818181818,0.6988729751948513,0.6981818181818182
389,2026-05-29 23:17:02,0.10909090909090909,0.10890923092541964,0.1240231047538565,0.12363636363636364,0.04700443026103721,0.04727272727272727,0.3011270248051487,0.3018181818181818,0.6988729751948513,0.6981818181818182
390,2026-05-29 23:32:01,0.0936374549819928,0.09460458061698424,0.11148785936751071,0.11284513805522209,0.04774985602172997,0.04801920768307323,0.3408946279630155,0.3385354141656663,0.6591053720369845,0.6614645858343338
391,2026-05-29 23:32:02,0.0936374549819928,0.09460458061698425,0.11148785936751074,0.11284513805522209,0.04774985602172997,0.04801920768307323,0.3408946279630155,0.3385354141656663,0.6591053720369845,0.6614645858343338
392,2026-05-29 23:47:01,0.10240963855421686,0.10232652357672885,0.11066827796552099,0.10843373493975904,0.04786782752838214,0.04819277108433735,0.31526611366253454,0.3144578313253012,0.6847338863374655,0.6855421686746987
393,2026-05-30 00:02:01,0.09928229665071771,0.09937866160195673,0.11847596235313371,0.11722488038277512,0.04631884201385163,0.04665071770334928,0.3204414036276386,0.32057416267942584,0.6795585963723614,0.6794258373205742
394,2026-05-30 00:17:01,0.09386281588447654,0.09355233598456106,0.12877710013771396,0.12755716004813478,0.060673168263961096,0.06016847172081829,0.30716680250695594,0.30685920577617326,0.6928331974930441,0.6931407942238268
395,2026-05-30 00:32:01,0.1006060606060606,0.10123829762288694,0.12916868728163408,0.12727272727272726,0.05423720010728866,0.05454545454545454,0.32076542851944156,0.3212121212121212,0.6792345714805584,0.6787878787878787
396,2026-05-30 00:47:01,0.11510791366906475,0.1150647810706811,0.11418486273880388,0.11270983213429256,0.041272553612990884,0.04196642685851319,0.32626033379252206,0.3261390887290168,0.6737396662074779,0.6738609112709832
397,2026-05-30 00:47:02,0.11510791366906475,0.11506478107068112,0.11418486273880388,0.11270983213429256,0.04127255361299088,0.04196642685851319,0.326260333792522,0.3261390887290168,0.6737396662074779,0.6738609112709832
398,2026-05-30 01:02:01,0.10216346153846154,0.10312134579832866,0.12811385999110486,0.12620192307692307,0.04665904449899276,0.046875,0.3156729574524255,0.3161057692307692,0.6843270425475745,0.6838942307692308
399,2026-05-30 01:17:01,0.1,0.10004765275887455,0.1166351834402716,0.11547619047619048,0.045260415887687394,0.04523809523809524,0.32531577950274954,0.325,0.6746842204972505,0.675
400,2026-05-30 01:32:01,0.10488676996424315,0.104815945588246,0.11112595581172464,0.10965435041716329,0.05296481349576606,0.05363528009535161,0.323006248227215,0.3230035756853397,0.676993751772785,0.6769964243146602
401,2026-05-30 01:47:01,0.10311750599520383,0.10325565167807,0.11314746843777593,0.11270983213429256,0.04191304213868966,0.04196642685851319,0.3193518438695178,0.31894484412470026,0.6806481561304822,0.6810551558752997
402,2026-05-30 02:02:01,0.08784596871239471,0.08845215767466408,0.11796240815166648,0.11672683513838748,0.05433085698047335,0.05415162454873646,0.34161994072991514,0.3417569193742479,0.6583800592700848,0.6582430806257521
403,2026-05-30 02:17:01,0.09189842805320435,0.09236464495035572,0.12749632437679445,0.12575574365175332,0.05610016442384623,0.056831922611850064,0.3142633514150403,0.3143893591293833,0.6857366485849596,0.6856106408706166
404,2026-05-30 02:32:01,0.09310761789600967,0.09286054719878249,0.124824796515973,0.12333736396614269,0.04319316662642454,0.04353083434099154,0.3182414454133911,0.31680773881499397,0.681758554586609,0.6831922611850061
405,2026-05-30 02:47:01,0.10538922155688622,0.10458295890671065,0.1339109854642859,0.1317365269461078,0.04969465767033524,0.05029940119760479,0.3242596887227724,0.32455089820359284,0.6757403112772276,0.6754491017964072
406,2026-05-30 03:02:01,0.10778443113772455,0.10864089638626255,0.11968796033188953,0.118562874251497,0.04141599901935492,0.041916167664670656,0.3337750508624023,0.3341317365269461,0.6662249491375978,0.665868263473054
407,2026-05-30 03:02:02,0.10778443113772455,0.10864089638626254,0.11968796033188953,0.118562874251497,0.04141599901935493,0.041916167664670656,0.3337750508624022,0.3341317365269461,0.6662249491375978,0.665868263473054
408,2026-05-30 03:17:01,0.10328068043742406,0.10289646505662575,0.11890187316746856,0.11786148238153099,0.0455646428661664,0.046172539489671933,0.348403743447403,0.34750911300121506,0.651596256552597,0.6524908869987849
409,2026-05-30 03:32:01,0.09101796407185629,0.09172678356339656,0.12458372061472836,0.12335329341317365,0.04853516500505171,0.04910179640718563,0.31751242224945264,0.31736526946107785,0.6824875777505474,0.6826347305389222
410,2026-05-30 03:47:01,0.1053268765133172,0.10543500883128795,0.11897082107676267,0.11743341404358354,0.053079578278426964,0.053268765133171914,0.32380924887798185,0.32324455205811137,0.6761907511220182,0.6767554479418887
411,2026-05-30 03:47:02,0.1053268765133172,0.10543500883128795,0.11897082107676267,0.11743341404358354,0.05307957827842695,0.053268765133171914,0.32380924887798185,0.32324455205811137,0.6761907511220182,0.6767554479418887
412,2026-05-30 04:02:01,0.10411622276029056,0.10471609789343894,0.1125627909455442,0.11016949152542373,0.05092522601873404,0.05084745762711865,0.3246421444750855,0.32566585956416466,0.6753578555249145,0.6743341404358354
413,2026-05-30 04:17:01,0.09696969696969697,0.09635829790029334,0.122425430753067,0.12121212121212122,0.0542528828570772,0.05454545454545454,0.31779617742450667,0.3187878787878788,0.6822038225754934,0.6812121212121212
414,2026-05-30 04:32:01,0.08373786407766991,0.08431796446389206,0.11074698340874811,0.1104368932038835,0.061525578870601505,0.061893203883495146,0.32353771982165647,0.32402912621359226,0.6764622801783435,0.6759708737864077
415,2026-05-30 04:47:01,0.0908004778972521,0.09071898532165926,0.10058444117776259,0.1003584229390681,0.057481292868732846,0.05734767025089606,0.32032220265202094,0.3201911589008363,0.6796777973479791,0.6798088410991636
416,2026-05-30 05:02:01,0.08742514970059881,0.08786324673732988,0.11899236048008817,0.118562874251497,0.05458163051426784,0.05389221556886228,0.32934412404679664,0.3281437125748503,0.6706558759532033,0.6718562874251497
417,2026-05-30 05:17:01,0.09650180940892641,0.09808055795546673,0.11725920808825277,0.1158021712907117,0.05188094354006578,0.05186972255729795,0.32312576577828966,0.3232810615199035,0.6768742342217103,0.6767189384800965
418,2026-05-30 05:32:01,0.0993939393939394,0.1005050505050505,0.13103921568627452,0.12848484848484848,0.04711853832442068,0.04727272727272727,0.32859848484848486,0.3296969696969697,0.6714015151515151,0.6703030303030303
419,2026-05-30 05:47:01,0.10120481927710843,0.10187005163536678,0.09967209297656601,0.09879518072289156,0.05230412646049627,0.05301204819277108,0.3469440463839261,0.3457831325301205,0.6530559536160738,0.6542168674698795
420,2026-05-30 05:47:02,0.10120481927710843,0.10187005163536678,0.09967209297656601,0.09879518072289156,0.05230412646049627,0.05301204819277108,0.3469440463839262,0.3457831325301205,0.6530559536160738,0.6542168674698795
421,2026-05-30 06:02:01,0.10843373493975904,0.10834149354706665,0.12799428644826324,0.12771084337349398,0.043285612857882245,0.043373493975903614,0.3232762301948983,0.3240963855421687,0.6767237698051016,0.6759036144578313
422,2026-05-30 06:17:01,0.10012062726176116,0.10105376030499517,0.10587211060440013,0.10494571773220748,0.039171623050453734,0.039806996381182146,0.34692154840278977,0.3486127864897467,0.6530784515972102,0.6513872135102533
423,2026-05-30 06:32:01,0.10602409638554217,0.106492969517371,0.11913927613772483,0.11686746987951807,0.04410272008863263,0.04457831325301205,0.32921935151128895,0.3301204819277108,0.6707806484887111,0.6698795180722892
424,2026-05-30 06:47:01,0.08774038461538461,0.0883223322290806,0.1193415026658039,0.11658653846153846,0.048954068651423106,0.04927884615384615,0.3255871277007866,0.3269230769230769,0.6744128722992133,0.6730769230769231
425,2026-05-30 07:02:01,0.09221556886227544,0.09226806872323565,0.13445034464923405,0.13293413173652693,0.05213667334969961,0.05269461077844311,0.30299321151846537,0.3029940119760479,0.6970067884815346,0.6970059880239521
426,2026-05-30 07:17:01,0.10348977135980746,0.10468279522119484,0.11630099274494951,0.11672683513838748,0.03801106284677491,0.03850782190132371,0.3322365727140123,0.3309265944645006,0.6677634272859877,0.6690734055354994
427,2026-05-30 07:17:02,0.10348977135980746,0.10468279522119484,0.11630099274494951,0.11672683513838748,0.03801106284677491,0.03850782190132371,0.33223657271401225,0.3309265944645006,0.6677634272859878,0.6690734055354994
428,2026-05-30 07:32:01,0.09449760765550239,0.0952598437094561,0.11596246557486867,0.11363636363636363,0.06289104079801755,0.06339712918660287,0.33251562321329764,0.33373205741626794,0.6674843767867024,0.6662679425837321
429,2026-05-30 07:47:01,0.09079903147699758,0.09069091673155598,0.11217150114152227,0.11016949152542373,0.03729658081854122,0.03753026634382567,0.32829088600845063,0.3280871670702179,0.6717091139915494,0.6719128329297821
430,2026-05-30 08:02:01,0.10697115384615384,0.10683765972079531,0.0995237985299697,0.09735576923076923,0.04627460471740536,0.046875,0.3139454021728005,0.3137019230769231,0.6860545978271995,0.6862980769230769
431,2026-05-30 08:17:01,0.09879518072289156,0.09899639285052066,0.12879487533736414,0.12650602409638553,0.050672131493799635,0.05060240963855422,0.3464033650108059,0.3457831325301205,0.6535966349891942,0.6542168674698795
432,2026-05-30 08:32:01,0.10287081339712918,0.10337522164420927,0.1290376140625254,0.12799043062200957,0.047578954912110547,0.04784688995215311,0.3245764920004083,0.3241626794258373,0.6754235079995917,0.6758373205741627
433,2026-05-30 08:47:01,0.0908004778972521,0.092766573607677,0.12100647983723159,0.12066905615292713,0.058975890589961596,0.05973715651135006,0.3273100226964922,0.32735961768219835,0.6726899773035078,0.6726403823178017
434,2026-05-30 09:02:01,0.09144893111638955,0.0921851705212726,0.10854051287563334,0.10688836104513064,0.042880969015530665,0.04275534441805225,0.35503911182949166,0.35629453681710216,0.6449608881705083,0.6437054631828978
435,2026-05-30 09:17:01,0.10084033613445378,0.10054510232031451,0.10556996533166549,0.10444177671068428,0.046661346466233565,0.0468187274909964,0.29611974147093445,0.2965186074429772,0.7038802585290656,0.7034813925570228
436,2026-05-30 09:17:02,0.10084033613445378,0.10054510232031448,0.10556996533166547,0.10444177671068428,0.046661346466233565,0.0468187274909964,0.29611974147093445,0.2965186074429772,0.7038802585290656,0.7034813925570228
437,2026-05-30 09:32:01,0.1022864019253911,0.10232274661320884,0.10360749250482526,0.1022864019253911,0.05297962770454838,0.052948255114320095,0.3386969130946882,0.33935018050541516,0.6613030869053118,0.6606498194945849
438,2026-05-30 09:47:01,0.10132689987937274,0.1015948523557773,0.0995456087320802,0.09891435464414958,0.050612256024557524,0.05066344993968637,0.3340599426438537,0.3353437876960193,0.6659400573561463,0.6646562123039808
439,2026-05-30 09:47:02,0.10132689987937274,0.1015948523557773,0.0995456087320802,0.09891435464414958,0.05061225602455751,0.05066344993968637,0.33405994264385364,0.3353437876960193,0.6659400573561464,0.6646562123039808
440,2026-05-30 10:02:01,0.09461077844311377,0.09516610811664353,0.119712134869479,0.118562874251497,0.05006790619283137,0.05029940119760479,0.32594188218880615,0.3269461077844311,0.6740581178111938,0.6730538922155689
441,2026-05-30 10:17:01,0.09940119760479042,0.10004167982559982,0.10538376873151918,0.10419161676646707,0.04248656775238602,0.04311377245508982,0.3289930657386131,0.3281437125748503,0.6710069342613869,0.6718562874251497
442,2026-05-30 10:32:01,0.09427207637231504,0.09403274288781535,0.12487874678645083,0.12410501193317422,0.05531768228945956,0.05608591885441527,0.3157031951860327,0.315035799522673,0.6842968048139673,0.684964200477327
443,2026-05-30 10:47:01,0.10778443113772455,0.10805985531435018,0.09878263298551965,0.09820359281437126,0.049443980497744205,0.05029940119760479,0.3116780897561782,0.31137724550898205,0.6883219102438218,0.688622754491018
444,2026-05-30 11:02:01,0.09963985594237695,0.1003768760313484,0.13467713351722932,0.1332533013205282,0.05017010782157179,0.05042016806722689,0.3207644379622771,0.3205282112845138,0.6792355620377228,0.6794717887154862
445,2026-05-30 11:17:01,0.09288299155609167,0.0933806520970972,0.1296494996480513,0.12907117008443908,0.052872753198636345,0.05307599517490953,0.33716153247765446,0.3365500603136309,0.6628384675223455,0.6634499396863691
446,2026-05-30 11:32:01,0.11137724550898204,0.11127048099337271,0.12115713511725816,0.11976047904191617,0.05766298472872703,0.058682634730538925,0.3060775786736415,0.30538922155688625,0.6939224213263585,0.6946107784431137
447,2026-05-30 11:47:01,0.08622754491017964,0.08724092834141098,0.11853955171970484,0.118562874251497,0.05347705493633732,0.05389221556886228,0.3511955737722489,0.3508982035928144,0.648804426227751,0.6491017964071857
448,2026-05-30 12:02:01,0.09427207637231504,0.093956076112514,0.11656961975480636,0.11575178997613365,0.05965438679056301,0.059665871121718374,0.3375119706936047,0.33651551312649164,0.6624880293063953,0.6634844868735084
449,2026-05-30 12:17:01,0.10551558752997602,0.10570824639501133,0.11180801184872283,0.11031175059952038,0.04452189624719027,0.045563549160671464,0.32924070217827867,0.32973621103117506,0.6707592978217214,0.670263788968825
450,2026-05-30 12:32:01,0.09879518072289156,0.09902730134374786,0.1261877588062853,0.12530120481927712,0.05144243883498491,0.051807228915662654,0.31327012750701844,0.3132530120481928,0.6867298724929816,0.6867469879518072
451,2026-05-30 12:47:01,0.08052884615384616,0.08061875552546385,0.1174889938102643,0.11538461538461539,0.057898790005286395,0.05889423076923077,0.33970728528717814,0.3401442307692308,0.6602927147128219,0.6598557692307692
452,2026-05-30 13:02:01,0.1003584229390681,0.10017278138259936,0.12548761795779095,0.12305854241338113,0.06985600736256156,0.07048984468339307,0.31424948605293734,0.3142174432497013,0.6857505139470627,0.6857825567502986
453,2026-05-30 13:17:01,0.09101796407185629,0.09139543543639952,0.11212817945504945,0.11017964071856287,0.048676750763229734,0.04910179640718563,0.30732375320750455,0.3089820359281437,0.6926762467924954,0.6910179640718563
454,2026-05-30 13:32:01,0.10348977135980746,0.10391479693466951,0.11598353076001695,0.11432009626955475,0.05532014227643665,0.05535499398315283,0.325645292785285,0.32611311672683513,0.674354707214715,0.6738868832731648
455,2026-05-30 13:47:01,0.0914560770156438,0.09146044863484157,0.10278031591497375,0.1022864019253911,0.05641573698968842,0.056558363417569195,0.3167810625316144,0.3176895306859206,0.6832189374683856,0.6823104693140793
456,2026-05-30 14:02:01,0.10843373493975904,0.10903108189985071,0.11776202371134317,0.11686746987951807,0.05443602528136317,0.05421686746987952,0.3180720873530369,0.3180722891566265,0.6819279126469631,0.6819277108433734
457,2026-05-30 14:17:01,0.10132689987937274,0.10188369257959944,0.12606565586662438,0.12303980699638119,0.05085824671043495,0.05066344993968637,0.3288572605378758,0.330518697225573,0.6711427394621242,0.6694813027744271
458,2026-05-30 14:32:01,0.09124087591240876,0.09092026672313681,0.11048441313744113,0.10948905109489052,0.045786910019494545,0.045012165450121655,0.34542141594980774,0.3467153284671533,0.6545785840501923,0.6532846715328466
459,2026-05-30 14:47:01,0.09806295399515738,0.09801004714325262,0.11603035970624762,0.11501210653753027,0.04855982201592326,0.048426150121065374,0.32578705766778604,0.3268765133171913,0.674212942332214,0.6731234866828086
460,2026-05-30 15:02:01,0.09310761789600967,0.09411953266388515,0.12494199257294644,0.12333736396614269,0.053126182306531336,0.053204353083434096,0.32673938412359116,0.3264812575574365,0.6732606158764088,0.6735187424425635
461,2026-05-30 15:17:01,0.09290953545232274,0.092532960096821,0.1365574452322465,0.13447432762836187,0.05353514496439972,0.05378973105134474,0.31730041336512843,0.31784841075794623,0.6826995866348715,0.6821515892420538
462,2026-05-30 15:32:01,0.10120481927710843,0.1023706940140511,0.12847404758650338,0.12771084337349398,0.04931320493667214,0.05060240963855422,0.31798492400347506,0.3180722891566265,0.6820150759965249,0.6819277108433734
463,2026-05-30 15:47:01,0.094316807738815,0.09406478266220114,0.12239719985686044,0.12091898428053205,0.04694880169834772,0.0471584038694075,0.30644264783216224,0.30713422007255137,0.6935573521678378,0.6928657799274487
464,2026-05-30 16:02:01,0.0927710843373494,0.09332781681658675,0.10421933196373415,0.10361445783132531,0.0415772469528158,0.04216867469879518,0.3173146630973533,0.3156626506024096,0.6826853369026467,0.6843373493975904
465,2026-05-30 16:17:01,0.094316807738815,0.09510337779938505,0.11673314624353053,0.11608222490931076,0.05826816230232773,0.05804111245465538,0.3212763734461467,0.3216444981862152,0.6787236265538533,0.6783555018137848
466,2026-05-30 16:32:01,0.09302325581395349,0.09265465758369365,0.11676796690398113,0.11627906976744186,0.05343610558572119,0.05385556915544676,0.32545050061312625,0.32558139534883723,0.6745494993868737,0.6744186046511628
467,2026-05-30 16:47:01,0.10800970873786407,0.10819754729767724,0.1207658638208852,0.11771844660194175,0.05342897620414222,0.05461165048543689,0.3047417250873526,0.30461165048543687,0.6952582749126475,0.6953883495145632
468,2026-05-30 17:02:01,0.10108303249097472,0.10093161898829917,0.11213164197475937,0.11070998796630566,0.045532377541486854,0.0457280385078219,0.30485813275793033,0.3056558363417569,0.6951418672420697,0.694344163658243
469,2026-05-30 17:17:01,0.09178743961352658,0.09207609853272261,0.13607630361998385,0.13405797101449277,0.042479792708573945,0.043478260869565216,0.33581635338241866,0.3357487922705314,0.6641836466175813,0.6642512077294687
470,2026-05-30 17:32:01,0.1097708082026538,0.10976611121308569,0.10955372366891436,0.10856453558504221,0.048882154718902275,0.04945717732207479,0.2978251637269128,0.29794933655006034,0.7021748362730872,0.7020506634499397
471,2026-05-30 17:47:01,0.10975609756097561,0.11028268114303148,0.10990303937514531,0.10853658536585366,0.044340730586370905,0.04390243902439024,0.32887970798724786,0.3304878048780488,0.6711202920127521,0.6695121951219511
472,2026-05-30 17:47:02,0.10975609756097561,0.1102826811430315,0.10990303937514534,0.10853658536585366,0.04434073058637091,0.04390243902439024,0.3288797079872478,0.3304878048780488,0.6711202920127521,0.6695121951219511
473,2026-05-30 18:02:01,0.0891566265060241,0.08938346715764334,0.09587420175986361,0.09518072289156626,0.061513224906067795,0.06144578313253012,0.31082418579685794,0.3108433734939759,0.6891758142031421,0.689156626506024
474,2026-05-30 18:17:01,0.10290556900726393,0.10497286501715423,0.11437206573830308,0.11380145278450363,0.05368887840377966,0.05447941888619855,0.3270419654607773,0.3280871670702179,0.6729580345392228,0.6719128329297821
475,2026-05-30 18:32:01,0.0993939393939394,0.09896395030417154,0.12936385589594576,0.12727272727272726,0.04267939033445054,0.04363636363636364,0.33514240116522054,0.336969696969697,0.6648575988347795,0.6630303030303031
476,2026-05-30 18:47:01,0.1023142509135201,0.10283690247817405,0.120506497994005,0.11936662606577345,0.04515383380227828,0.04506699147381242,0.30438596524076766,0.30450669914738127,0.6956140347592323,0.6954933008526187
477,2026-05-30 19:02:01,0.10386473429951691,0.10395050416651377,0.12798616943967317,0.12681159420289856,0.05527803322251956,0.05555555555555555,0.3179583237932589,0.3188405797101449,0.6820416762067412,0.6811594202898551
478,2026-05-30 19:17:01,0.10281517747858017,0.10308495232408799,0.10754752333672275,0.10648714810281518,0.05468570883667066,0.05507955936352509,0.32163683274826,0.32068543451652387,0.6783631672517401,0.6793145654834761
479,2026-05-30 19:32:01,0.09101941747572816,0.09107453636113057,0.13193451381837762,0.12985436893203883,0.059907614000917576,0.06067961165048544,0.31801882671196324,0.3179611650485437,0.6819811732880368,0.6820388349514563
480,2026-05-30 19:32:02,0.09101941747572816,0.09107453636113055,0.13193451381837762,0.12985436893203883,0.059907614000917576,0.06067961165048544,0.31801882671196324,0.3179611650485437,0.6819811732880368,0.6820388349514563
481,2026-05-30 19:47:01,0.09673518742442563,0.09728092873553235,0.12435446920505815,0.12333736396614269,0.04052031488744571,0.041112454655380895,0.31298815190468676,0.3143893591293833,0.6870118480953132,0.6856106408706166
482,2026-05-30 20:02:01,0.09891435464414958,0.09997292188018525,0.1151895691595779,0.11338962605548854,0.056359671443681716,0.05669481302774427,0.3254807174311769,0.32569360675512665,0.6745192825688231,0.6743063932448734
483,2026-05-30 20:17:01,0.0950661853188929,0.09520423857654961,0.11491069329593535,0.11432009626955475,0.046543774828916966,0.04693140794223827,0.32242242087431805,0.3237063778580024,0.677577579125682,0.6762936221419976
484,2026-05-30 20:32:01,0.09288299155609167,0.09281614094913328,0.1135249462103682,0.11338962605548854,0.054704461494742826,0.05548854041013269,0.3277522835221045,0.32689987937273823,0.6722477164778955,0.6731001206272618
485,2026-05-30 20:47:01,0.09168704156479218,0.09196819118348017,0.11716228454572013,0.11613691931540342,0.050779706167258645,0.05134474327628362,0.3055195888494242,0.30684596577017115,0.6944804111505758,0.6931540342298288
486,2026-05-30 21:02:01,0.09124087591240876,0.09157372330169593,0.10772735141960976,0.1070559610705596,0.04604333849308186,0.046228710462287104,0.34579886146075195,0.34549878345498786,0.6542011385392481,0.6545012165450121
487,2026-05-30 21:17:01,0.09673518742442563,0.09697143092702433,0.10455191824894879,0.10399032648125756,0.05498589524127127,0.05562273276904474,0.33607178696508777,0.3349455864570738,0.6639282130349122,0.6650544135429262
488,2026-05-30 21:17:02,0.09673518742442563,0.09697143092702432,0.10455191824894876,0.10399032648125756,0.05498589524127127,0.05562273276904474,0.3360717869650877,0.3349455864570738,0.6639282130349122,0.6650544135429262
489,2026-05-30 21:32:01,0.1022864019253911,0.10231912941153543,0.12982768839068265,0.1299638989169675,0.04781788876794835,0.048134777376654635,0.3106720149897487,0.3104693140794224,0.6893279850102513,0.6895306859205776
490,2026-05-30 21:47:01,0.10108303249097472,0.10145730163327152,0.12402445320271478,0.12274368231046931,0.060231166770698605,0.06016847172081829,0.3241946368685606,0.3237063778580024,0.6758053631314394,0.6762936221419976
491,2026-05-30 22:02:01,0.10048426150121065,0.10018912101329683,0.12988333400421312,0.12832929782082325,0.05453949320249687,0.05447941888619855,0.3026981368922761,0.30387409200968524,0.6973018631077239,0.6961259079903148
492,2026-05-30 22:17:01,0.09014423076923077,0.08979362085504254,0.12554430997621197,0.12379807692307693,0.058891961486394376,0.05889423076923077,0.3185846210569085,0.31850961538461536,0.6814153789430915,0.6814903846153846
493,2026-05-30 22:32:01,0.08913308913308914,0.0892937323732014,0.11153907899753598,0.1111111111111111,0.05652369768402042,0.05616605616605617,0.3148814237248075,0.3162393162393162,0.6851185762751926,0.6837606837606838
494,2026-05-30 22:47:01,0.09785202863961814,0.09790766899750028,0.11116893474920764,0.10978520286396182,0.046254969530075636,0.046539379474940336,0.3359326296048033,0.33651551312649164,0.6640673703951967,0.6634844868735084
495,2026-05-30 23:02:01,0.10024154589371981,0.1002219227156073,0.11377485279325769,0.11231884057971014,0.052538099488658854,0.05314009661835749,0.3420829805961527,0.3417874396135266,0.6579170194038473,0.6582125603864735
496,2026-05-30 23:17:01,0.0899149453219927,0.09040362289814577,0.11953846100061123,0.11786148238153099,0.049901661147690526,0.04981773997569866,0.3282556584227666,0.3292831105710814,0.6717443415772334,0.6707168894289186
497,2026-05-30 23:32:01,0.09782608695652174,0.09895947901475308,0.10669375167302389,0.10507246376811594,0.05864187481721643,0.059178743961352656,0.3110080526785578,0.3103864734299517,0.6889919473214422,0.6896135265700483
498,2026-05-30 23:47:01,0.09352517985611511,0.09398695587140819,0.11005459835520041,0.1091127098321343,0.04935569122726665,0.050359712230215826,0.3461930038634192,0.34532374100719426,0.6538069961365808,0.6546762589928057
499,2026-05-31 00:02:01,0.09915356711003627,0.09961470313702873,0.11794382378321759,0.11729141475211609,0.046025039325937225,0.045949214026602174,0.33320830877569185,0.33373639661426846,0.6667916912243081,0.6662636033857315
500,2026-05-31 00:17:01,0.10666666666666667,0.10755355221801774,0.1226434444370216,0.12121212121212122,0.05821159746670991,0.05818181818181818,0.3042451779047047,0.3054545454545455,0.6957548220952954,0.6945454545454546
501,2026-05-31 00:32:01,0.09552599758162031,0.09625274672576224,0.11686861373390586,0.11487303506650544,0.05025026065554543,0.05078597339782346,0.3396551187891991,0.33978234582829503,0.6603448812108009,0.660217654171705
502,2026-05-31 00:47:01,0.08706166868198308,0.08770688459897166,0.11010476418757817,0.11003627569528417,0.042250391952889335,0.04232164449818621,0.3493472618035348,0.34945586457073763,0.6506527381964652,0.6505441354292624
503,2026-05-31 01:02:01,0.094316807738815,0.09450798630746919,0.12721424159632297,0.12454655380894801,0.06672258437317649,0.06650544135429262,0.3287766176052981,0.32889963724304716,0.6712233823947019,0.6711003627569528
504,2026-05-31 01:02:02,0.094316807738815,0.09450798630746918,0.127214241596323,0.12454655380894801,0.06672258437317649,0.06650544135429262,0.32877661760529814,0.32889963724304716,0.6712233823947018,0.6711003627569528
505,2026-05-31 01:17:01,0.10615199034981906,0.1066569705586653,0.10993265056149426,0.10856453558504221,0.05538225346004323,0.05548854041013269,0.304348468691692,0.30518697225572977,0.695651531308308,0.6948130277442702
506,2026-05-31 01:32:01,0.09782608695652174,0.09858651795599818,0.10228639950940124,0.10144927536231885,0.0570246160120485,0.05676328502415459,0.3245088533203004,0.32608695652173914,0.6754911466796996,0.6739130434782609
507,2026-05-31 01:47:01,0.09124087591240876,0.09103621713593307,0.1150593702724176,0.11313868613138686,0.05559616605536871,0.05596107055961071,0.33049979865260504,0.3309002433090024,0.669500201347395,0.6690997566909975
508,2026-05-31 02:02:01,0.08547008547008547,0.08574022285464222,0.10879580251491042,0.10744810744810745,0.047158400612873276,0.047619047619047616,0.32954501752303045,0.32967032967032966,0.6704549824769696,0.6703296703296704
509,2026-05-31 02:17:01,0.08969696969696969,0.09005063116054393,0.11661926914791683,0.11393939393939394,0.04697231485821964,0.04727272727272727,0.3369555632144747,0.336969696969697,0.6630444367855253,0.6630303030303031
510,2026-05-31 02:32:01,0.09014423076923077,0.08991670948408274,0.11579017141513522,0.1141826923076923,0.05694949026859174,0.057692307692307696,0.3292903993867956,0.3293269230769231,0.6707096006132044,0.6706730769230769
511,2026-05-31 02:47:01,0.10097323600973236,0.10071910668810798,0.10954113799627632,0.10827250608272507,0.047180885636758874,0.04744525547445255,0.3445243420840695,0.3442822384428224,0.6554756579159304,0.6557177615571776
512,2026-05-31 03:02:01,0.0927960927960928,0.09290572398012867,0.10454530014886183,0.10256410256410256,0.051452895508153754,0.052503052503052504,0.32764845761833294,0.32967032967032966,0.6723515423816671,0.6703296703296704
513,2026-05-31 03:02:02,0.0927960927960928,0.09290572398012867,0.10454530014886183,0.10256410256410256,0.051452895508153754,0.052503052503052504,0.3276484576183329,0.32967032967032966,0.6723515423816671,0.6703296703296704
514,2026-05-31 03:17:01,0.08748481166464156,0.08747080842134218,0.10862070456148243,0.10692588092345079,0.04883893562257899,0.04981773997569866,0.3229361879078222,0.32320777642770354,0.6770638120921778,0.6767922235722965
515,2026-05-31 03:32:01,0.08403361344537816,0.0846746969221325,0.1130242903459479,0.11164465786314526,0.056972925386922335,0.057623049219687875,0.32439195140189153,0.3241296518607443,0.6756080485981084,0.6758703481392557
516,2026-05-31 03:32:02,0.08403361344537816,0.0846746969221325,0.1130242903459479,0.11164465786314526,0.056972925386922335,0.057623049219687875,0.32439195140189153,0.3241296518607443,0.6756080485981084,0.6758703481392557
517,2026-05-31 03:47:01,0.09243697478991597,0.09251700775004815,0.11833796317898224,0.11644657863145258,0.05231637567966194,0.05282112845138055,0.3394689735837163,0.34093637454981995,0.6605310264162837,0.65906362545018
518,2026-05-31 04:02:01,0.09123649459783914,0.09140214148190709,0.11639735249426075,0.11524609843937575,0.06254483898120018,0.06362545018007203,0.33616240341647097,0.33733493397358943,0.663837596583529,0.6626650660264106
519,2026-05-31 04:17:01,0.09723889555822329,0.09824750021962206,0.10548486238303725,0.10444177671068428,0.048346306195314666,0.04921968787515006,0.321980796289764,0.32292917166866747,0.6780192037102359,0.6770708283313325
520,2026-05-31 04:32:01,0.09134615384615384,0.09178742630337952,0.11070358834909588,0.109375,0.04625436888939467,0.04567307692307692,0.3186089671791739,0.31850961538461536,0.6813910328208261,0.6814903846153846
521,2026-05-31 04:47:01,0.09712230215827339,0.0969509548024251,0.12184615575326743,0.1211031175059952,0.04268200651160766,0.04316546762589928,0.344148406089325,0.34292565947242204,0.655851593910675,0.657074340527578
522,2026-05-31 05:02:01,0.09879518072289156,0.09979422546446384,0.11487170501798957,0.1144578313253012,0.05240412305716201,0.05301204819277108,0.3294628172664327,0.3301204819277108,0.6705371827335673,0.6698795180722892
523,2026-05-31 05:17:01,0.09615384615384616,0.09563415882984304,0.09995508220728418,0.09975961538461539,0.053100355801468394,0.052884615384615384,0.3357182387990167,0.33413461538461536,0.6642817612009833,0.6658653846153846
524,2026-05-31 05:32:01,0.10240963855421686,0.1028869491628824,0.12256879647977817,0.1216867469879518,0.05033463665589431,0.05060240963855422,0.3320794231290608,0.3325301204819277,0.6679205768709392,0.6674698795180722
525,2026-05-31 05:47:01,0.08784596871239471,0.0877562278038434,0.11908752675327261,0.11793020457280386,0.05635731980890457,0.056558363417569195,0.3245423476689833,0.3249097472924188,0.6754576523310167,0.6750902527075813
526,2026-05-31 06:02:01,0.1003627569528416,0.10045269612237936,0.12202983190765997,0.12212817412333736,0.03966168179064107,0.03990326481257558,0.33866305179653594,0.3385731559854897,0.6613369482034641,0.6614268440145104
527,2026-05-31 06:17:01,0.09518072289156626,0.09554570105966595,0.11701000074884323,0.11566265060240964,0.045573729946030546,0.04578313253012048,0.33512159210402803,0.3349397590361446,0.664878407895972,0.6650602409638554
528,2026-05-31 06:32:01,0.09723889555822329,0.09811546110919876,0.1303247750002831,0.12845138055222088,0.045070250113405284,0.04561824729891957,0.30600094078844614,0.30732292917166865,0.6939990592115539,0.6926770708283314
529,2026-05-31 06:47:01,0.09529553679131483,0.09625080358050084,0.10740818424411938,0.10735826296743065,0.04856731077257545,0.04945717732207479,0.30211974926579105,0.3027744270205066,0.697880250734209,0.6972255729794934
530,2026-05-31 07:02:01,0.09518072289156626,0.09563385849853974,0.12272474300490535,0.12048192771084337,0.06287809910421291,0.06265060240963856,0.30452372898998803,0.3072289156626506,0.695476271010012,0.6927710843373494
531,2026-05-31 07:17:01,0.08513189448441247,0.08553853860327222,0.11476389687715194,0.11270983213429256,0.04853074905921511,0.049160671462829736,0.32409328813866656,0.3249400479616307,0.6759067118613334,0.6750599520383693
532,2026-05-31 07:32:01,0.09112709832134293,0.09133844429380474,0.10943618684431566,0.1079136690647482,0.0489263622948559,0.049160671462829736,0.33419781369478213,0.3345323741007194,0.6658021863052179,0.6654676258992807
533,2026-05-31 07:47:01,0.09408926417370325,0.09379217326142146,0.11000629120616283,0.10856453558504221,0.058812308645864175,0.05910735826296743,0.32881379572349134,0.3293124246079614,0.6711862042765087,0.6706875753920386
534,2026-05-31 08:02:01,0.09735576923076923,0.0981328334976493,0.11635439898537894,0.11538461538461539,0.05696346058058517,0.056490384615384616,0.3163971153048576,0.3161057692307692,0.6836028846951424,0.6838942307692308
535,2026-05-31 08:02:02,0.09735576923076923,0.0981328334976493,0.11635439898537894,0.11538461538461539,0.05696346058058518,0.056490384615384616,0.3163971153048576,0.3161057692307692,0.6836028846951424,0.6838942307692308
536,2026-05-31 08:17:01,0.09580838323353294,0.09577219401780805,0.12241322679919171,0.12095808383233533,0.050217780919535306,0.05029940119760479,0.3037829616776985,0.3029940119760479,0.6962170383223014,0.6970059880239521
537,2026-05-31 08:32:01,0.1087216248506571,0.10951721027735646,0.09603637444577344,0.09438470728793309,0.056651379751698,0.05734767025089606,0.3440489119916248,0.34408602150537637,0.6559510880083752,0.6559139784946236
538,2026-05-31 08:47:01,0.094316807738815,0.09429600932943019,0.10947193502656753,0.10761789600967352,0.05261138520649015,0.053204353083434096,0.34577949171929856,0.34582829504232165,0.6542205082807014,0.6541717049576783
539,2026-05-31 08:47:02,0.094316807738815,0.09429600932943019,0.10947193502656753,0.10761789600967352,0.05261138520649015,0.053204353083434096,0.34577949171929856,0.34582829504232165,0.6542205082807014,0.6541717049576783
540,2026-05-31 09:02:01,0.0950661853188929,0.09529182406025645,0.11661397761755758,0.11432009626955475,0.05162592050313471,0.05174488567990373,0.31857882578611496,0.31889290012033694,0.681421174213885,0.6811070998796631
541,2026-05-31 09:17:01,0.1022864019253911,0.10246003377584449,0.13250347177064628,0.1299638989169675,0.04783215906191381,0.048134777376654635,0.32505655077679607,0.32611311672683513,0.6749434492232039,0.6738868832731648
542,2026-05-31 09:32:01,0.09090909090909091,0.09100839846271506,0.13298686111375546,0.13157894736842105,0.05620155721196195,0.056220095693779906,0.319537617226368,0.319377990430622,0.680462382773632,0.680622009569378
543,2026-05-31 09:47:01,0.09495192307692307,0.09566308778579455,0.11495845820089867,0.11298076923076923,0.05373288523927865,0.054086538461538464,0.3196011343827775,0.32091346153846156,0.6803988656172225,0.6790865384615384
544,2026-05-31 10:02:01,0.0931899641577061,0.09297764020375936,0.11852731885546479,0.11708482676224612,0.06350876651134299,0.06451612903225806,0.3467209479676022,0.34647550776583036,0.6532790520323978,0.6535244922341696
545,2026-05-31 10:17:01,0.08763505402160865,0.0877470726931684,0.1121130745088956,0.11044417767106843,0.04990504807946593,0.05042016806722689,0.35048553362883067,0.3505402160864346,0.6495144663711694,0.6494597839135654
546,2026-05-31 10:32:01,0.09265944645006016,0.092520031431409,0.10585147570646206,0.10469314079422383,0.04792409227101624,0.048134777376654635,0.3199002888803621,0.3200962695547533,0.6800997111196379,0.6799037304452467
547,2026-05-31 10:47:01,0.10399032648125756,0.10459003698118816,0.12216046565863334,0.12091898428053205,0.044181351034894484,0.044740024183796856,0.3102218645842775,0.31076178960096734,0.6897781354157225,0.6892382103990327
548,2026-05-31 11:02:01,0.09879518072289156,0.09987288757412692,0.10628237102379648,0.10481927710843374,0.045902528388014445,0.04578313253012048,0.3102237008266983,0.3096385542168675,0.6897762991733016,0.6903614457831325
549,2026-05-31 11:17:01,0.09156626506024096,0.09213736988646642,0.10809868299543055,0.10722891566265061,0.05620411396095444,0.056626506024096385,0.321644575460614,0.3228915662650602,0.678355424539386,0.6771084337349398
550,2026-05-31 11:32:01,0.09843937575030012,0.09892739651208576,0.12313386426856684,0.1212484993997599,0.051368745951301295,0.05162064825930372,0.30815533031030495,0.3097238895558223,0.691844669689695,0.6902761104441777
551,2026-05-31 11:47:01,0.09014423076923077,0.09051337588507755,0.12689179430544492,0.12740384615384615,0.051282665844805994,0.051682692307692304,0.3295553714870728,0.3293269230769231,0.6704446285129272,0.6706730769230769
552,2026-05-31 12:02:01,0.09156626506024096,0.09218034654934917,0.09823882717650284,0.09759036144578313,0.036560555626175474,0.03734939759036145,0.33823755109739406,0.3385542168674699,0.6617624489026059,0.6614457831325301
553,2026-05-31 12:17:01,0.09472422062350119,0.09509633289946322,0.10911311132343202,0.1079136690647482,0.052692466827323294,0.05275779376498801,0.32002230341700705,0.3213429256594724,0.6799776965829929,0.6786570743405276
554,2026-05-31 12:32:01,0.08685162846803378,0.08774135848105373,0.12746171172411008,0.12545235223160434,0.052037930930511754,0.05307599517490953,0.30378272026777464,0.30518697225572977,0.6962172797322254,0.6948130277442702
555,2026-05-31 12:47:01,0.09518072289156626,0.09563459554021139,0.10371263102504255,0.10240963855421686,0.057558249924932324,0.05783132530120482,0.30962286685505186,0.31204819277108437,0.6903771331449482,0.6879518072289157
556,2026-05-31 13:02:01,0.09330143540669857,0.09416926932716406,0.12173002306335641,0.12081339712918661,0.058155759769794854,0.05861244019138756,0.32409502388449757,0.326555023923445,0.6759049761155025,0.6734449760765551
557,2026-05-31 13:17:01,0.09101796407185629,0.09206988175051561,0.12900776220266547,0.12694610778443113,0.05081153920000446,0.05149700598802395,0.33660788240734096,0.3377245508982036,0.663392117592659,0.6622754491017964
558,2026-05-31 13:32:01,0.0985576923076923,0.09921829464498141,0.11603276024771185,0.1141826923076923,0.0526477072675959,0.052884615384615384,0.3341224091614278,0.33533653846153844,0.6658775908385721,0.6646634615384616
559,2026-05-31 13:47:01,0.09341317365269461,0.09280906267007669,0.11619453058267411,0.11497005988023952,0.04908094280600275,0.05029940119760479,0.3311202803798406,0.3341317365269461,0.6688797196201595,0.665868263473054
560,2026-05-31 14:02:01,0.10620525059665871,0.1059143976600295,0.11796509556463097,0.11575178997613365,0.05537304779065718,0.05608591885441527,0.3146124348485519,0.3138424821002387,0.685387565151448,0.6861575178997613
561,2026-05-31 14:17:01,0.08939213349225268,0.08877589712503499,0.11300576295160666,0.11203814064362336,0.0624396816077458,0.0631704410011919,0.31782702805222396,0.31942789034564956,0.682172971947776,0.6805721096543504
562,2026-05-31 14:32:01,0.09892729439809297,0.09850277791053874,0.12085649461145775,0.11799761620977355,0.05467494253454015,0.054827175208581644,0.3088617826060688,0.3098927294398093,0.6911382173939312,0.6901072705601907
563,2026-05-31 14:47:01,0.09352517985611511,0.09311365491635917,0.10678303054569276,0.10551558752997602,0.0593070252263684,0.05875299760191847,0.31853519109258854,0.31894484412470026,0.6814648089074115,0.6810551558752997
564,2026-05-31 15:02:01,0.09199522102747909,0.09211339607296386,0.11948477068030919,0.11827956989247312,0.04473777490856612,0.04540023894862605,0.3239468791926094,0.3237753882915173,0.6760531208073906,0.6762246117084827
565,2026-05-31 15:17:01,0.09057971014492754,0.09049077429513752,0.11923607273515194,0.11714975845410629,0.044686079071261105,0.04468599033816425,0.344480821889095,0.3442028985507246,0.655519178110905,0.6557971014492754
566,2026-05-31 15:32:01,0.1016949152542373,0.10185529386222543,0.12898767567848068,0.12590799031476999,0.04345752052550342,0.043583535108958835,0.3140452340928739,0.3135593220338983,0.6859547659071261,0.6864406779661016
567,2026-05-31 15:47:01,0.09665871121718377,0.09726206133403689,0.11508171428629914,0.11336515513126491,0.045202509354106954,0.045346062052505964,0.33070076224494344,0.3317422434367542,0.6692992377550566,0.6682577565632458
568,2026-05-31 16:02:01,0.12121212121212122,0.12155829440307149,0.11094560353905894,0.10909090909090909,0.04796957793575233,0.048484848484848485,0.3271722753728991,0.3284848484848485,0.6728277246271008,0.6715151515151515
569,2026-05-31 16:17:01,0.10361445783132531,0.10312916518554612,0.12639984005827853,0.12530120481927712,0.04907755200778652,0.04939759036144578,0.30888355168628473,0.30843373493975906,0.6911164483137153,0.691566265060241
570,2026-05-31 16:32:01,0.10761789600967352,0.1069186953589902,0.12320344625961177,0.12212817412333736,0.050486136968505714,0.05078597339782346,0.3123552134467584,0.31197097944377267,0.6876447865532416,0.6880290205562274
571,2026-05-31 16:47:01,0.10311750599520383,0.10315940089855564,0.11468778123618155,0.11390887290167866,0.05779396924942458,0.05755395683453238,0.32660624336990046,0.3273381294964029,0.6733937566300996,0.6726618705035972
572,2026-05-31 17:02:01,0.097708082026538,0.098046853304124,0.12142083204723027,0.11942098914354644,0.05719980988437364,0.05790108564535585,0.3054439491240386,0.30639324487334135,0.6945560508759614,0.6936067551266587
573,2026-05-31 17:17:01,0.1039426523297491,0.1033380114302187,0.1238527847479296,0.12305854241338113,0.05774374483880808,0.05734767025089606,0.30189039583654026,0.3022700119474313,0.6981096041634598,0.6977299880525687
574,2026-05-31 17:32:01,0.10303030303030303,0.10260579138964279,0.1197118339187117,0.11878787878787879,0.049354205999872884,0.0496969696969697,0.3084774264256579,0.30787878787878786,0.6915225735743421,0.6921212121212121
575,2026-05-31 17:47:01,0.09987819732034105,0.10027595493383368,0.12802121374893813,0.12667478684531058,0.047478888557646995,0.048721071863580996,0.29758561793678867,0.2984165651644336,0.7024143820632114,0.7015834348355664
576,2026-05-31 18:02:01,0.0893719806763285,0.08830862195872022,0.1216777800996786,0.11956521739130435,0.05199253375611368,0.051932367149758456,0.3297700927702401,0.32971014492753625,0.67022990722976,0.6702898550724637
577,2026-05-31 18:17:01,0.10666666666666667,0.10695265578389575,0.12509376035699285,0.12363636363636364,0.04447953312035048,0.044848484848484846,0.2949726456653492,0.2957575757575758,0.7050273543346508,0.7042424242424242
578,2026-05-31 18:32:01,0.08982035928143713,0.08933393068352675,0.10876655887454989,0.10778443113772455,0.05002557967532163,0.05029940119760479,0.3382097055634021,0.3377245508982036,0.6617902944365979,0.6622754491017964
579,2026-05-31 18:47:01,0.09090909090909091,0.09034729051910688,0.1206676423894967,0.11961722488038277,0.05116191936194807,0.05143540669856459,0.3288538856689268,0.32894736842105265,0.6711461143310732,0.6710526315789473
580,2026-05-31 19:02:01,0.08848484848484849,0.08838899883987754,0.12792338467936276,0.12848484848484848,0.0532104026486049,0.05333333333333334,0.34298816967356294,0.3418181818181818,0.6570118303264371,0.6581818181818182
581,2026-05-31 19:17:01,0.08533653846153846,0.08456655016469221,0.10718450888071558,0.10576923076923077,0.05849417461323046,0.05889423076923077,0.36035745088866034,0.3605769230769231,0.6396425491113397,0.6394230769230769
582,2026-05-31 19:32:01,0.10830324909747292,0.10855429316281269,0.1345661375398965,0.13357400722021662,0.052763641688028995,0.052948255114320095,0.2990032010182428,0.2996389891696751,0.7009967989817572,0.7003610108303249
583,2026-05-31 19:47:01,0.09832134292565947,0.09869572518483737,0.12250634795929463,0.1211031175059952,0.04394446288624515,0.04436450839328537,0.29493064555692083,0.2949640287769784,0.7050693544430792,0.7050359712230216
584,2026-05-31 20:02:01,0.10399032648125756,0.10390477674022273,0.12104169691709851,0.12091898428053205,0.03823911795767628,0.03869407496977025,0.3142361425205633,0.313180169286578,0.6857638574794367,0.686819830713422
585,2026-05-31 20:02:02,0.10399032648125756,0.10390477674022273,0.12104169691709851,0.12091898428053205,0.03823911795767628,0.03869407496977025,0.31423614252056337,0.313180169286578,0.6857638574794367,0.686819830713422
586,2026-05-31 20:17:01,0.08971291866028708,0.08876487819398929,0.11569391979116961,0.11363636363636363,0.055898247875076,0.056220095693779906,0.31212869617188516,0.31220095693779903,0.6878713038281148,0.687799043062201
587,2026-05-31 20:17:02,0.08971291866028708,0.08876487819398929,0.11569391979116961,0.11363636363636363,0.05589824787507599,0.056220095693779906,0.3121286961718851,0.31220095693779903,0.6878713038281149,0.687799043062201
588,2026-05-31 20:32:01,0.10278113663845223,0.10272404483942946,0.12941511883819576,0.12817412333736397,0.04826175816560432,0.04836759371221282,0.30029198365736826,0.3010882708585248,0.6997080163426317,0.6989117291414753
589,2026-05-31 20:47:01,0.10444177671068428,0.10438942047835716,0.11946744610553217,0.11884753901560624,0.052654202564351306,0.05282112845138055,0.3217989179809811,0.3205282112845138,0.678201082019019,0.6794717887154862
590,2026-05-31 21:02:01,0.08124253285543608,0.0819478420688814,0.1273604764524312,0.12664277180406214,0.06156087778962467,0.06212664277180406,0.3258398561263485,0.32616487455197135,0.6741601438736515,0.6738351254480286
591,2026-05-31 21:17:01,0.09178743961352658,0.09222051512390297,0.11339660923251926,0.11231884057971014,0.0560986969967268,0.05676328502415459,0.3346678698813543,0.3333333333333333,0.6653321301186457,0.6666666666666667
592,2026-05-31 21:32:01,0.11057692307692307,0.11081371575442492,0.11860544813754696,0.11778846153846154,0.04624747681263833,0.046875,0.29363825768639135,0.2932692307692308,0.7063617423136086,0.7067307692307692
593,2026-05-31 21:47:01,0.11432009626955475,0.1148923911035475,0.11140445774297023,0.11070998796630566,0.047673330235734716,0.048134777376654635,0.2953797730542509,0.29482551143200963,0.7046202269457491,0.7051744885679904
594,2026-05-31 22:02:01,0.10658682634730539,0.10654690043593093,0.1275839133730074,0.12574850299401197,0.05723265117222855,0.05748502994011976,0.2949299425867553,0.2958083832335329,0.7050700574132447,0.704191616766467
595,2026-05-31 22:17:01,0.10216346153846154,0.10208866931778085,0.11125300895947914,0.109375,0.045251495347244944,0.04567307692307692,0.3116626050795226,0.3112980769230769,0.6883373949204774,0.6887019230769231


==> figdata/country_stats_round_5553.csv <==
country,props_gt,mor_bckt,ros_bckt
US,0.3246236864527123,0.3222620630514961,0.3229228049499116
DE,0.11928429423459244,0.12209240054105266,0.12197996464348851
FR,0.11161601817665436,0.10484248325251166,0.10548025928108426
FI,0.0536779324055666,0.04272452558028917,0.04242781378903948
GB,0.03635330871911389,0.041674848334687854,0.041838538597525045
CA,0.03606929849474581,0.04339087237717585,0.043606364172068354
KR,0.03294518602669696,0.03212732289083039,0.03241013553329405
SG,0.03180914512922465,0.03551931827363873,0.03535651149086624


==> figdata/country_stats_round_585.csv <==
country,props_gt,mor_mean,ros_mean,mor_ci_95,ros_ci_95
US,0.3434058898847631,0.34248948529232465,0.34262746719448445,0.007132572048326507,0.007140706852442665
FR,0.13085787451984635,0.12964551754503634,0.1298063273107825,0.006052049764897873,0.0059697033319837
DE,0.09270166453265045,0.0957254066914859,0.09530621418659661,0.005038747945346624,0.005014094998393569
FI,0.05275288092189501,0.05563156321207373,0.055605397837640125,0.0032606505272106128,0.00310685916891989
GB,0.03610755441741357,0.03769606053298933,0.037713214496917044,0.0030649643583666396,0.0028177336030673
CA,0.03277848911651728,0.03246454790936858,0.03259278196931684,0.002879564037791433,0.002878704761992229
KR,0.031241997439180536,0.029099529703481283,0.029289045658391254,0.0025032447685165893,0.002521173641199031
NL,0.030217669654289372,0.030424108133928783,0.030518256888094036,0.002439011357398662,0.002361853215312896


==> figdata/country_stats_round_5977_NAT.csv <==
country,props_gt,mor_bckt,ros_bckt
US,0.3249928916690361,0.3488567806145898,0.3482880755608028
DE,0.11885129371623543,0.1205419374995755,0.1204250295159386
FR,0.10889963036678987,0.1023817945948883,0.10271546635182999
FI,0.05345464884845039,0.04409490754890841,0.043683589138134596
CA,0.0398066533977822,0.05652841679628158,0.05667060212514758
GB,0.03696332101222633,0.03897675987620361,0.03896103896103896
SG,0.030423656525447824,0.028392390189566057,0.02833530106257379
NL,0.030423656525447824,0.027948892103791544,0.02833530106257379


==> figdata/country_stats_round_5977_NONAT.csv <==
country,props_gt,mor_bckt,ros_bckt
US,0.3249928916690361,0.356968680199657,0.3566350710900474
DE,0.11885129371623543,0.1144636841135424,0.11492890995260663
FR,0.10889963036678987,0.11593136547334579,0.11611374407582939
FI,0.05345464884845039,0.03960688990247759,0.04028436018957346
CA,0.0398066533977822,0.029750964395473485,0.02962085308056872
GB,0.03696332101222633,0.043694432139061476,0.04383886255924171
SG,0.030423656525447824,0.034053932974613656,0.034360189573459717
KR,0.030423656525447824,0.02628391535561978,0.026066350710900472


==> figdata/country_temporal.csv <==
index,datetime,us_real_prop,us_ros_sim,us_mor_sim,de_real_prop,de_mor_sim,de_ros_sim,ca_real_prop,ca_mor_sim,ca_ros_sim
0,2026-04-01 00:17:33,0.3466700430488731,0.3361935633591564,0.33619177392954674,0.09572043555330463,0.10763452873312637,0.10769212954856475,0.03266649784755634,0.03412450345784122,0.03433890586816724
1,2026-04-01 02:17:33,0.3488786952089704,0.3538651188041988,0.3542737942159857,0.09403669724770643,0.09399585078688036,0.0941202796321234,0.03287461773700306,0.030242944405974664,0.030317195945485848
2,2026-04-01 04:17:30,0.3464767234800305,0.3522392387045635,0.352557299927115,0.09564996184177055,0.09357668728212028,0.09367639445962357,0.03357924192317476,0.03338305148484089,0.03345095528709807
3,2026-04-01 06:17:32,0.3452777066803174,0.35055296630024996,0.3503499793090352,0.09316611210647556,0.0957085414616118,0.09589564616499867,0.031226004607115432,0.03313848639067672,0.03296170533917693
4,2026-04-01 08:17:31,0.34332909783989835,0.34842246386520115,0.3486678249409229,0.09428208386277001,0.09179518172679078,0.09180350338103806,0.0312579415501906,0.028622889152408307,0.028650393690907553
5,2026-04-01 10:17:30,0.3414945167049222,0.33712798355922335,0.336880037298221,0.0966590155572558,0.09317569967254435,0.09336351987869057,0.02932925274164754,0.031705768926790466,0.03179574223196144
6,2026-04-01 12:17:30,0.3405391658189217,0.34715447296912855,0.3472487493987332,0.09562563580874874,0.09520832811841996,0.09511512339728437,0.031027466937945065,0.02975567423147851,0.029872757308721975
7,2026-04-01 14:17:29,0.34295845997973656,0.3416617817077946,0.34161196376112435,0.09473150962512665,0.09133691298212035,0.09121042466687353,0.03115501519756839,0.03227312973907946,0.03206175385928758
8,2026-04-01 16:17:30,0.34324942791762014,0.3426163243992681,0.3420648640068657,0.09382151029748284,0.09687790970884576,0.09723952197061335,0.032036613272311214,0.02935939564864259,0.02942120040843133
9,2026-04-01 18:17:31,0.3452471482889734,0.3413850302012111,0.341146800495191,0.09378960709759189,0.09619058783419093,0.09600999983247585,0.030671736375158427,0.0300981983465087,0.03030431114857229
10,2026-04-01 20:17:30,0.34580152671755726,0.3408451302351653,0.3411554345738385,0.09465648854961832,0.09752712175015704,0.09736843475392888,0.03206106870229008,0.02961910684433218,0.029733327595958953
11,2026-04-01 22:17:30,0.3468502932925274,0.338444884743808,0.3379844451464665,0.09436368273399642,0.08853372199684312,0.08848541273703786,0.03289977046671767,0.033396361362948934,0.033354345851758685
12,2026-04-02 00:17:36,0.34928716904276985,0.3457457316281875,0.3455459911540315,0.09445010183299389,0.09427488727652217,0.09430379750245754,0.032586558044806514,0.029113739896620167,0.0289217056023901
13,2026-04-02 02:17:32,0.34906863995917325,0.34998631790097384,0.34978514321228965,0.0939015054860934,0.09283880653249567,0.09281906332695339,0.0329165603470273,0.03290168583342804,0.03286262797461924
14,2026-04-02 04:17:30,0.34766022380467954,0.35423107714845004,0.35392090217582994,0.0935910478128179,0.09687610580795597,0.0969002444131133,0.03204476093591048,0.0316245111578352,0.03161427588443353
15,2026-04-02 06:17:32,0.3444501018329939,0.34278671458822546,0.3427827072414006,0.09495926680244399,0.09856138726558442,0.09857234457516365,0.031568228105906315,0.02975754603224853,0.029801938651982777
16,2026-04-02 08:17:30,0.3440530883103624,0.34288792152367864,0.34285034600879727,0.09315977539561,0.09818147914597318,0.09810057861894737,0.03037263910158244,0.030973250948046514,0.031038766457806354
17,2026-04-02 10:17:30,0.34414920797138476,0.3427495530891362,0.3431355912447121,0.09248850281042412,0.09544911388734477,0.09544589908874888,0.029892692897291774,0.031650718657245024,0.031664405953268145
18,2026-04-02 12:17:31,0.3407594936708861,0.34002285508550095,0.3398699961552844,0.09316455696202532,0.0970272885511762,0.0970312272695162,0.031139240506329113,0.027783842127274572,0.027912738214863307
19,2026-04-02 14:17:31,0.3435988801221685,0.3475572980300038,0.34783593799571305,0.09238992109951642,0.08490045645649458,0.08489523351594352,0.03130567574446424,0.03252969266340143,0.032389169170602326
20,2026-04-02 16:17:31,0.34553775743707094,0.3483235909637999,0.3484045975824708,0.0928044749555047,0.09160101963609976,0.09177210448192648,0.03254513094330028,0.026764770232720395,0.026717895753941755
21,2026-04-02 18:17:34,0.3431847133757962,0.3470485881643105,0.34694403803881535,0.09273885350318471,0.0894227400438768,0.0893489856261735,0.0310828025477707,0.036131812871448704,0.03611103690786716
22,2026-04-02 20:17:31,0.3455470737913486,0.34604490520903375,0.34583489896789305,0.09312977099236641,0.09111363284527256,0.09131661305039832,0.03282442748091603,0.03115446318701689,0.031237244829192764
23,2026-04-02 22:17:31,0.3461243284727552,0.34458481626834553,0.34464072364731135,0.09260680480941418,0.08791552077781355,0.08788323935377754,0.03351240726528524,0.029022744757056483,0.028874186661575346
24,2026-04-03 00:17:32,0.3472044932346183,0.34175420246389954,0.3416638886980147,0.0934388562675517,0.09008347944679217,0.09030827413629584,0.0321674751085014,0.032576482204931145,0.032560080168684065
25,2026-04-03 02:17:32,0.347682119205298,0.34910474285817017,0.34911349538464564,0.09195109526235354,0.09320899213370337,0.09321666192853538,0.032093734080489045,0.03082791916132789,0.030891111853154483
26,2026-04-03 04:17:32,0.34527439024390244,0.33692151540155046,0.3375262268314607,0.09247967479674797,0.09058541355806053,0.0906865393642506,0.03480691056910569,0.03911502264805007,0.03917248286276676
27,2026-04-03 06:17:34,0.3450025367833587,0.34958642497417136,0.3494930154330577,0.09462201927955352,0.0917432970212828,0.09152858415964539,0.033231861998985285,0.0333975703448419,0.03328474846872662
28,2026-04-03 08:17:31,0.344178952719878,0.33572371046274596,0.3353509448290389,0.09481443823080833,0.10060389379843962,0.10027377074148536,0.03253685815963396,0.034012164770812904,0.03422518796149203
29,2026-04-03 10:17:30,0.3434038267875126,0.3438310593079488,0.343584032440939,0.09365558912386707,0.09235076153547736,0.09223534326437695,0.0324773413897281,0.03170281872876669,0.031653740322109394
30,2026-04-03 12:17:30,0.3438845277285389,0.3372428304083298,0.33737835132812516,0.09293492023297037,0.09616591585633055,0.09618526459670926,0.03140035452013168,0.03435753582052559,0.03442088828081406
31,2026-04-03 14:17:31,0.342005556958828,0.34452756764761666,0.3444059366650709,0.09396312200050518,0.09160946409536155,0.09169275887342897,0.03207880777974236,0.030899194588610426,0.03101153932664867
32,2026-04-03 16:17:30,0.3458133063496079,0.3435616063532346,0.3434251363821732,0.09461168732608145,0.09492244662541381,0.09483759776814697,0.03339236023273463,0.03484049430964625,0.0348133465600868
33,2026-04-03 18:17:31,0.34579201627256545,0.3510046973729313,0.3509971075161157,0.09382151029748284,0.09360290517405714,0.093553148768519,0.033562166285278416,0.03520559408225116,0.035060468396614516
34,2026-04-03 20:17:31,0.3464788732394366,0.33115061912127286,0.3313731256373017,0.0942381562099872,0.10320320242790806,0.10329440067526473,0.03431498079385403,0.034385011375135874,0.03442449238121494
35,2026-04-03 22:17:31,0.34575146721102323,0.3525309288612859,0.35285391746278677,0.09339117121714723,0.0878676781322303,0.08756791544710907,0.0341923960193927,0.03601543739406261,0.03614546908382623
36,2026-04-04 00:17:34,0.34698055271238487,0.3559329157413451,0.35559574122213095,0.0931422722620266,0.09078089325346976,0.09080181690791368,0.03224155578300921,0.03428155578073246,0.03406610473100387
37,2026-04-04 02:17:35,0.3482142857142857,0.3486392807776012,0.3482180507682513,0.09387755102040816,0.08671841806398087,0.08680104338360023,0.03290816326530612,0.036016839678126446,0.03600720340336457
38,2026-04-04 04:17:31,0.34552950270548827,0.33847441556348457,0.337896150248013,0.09301726359185777,0.09070643680594793,0.09086300102878736,0.03323885596495749,0.031075077174877567,0.030942204426580803
39,2026-04-04 06:17:30,0.34372604140046,0.34241363425505605,0.34227670192785054,0.09378993099923333,0.0944621426260927,0.09433498700528435,0.03245591617684641,0.029935562565418582,0.030029772887268654
40,2026-04-04 08:17:31,0.3418497700562085,0.3416847836631494,0.3426153426134785,0.09351047521716914,0.09337034097877243,0.09322022659722115,0.03295861011752683,0.033229441826402493,0.03319546053614002
41,2026-04-04 10:17:30,0.34233316352521653,0.33656425759582775,0.3366634196221376,0.09322465613856343,0.09684183961935634,0.09666317243672555,0.031839021905247074,0.030448663370967806,0.030469725336203183
42,2026-04-04 12:17:31,0.3407181054239878,0.33847706378456244,0.33766980411954217,0.09269162210338681,0.0963536234210462,0.09620252956165806,0.03106697224344283,0.030939469538437257,0.03087584538997477
43,2026-04-04 14:17:31,0.34208513892429265,0.3349021530005153,0.3350700969053086,0.09406066785623247,0.10017137413509328,0.10021155210077515,0.03186336986999745,0.031411034477111334,0.03147618230295756
44,2026-04-04 16:17:30,0.34096109839816935,0.3459474446531419,0.3461500459993017,0.09255021612001017,0.09312622589679165,0.09337363841915329,0.03254513094330028,0.033645353183692064,0.03371071713615957
45,2026-04-04 18:17:31,0.34293727689954107,0.34318321787495704,0.34330666039059493,0.09382967873533911,0.09089507304918243,0.09073026916940355,0.03187149413564508,0.03349977082329047,0.033413165609987375
46,2026-04-04 20:17:31,0.34427069982055886,0.3353910813267668,0.3354525773595017,0.09433478595231992,0.09564640888528357,0.09559570274554202,0.03358113304280953,0.030125745662362004,0.030271529146173707
47,2026-04-04 22:17:30,0.3420445810914681,0.3372114469150789,0.3379879246276697,0.09403023315398411,0.09396862370175617,0.09405771609277347,0.03202664616961312,0.029134852920561456,0.029132095579603244
48,2026-04-05 00:17:31,0.3408508457201435,0.3373411400234078,0.3372867181293463,0.09482316760635572,0.09502578975854968,0.09527281120960852,0.03203485392106612,0.03467793949435739,0.03477326419079778
49,2026-04-05 02:17:33,0.34495130702203997,0.34337386880011145,0.3433541873625846,0.09405433111225013,0.09600399856702099,0.09593628470348517,0.03229113275243465,0.03666820504291526,0.03680848867491285
50,2026-04-05 04:17:30,0.34524113294207703,0.35291903063445373,0.35297314554294923,0.09415667262056647,0.08874397920889382,0.08918511677890807,0.03266139321255422,0.03054531504562707,0.030498201556595866
51,2026-04-05 06:17:34,0.34545454545454546,0.33692252705020154,0.3369372085114837,0.0942381562099872,0.09046651771538997,0.09049540777572168,0.03175416133162612,0.038116454049589875,0.03819861706588067
52,2026-04-05 08:17:31,0.34449021627188464,0.35253942138464517,0.35242592344747764,0.09449021627188466,0.09515653403248744,0.09518897110028433,0.031153450051493305,0.03294844669014257,0.03288867203685073
53,2026-04-05 10:17:30,0.3445807770961145,0.34687380452576755,0.34684514144959194,0.09304703476482618,0.0964700178694784,0.09659885936114153,0.03067484662576687,0.03419630330499463,0.03407691332366277
54,2026-04-05 12:17:31,0.3432453217123814,0.34278129750913405,0.34287594575922303,0.09484747500640861,0.09675301270241082,0.09690917144290762,0.03204306588054345,0.03214798702799678,0.032051276305988356
55,2026-04-05 14:17:30,0.3417201540436457,0.33819780916167785,0.33814141660813496,0.09345314505776636,0.09355906137089058,0.0935147566958282,0.03080872913992298,0.0314894047686072,0.031520869759350346
56,2026-04-05 16:17:32,0.3434058898847631,0.3526513238902264,0.3524416521959748,0.09270166453265045,0.09028002229863344,0.09035974765289154,0.03277848911651728,0.03485791120028452,0.03484252131488561
57,2026-04-05 18:17:31,0.34569809376609995,0.35040677966301714,0.3507022578124071,0.09505409582689335,0.09329839408417437,0.09258683169896217,0.033487892838742914,0.033199969959400916,0.03302098633534246
58,2026-04-05 20:17:31,0.34462406979727994,0.35085000186119086,0.3504107209495397,0.09314857582755966,0.08829218432092212,0.08838789231969633,0.032845778804208366,0.03336755124440907,0.03348663000258567
59,2026-04-05 22:17:31,0.34494324045407637,0.3465000389777851,0.3467451092623856,0.09313725490196079,0.0938185805636306,0.09384890465201892,0.032765737874097006,0.03416629047207162,0.03414449981398629
60,2026-04-06 00:17:34,0.34652956298200516,0.3478013420378086,0.3480675972416965,0.09177377892030848,0.09116137213545668,0.0910190084672901,0.0339331619537275,0.03463932735638291,0.034617488940201294
61,2026-04-06 02:17:33,0.3453887884267631,0.3411328422870695,0.34110079521753617,0.0922242314647378,0.09149054852526235,0.09173140352963938,0.03332472229398088,0.033074136110257904,0.03306505568077753
62,2026-04-06 04:17:32,0.34085662990510385,0.34629130591546087,0.34609393700570706,0.09361374711464478,0.08937705108376715,0.08909311352715568,0.03411131059245961,0.03279508691259585,0.032698684675891536
63,2026-04-06 06:17:33,0.3407445708376422,0.34792711568604645,0.3475382110787044,0.09255429162357807,0.09383839187990856,0.09382224967547216,0.033092037228541885,0.031218861117786906,0.031330553729170596
64,2026-04-06 08:17:30,0.3391482811698307,0.34420435292454854,0.3443422721915224,0.09312467932272961,0.0952737864091273,0.09511591403133396,0.03155464340687532,0.03402778156022716,0.03402096486308328
65,2026-04-06 10:17:30,0.3392036753445635,0.33793285125123523,0.3373334316100257,0.09315977539561,0.09166636263113041,0.0917554051149401,0.03164880040837162,0.032608231164970046,0.03260834031823912
66,2026-04-06 12:17:31,0.34022988505747126,0.3282811746354261,0.32766632063048634,0.0929757343550447,0.09677680450216944,0.09678731412367846,0.031417624521072794,0.03004760600393904,0.02998707149202494
67,2026-04-06 14:17:30,0.34186284544524054,0.34269777410148805,0.3430387385037081,0.09442169907881269,0.09398199046443725,0.0939955633764418,0.03096212896622313,0.03337651476863738,0.03347214560544389
68,2026-04-06 16:17:32,0.34275436793422404,0.34623662728871546,0.3463048228941234,0.09249743062692703,0.09430911690232334,0.09443681244077559,0.03340184994861254,0.032631448631960096,0.032727325692501946
69,2026-04-06 18:17:31,0.3423076923076923,0.33241553755889264,0.33268927360253925,0.09282051282051282,0.09899557530537013,0.09895632150022926,0.03230769230769231,0.03266635585689328,0.03271391796666664
70,2026-04-06 20:17:31,0.34379865075246496,0.3509095993102177,0.35088164089749485,0.09237156201349248,0.09340924925264017,0.09338787461439937,0.03321224701608718,0.03553378666113831,0.03551330818496974
71,2026-04-06 22:17:30,0.3447212946313897,0.34384430271969146,0.3441512051593971,0.09247367069098382,0.09412819181443689,0.09402308154438765,0.0331363986642692,0.031191565651129398,0.031236039114397138
72,2026-04-07 00:17:32,0.34490800725576576,0.33874419732988825,0.33863222400104454,0.09380668566986265,0.09410412944399024,0.0940126323859295,0.0334283493132936,0.03372222469120316,0.03387173661962141
73,2026-04-07 02:17:32,0.3467115484205075,0.34292330140120425,0.34336747252832334,0.09192128430864836,0.09154129439753536,0.09179372885175258,0.033661315380631794,0.033159550454275086,0.03350221876089531
74,2026-04-07 04:17:30,0.3446940356312936,0.3498582088421601,0.34991629210242947,0.09295120061967467,0.09656328268272033,0.09712407554462671,0.032532920216886134,0.030312890365182605,0.030428818124305253
75,2026-04-07 06:17:32,0.3433221389821752,0.34756402035779355,0.34749637945618644,0.0914492379230173,0.09274558708957541,0.09257832779683177,0.03306639111340739,0.032833781330502736,0.032976726238047475
76,2026-04-07 08:17:30,0.3418341061308604,0.3428147144632599,0.3431789037900512,0.09222050489438434,0.09264389775379307,0.09304496423390994,0.03194229778464709,0.030966455280712714,0.030952216471127537
77,2026-04-07 10:17:31,0.3409440738840431,0.3344425347771559,0.3344910982929242,0.09261159569009748,0.09888689364413604,0.09877427193482484,0.0310415597742432,0.03274851471963299,0.032680659492480627
78,2026-04-07 12:17:30,0.33819764464925756,0.3410039802530915,0.34133156420751903,0.09267793138760881,0.09633786637142437,0.09609278081379466,0.03123399897593446,0.03224647076032458,0.032234808798454154
79,2026-04-07 14:17:31,0.34139439156161566,0.34744691674384304,0.3470632698002947,0.09133007460766658,0.09733325650238857,0.0970263476591339,0.033444816053511704,0.03359881300810954,0.03330418656096076
80,2026-04-07 16:17:31,0.3420579933282012,0.3474617255565127,0.34730218048686007,0.09366179112137542,0.09528991080427957,0.09530087779534734,0.03335899409802412,0.030539469525739625,0.030757408139174273
81,2026-04-07 18:17:30,0.34326059050064184,0.33419666833372574,0.3342342037771439,0.09345314505776636,0.10235064077639713,0.10234246467476568,0.033632862644415916,0.036156307806934004,0.036033221702098946
82,2026-04-07 20:17:32,0.34186708042410135,0.35229009151036317,0.35175725838839084,0.09231962761830877,0.090629133391018,0.09048338842061049,0.03491078355314197,0.03674195457240876,0.03686286555916918
83,2026-04-07 22:17:31,0.34365325077399383,0.34529476866515957,0.3453400504678143,0.09210526315789473,0.09706285440961626,0.09718395349659704,0.033797729618163054,0.031771795849566686,0.03172505875044912
84,2026-04-08 00:17:33,0.3419155509783728,0.3450241374728422,0.34498665669236417,0.09243048403707518,0.09380417057023674,0.09407606276416197,0.036302780638516996,0.03724084500950312,0.03702608865483312
85,2026-04-08 02:17:33,0.3382995119445158,0.3325713761626581,0.33180251558231155,0.09273054199845877,0.08999674821532518,0.09002340801663544,0.03467762650911893,0.036705397937390645,0.036500473121864004
86,2026-04-08 04:17:31,0.3434525340879856,0.3456837937626665,0.34557509256578944,0.09184461023925906,0.09424541803743516,0.09381358086127484,0.03498842294828917,0.03477368372802991,0.03469525135561758
87,2026-04-08 06:17:30,0.34114315139031925,0.3400148036422855,0.340411170489792,0.09346035015447991,0.0943844828129632,0.09408535804194162,0.03321318228630278,0.03763967571838985,0.03784750518375027
88,2026-04-08 08:17:30,0.3420103092783505,0.3491449039303398,0.34898356948893666,0.09226804123711341,0.091765212738155,0.09209900641475206,0.03118556701030928,0.027462522909504853,0.02727316576776836
89,2026-04-08 10:17:31,0.3401377902526155,0.34735480579313077,0.34763502462738366,0.0939015054860934,0.09470109908322437,0.09500587828230282,0.03240622607808114,0.029954729927351646,0.02979141052375696
90,2026-04-08 12:17:30,0.34027242354150605,0.3356768195413105,0.33593104976906546,0.09303520945772295,0.09514171025958276,0.09532844038852882,0.03135440760729889,0.03384235964291039,0.033770683295342524
91,2026-04-08 14:17:31,0.33956466069142127,0.34222290538103756,0.34432434355650604,0.09372599231754161,0.08979788260136388,0.09026934103321682,0.032266325224071704,0.03290074826773595,0.03253795230158583
92,2026-04-08 16:17:31,0.3428940568475452,0.33972284190207364,0.3399271320767385,0.09147286821705426,0.08930563752719836,0.08936741161677891,0.034108527131782945,0.035073069794925305,0.03516234804854911
93,2026-04-08 18:17:30,0.34163244353182753,0.3420999192656741,0.34266011567492255,0.09419917864476386,0.09336399626193724,0.0938913358135705,0.03234086242299795,0.032965526112428756,0.032732300141898214
94,2026-04-08 20:17:30,0.33999487573661286,0.34557659881387326,0.34521603653008853,0.09377401998462721,0.09356231155045965,0.09330014644732385,0.035101204201895976,0.03290320140090516,0.03254569490426759
95,2026-04-08 22:17:31,0.3436293436293436,0.35411867821974075,0.3538925880847234,0.09343629343629344,0.08933683082083724,0.08948603284795963,0.03397683397683398,0.03283499974997807,0.03266376007496475
96,2026-04-09 00:17:33,0.34408047459375807,0.339403468319279,0.3387551236006672,0.0944028888315708,0.09737322416329101,0.09756428111306834,0.03327314934227495,0.033719813847238364,0.033617094232888924
97,2026-04-09 02:17:32,0.3419823559937727,0.33864328862656845,0.33863550176680746,0.09392838609237156,0.09477970622570302,0.09439506648835008,0.03450960041515309,0.03325301469272964,0.033310760006081415
98,2026-04-09 04:17:32,0.34057971014492755,0.34887074340918045,0.3485868612437779,0.09290890269151139,0.09018581362268932,0.09006369930323407,0.034161490683229816,0.036477725417390874,0.03653294369340034
99,2026-04-09 06:17:32,0.34121274409044194,0.3412984486187936,0.3411636733116066,0.09506680369989723,0.09963094873757618,0.09957034943576451,0.03391572456320658,0.035112784951321,0.035152811505055885
100,2026-04-09 08:17:31,0.33787255909558067,0.3458571959656148,0.3456136015295052,0.09506680369989723,0.08967608439030032,0.08934908887997692,0.0328879753340185,0.03177976487395942,0.03191217345345252
101,2026-04-09 10:17:30,0.3375991809572562,0.3403433625064814,0.33994592767783066,0.09444586639365242,0.09078298010195636,0.09092793875766014,0.033273611466598414,0.032988244962497415,0.03304906858616416
102,2026-04-09 12:17:31,0.337782340862423,0.331491392509244,0.33177987655366503,0.09291581108829569,0.09409181292008792,0.09407153018859522,0.031570841889117046,0.032865604823623065,0.032835153971651945
103,2026-04-09 14:17:30,0.33597545384812066,0.33558080154002284,0.3356562301635664,0.0938378931219637,0.09821679389285905,0.09823006367979356,0.032216824341600614,0.03232019234573198,0.03233554041566595
104,2026-04-09 16:17:31,0.3381184311714945,0.34348968055450635,0.34324019045524695,0.09459113047936427,0.08818791165595419,0.08827502958669399,0.03281209946167649,0.031635437401859416,0.031639947923841304
105,2026-04-09 18:17:31,0.33960319505282144,0.3405209963774017,0.34049025949369466,0.09533625354290132,0.09656207642288266,0.09635055794268874,0.03298119041484154,0.030555439269838565,0.030649868028775545
106,2026-04-09 20:17:30,0.3404639175257732,0.3402038107802617,0.34051772449284706,0.09432989690721649,0.09458015356927271,0.09457232926172257,0.0327319587628866,0.03171080488716735,0.032003145344131186
107,2026-04-09 22:17:31,0.34204398447606726,0.3391840267952711,0.3390489152230589,0.09314359637774904,0.09265150689491214,0.09248779941614757,0.03363518758085381,0.035060244652760135,0.035149529436897815
108,2026-04-10 00:17:38,0.3410031023784902,0.3356012138280729,0.33505460677175486,0.093846949327818,0.09033324264171849,0.09036189814481231,0.03386763185108583,0.03213199901486055,0.032181619915742275
109,2026-04-10 02:17:33,0.34067357512953367,0.3328668419940307,0.3324896892637307,0.09093264248704663,0.08901713762145548,0.08856601675651538,0.03316062176165803,0.03200534684003542,0.03202969763793296
110,2026-04-10 04:17:30,0.34152016546018615,0.34477871837326446,0.3450134148838518,0.09203722854188211,0.09332837301137148,0.09311943755080294,0.03231644260599793,0.028693948162285324,0.028536286724192075
111,2026-04-10 06:17:30,0.3406621831350233,0.3471306045875873,0.3475012719570769,0.0933781686497672,0.09040518378526734,0.09049978077131682,0.032591826176927054,0.0326232463930675,0.032601985943873854
112,2026-04-10 08:17:30,0.3354872059963815,0.3441645263917323,0.3438216407223906,0.09537348151977255,0.0950719837753819,0.09503578518550199,0.031274231067459295,0.029673534089618595,0.029852154881916212
113,2026-04-10 10:17:29,0.33513513513513515,0.32790442714705087,0.32805706416174857,0.09292149292149292,0.09488640513703217,0.09495519419863255,0.032175032175032175,0.03460483578261152,0.034399714158236165
114,2026-04-10 12:17:30,0.3331615562999227,0.3255473693601734,0.32589978494374316,0.09507858799278536,0.09579816283258329,0.09585271489455886,0.03220819376449369,0.03485507544360243,0.03471441248356703
115,2026-04-10 14:17:30,0.3310502283105023,0.32370907004414085,0.3242208431419105,0.0943683409436834,0.09345107077291644,0.0934432059018584,0.03272450532724505,0.032133297170730296,0.03227005078039259
116,2026-04-10 16:17:29,0.3332481472016356,0.3385798612859403,0.33854592457985966,0.09404548939432661,0.09532856709898838,0.09505229384391364,0.03271147457193969,0.029163674786282026,0.029377782024627267
117,2026-04-10 18:17:31,0.3369397217928903,0.33605330384556714,0.3359071560244669,0.09299330242143225,0.09203967514040311,0.09177882279882457,0.034518289541473464,0.036941661588422416,0.03710719602119204
118,2026-04-10 20:17:30,0.33781686497672014,0.34681022113525534,0.3465772803755058,0.09441282979824107,0.096667644808917,0.09658759228019619,0.03414381789963787,0.03321884252234284,0.03305780575272476
119,2026-04-10 22:17:30,0.33540212050685286,0.32906395389425713,0.3293660831186827,0.09412981639513834,0.10074403029198238,0.10080957890035074,0.03465218515645203,0.036792744062553194,0.03639756602501927
120,2026-04-11 00:17:33,0.3369425109564321,0.34118529372632417,0.341217867557087,0.09461201340551689,0.09511045264413327,0.0952881875316127,0.034287187419438,0.03466719024508257,0.03480601029856235
121,2026-04-11 02:17:35,0.3358324715615305,0.3347694333827138,0.3351555983484472,0.09307135470527404,0.08830300983304254,0.08842303090600363,0.0343846949327818,0.035779960266357554,0.035554014400173396
122,2026-04-11 04:17:30,0.33686934023285897,0.3301276762356595,0.33015516170331416,0.09288486416558861,0.09251559566804243,0.09273332645245061,0.034411384217335056,0.03534182180424129,0.035045995716534335
123,2026-04-11 06:17:31,0.338193178859672,0.3328609379761049,0.3329135272490409,0.09320489455870867,0.0909101782130384,0.09076324048882903,0.033845352772715435,0.03220321599030029,0.032062514557679334
124,2026-04-11 08:17:32,0.3365185950413223,0.33770571439364166,0.3377372212047191,0.09194214876033058,0.09010934322769984,0.09014353282545756,0.03305785123966942,0.03299318384696465,0.03305540668444928
125,2026-04-11 10:17:29,0.3350676378772112,0.33399243314415705,0.33431024096468365,0.0949531737773153,0.09493362778708228,0.09513332387331416,0.03329864724245578,0.03212764551081338,0.03208507402448204
126,2026-04-11 12:17:31,0.33601244490536686,0.33069520017019505,0.3311498612119539,0.09463313456053928,0.09697331685029027,0.09742281727907048,0.03214933886440238,0.0326029890599952,0.03268173117465163
127,2026-04-11 14:17:30,0.33911019141231247,0.3365730873791232,0.3368972217509751,0.09441282979824107,0.09066016932185328,0.09067644533964982,0.03181583031557165,0.032759857710570696,0.03264251567251948
128,2026-04-11 16:17:30,0.34017671517671516,0.34100768678095134,0.34134052085749217,0.09537422037422037,0.0890068895883534,0.08954738448405361,0.032744282744282746,0.03282657429783749,0.03280940811792825
129,2026-04-11 18:17:32,0.34096824570536177,0.33869743169039174,0.33883777447509994,0.09500260281103592,0.08968216891432497,0.08977623449468482,0.03279541905257678,0.03546225114604782,0.03555232894773317
130,2026-04-11 20:17:30,0.34079084287200834,0.33232540114596865,0.3327810454903643,0.09391259105098855,0.09142139917924191,0.09164376266646869,0.033818938605619145,0.03673090502646028,0.03665431890218533
131,2026-04-11 22:17:33,0.3421944227260881,0.3397146320145208,0.34042787495399707,0.09538702111024237,0.09286785156624315,0.09263404077309899,0.035444357571019026,0.036583968349643115,0.03662330817318568
132,2026-04-12 00:17:46,0.3430065359477124,0.3376358600705032,0.3376415330066711,0.09516339869281046,0.09677497096771381,0.09643668144624028,0.03424836601307189,0.03790446675980013,0.03799971904968335
133,2026-04-12 02:17:45,0.3405475880052151,0.3375794787487645,0.33728689327821326,0.09595827900912647,0.09518762431498923,0.0952411073346465,0.03546284224250326,0.034791013231990915,0.03474503115096985
134,2026-04-12 04:17:31,0.3411641868963717,0.3407537145353553,0.34099551442581844,0.09605847037327069,0.08756894846688672,0.08728076026770686,0.03393369877316627,0.0348773908417746,0.03504253701088931
135,2026-04-12 06:17:31,0.34074267782426776,0.33828366809891536,0.337773001388753,0.09675732217573221,0.09320552977061217,0.09324830341575673,0.03294979079497908,0.03659846778476245,0.036661045765648194
136,2026-04-12 08:17:31,0.3392530686863411,0.33509160406566496,0.3350799645272613,0.09715330373465657,0.09815903914254856,0.0981572480471323,0.03264559937320449,0.02941584105265038,0.029376018405017718
137,2026-04-12 10:17:31,0.33931357254290173,0.3549961514355225,0.3549807498158226,0.09594383775351015,0.09344510556611488,0.09307617791872133,0.031721268850754034,0.029066066140287637,0.02902640220557727
138,2026-04-12 12:17:31,0.3383733055265902,0.3342183391311497,0.3340046454702442,0.09645464025026068,0.09854822357232194,0.09823618846968823,0.03128258602711158,0.02850367091229198,0.028459014659254732
139,2026-04-12 14:17:30,0.3368803529717104,0.33674897641562024,0.3368962350996095,0.0965481443031404,0.0936970747346862,0.09351604148379876,0.03244225279003374,0.034987141138866924,0.03484485016908859
140,2026-04-12 16:17:30,0.3398539384454877,0.33499431922920825,0.33494793813381707,0.09702660406885759,0.10407068930123332,0.10394812876892352,0.03390714658320292,0.04031165933135366,0.04045976733103193
141,2026-04-12 18:17:30,0.33968668407310704,0.3477140221513514,0.3485053658562225,0.09686684073107049,0.09478057744917255,0.09513804477384676,0.033942558746736295,0.033859040806750416,0.03392699939533637
142,2026-04-12 20:17:30,0.3411458333333333,0.34303565328148294,0.3437889216512137,0.09609375,0.09699548758102726,0.09675465460204169,0.034375,0.034691629671156646,0.03464755217428327
143,2026-04-12 22:17:30,0.3405702328014648,0.33797360656611597,0.33807152534542234,0.0970442061208475,0.09392704448395835,0.0936997239053254,0.034266283023803294,0.03364325757990891,0.033751038571912695
144,2026-04-13 00:17:34,0.3418781061993199,0.34936513102921063,0.34884371528344343,0.0954747580434214,0.08936283436838227,0.08923161758298484,0.034266283023803294,0.0356813044295621,0.03554647145889321
145,2026-04-13 02:17:33,0.34046997389033945,0.3475107907578525,0.34770884633396215,0.09451697127937336,0.09354616534113618,0.09341118175622608,0.033942558746736295,0.034942915231045216,0.035070340591560174
146,2026-04-13 04:17:30,0.33961770096884003,0.33409897902920105,0.33402667572879713,0.09636030374443572,0.09668846514911505,0.09681981684348068,0.03273108143493061,0.03214209968496959,0.03212243691369705
147,2026-04-13 06:17:33,0.33919663953793644,0.33833676138752966,0.3381314561810089,0.09503806773431347,0.09945089191095584,0.09949793929997222,0.03334208453662379,0.03111742155321954,0.031156204138033158
148,2026-04-13 08:17:30,0.3396029258098224,0.34139287233533416,0.34198110225787703,0.09535005224660396,0.0983369133153869,0.09855900540059792,0.033176593521421105,0.03548236856058433,0.03545197279531987
149,2026-04-13 10:17:30,0.3367082035306334,0.33620959157589,0.33564914370910054,0.09423676012461059,0.09429890228020145,0.09444940593391199,0.032191069574247146,0.03245082997381112,0.03244879935369977
150,2026-04-13 12:17:30,0.33627400103788274,0.33950206548386413,0.339509681476618,0.09314997405293202,0.09100306512973301,0.09105166309023344,0.03217436429683446,0.03073360294405671,0.030769214185562836
151,2026-04-13 14:17:34,0.34032634032634035,0.35063502273366914,0.3496086098995236,0.09401709401709402,0.09856754353951193,0.09863174780067117,0.03263403263403263,0.03662026351712828,0.03672821176914331
152,2026-04-13 16:17:34,0.33863814244716933,0.33658410612062545,0.3365940663650022,0.09522567179754761,0.09323194881311209,0.09332657204334317,0.03261153143751631,0.03215166338490386,0.03195346972280826
153,2026-04-13 18:17:30,0.33932291666666664,0.34939653619811323,0.34913217876438485,0.0953125,0.09279395863584104,0.0929292030153151,0.03307291666666667,0.029665203367829386,0.029487396978714612
154,2026-04-13 20:17:32,0.338212232096184,0.3364949371128848,0.3366266306336726,0.09461578672242552,0.08976817346133553,0.09004807814578383,0.03240982749607946,0.035908686834666206,0.03612284152852889
155,2026-04-13 22:17:31,0.34055323590814196,0.3439417520226838,0.3437869801766869,0.09472860125260961,0.09327437361373163,0.09347478665110576,0.03418580375782881,0.03362186570792781,0.03357560250816296
156,2026-04-14 00:17:34,0.31900925096985977,0.3138453502776071,0.3138477126229432,0.10235750522232169,0.0992757034134411,0.09877383532317696,0.03760071620411817,0.038170970790342505,0.03811336139265856
157,2026-04-14 02:17:32,0.31899641577060933,0.31653661059213956,0.31585365534870213,0.10364396654719235,0.09917422809877506,0.09873667873046572,0.03494623655913978,0.039789654911256925,0.039679836068238966
158,2026-04-14 04:17:30,0.32026339419335526,0.3245869783847511,0.32499621053938554,0.10475905417539659,0.10122675692339911,0.10124842671312834,0.03501945525291829,0.033842368974090466,0.03380361579534281
159,2026-04-14 06:17:31,0.3178550029958059,0.31984175454760894,0.3201762185157213,0.1048532055122828,0.1050367008980974,0.10524492161158455,0.03565008987417615,0.034792916945709434,0.03459683354474477
160,2026-04-14 08:17:36,0.31780167264038234,0.3204058658170061,0.3203179150883831,0.1039426523297491,0.10063542500636999,0.10065001221466723,0.03494623655913978,0.03406455314006455,0.03409459631153201
161,2026-04-14 10:17:38,0.3125930336409646,0.3190681539755185,0.3191680148478397,0.10300684727597499,0.09983722262923964,0.09984399706690651,0.035129502828222685,0.03509570455699174,0.03503113568418109
162,2026-04-14 12:17:34,0.3128524784802612,0.31995955321793806,0.31923552997167803,0.10388839418224993,0.10362999572248094,0.10333269083983242,0.03502523003858712,0.036464605502833945,0.03638274321276763
163,2026-04-14 14:17:36,0.31338862559241704,0.3117304228463423,0.31127583743798515,0.10278436018957346,0.09914489812049178,0.09913156245056932,0.035841232227488154,0.03279066978601927,0.03283429187023821
164,2026-04-14 16:17:36,0.3145304193738925,0.32096033886295317,0.3204473741369725,0.10336680448907265,0.10164010139104257,0.10155439017428305,0.03603071470761961,0.033614386470250224,0.033555518124656514
165,2026-04-14 18:17:34,0.3130128956623681,0.3041685159329235,0.30380580855555517,0.10345838218053928,0.10194188554557287,0.1021163547504783,0.03458382180539273,0.03679707685181206,0.03704080752215143
166,2026-04-14 20:17:36,0.3153232949512843,0.3221744795613393,0.32202138176515654,0.1030410392677886,0.10347422868166889,0.10280469478126265,0.035724830233244756,0.036912398215754476,0.037049987971141125
167,2026-04-14 22:17:35,0.3166765227675931,0.31363372814304513,0.3138970508679315,0.1023063276167948,0.09756494142875274,0.09727385940481394,0.03429923122412774,0.03461067468582739,0.03476958271481867
168,2026-04-15 00:17:35,0.31866825208085614,0.31568685423966536,0.31542874524706155,0.1028537455410226,0.1036860995625465,0.10417373488506038,0.034780023781212845,0.03132016678424883,0.030777318217736063
169,2026-04-15 02:17:37,0.31765406370943733,0.31530652580772545,0.3154662449964015,0.10389997022923489,0.09609941522459783,0.09653329002282049,0.03453408752604942,0.033676842638686116,0.03367056210899289
170,2026-04-15 04:17:38,0.31674074074074077,0.3130295431022383,0.3130330578574096,0.10607407407407407,0.1057455316404223,0.10603104457858471,0.037037037037037035,0.03463901645955344,0.03478230056360093
171,2026-04-15 06:17:36,0.31303831303831303,0.3170148112275005,0.31710894099277664,0.10454410454410454,0.10113542250177388,0.10121611354618927,0.03623403623403623,0.03836565541847384,0.03839575731958636
172,2026-04-15 08:17:35,0.3118279569892473,0.2995988322062557,0.29955152928817097,0.1039426523297491,0.10715259558846016,0.10729310909572336,0.034348864994026285,0.03392009078256197,0.03392398947421405
173,2026-04-15 10:17:34,0.3108869771581133,0.3172449328823085,0.3169505707698029,0.10501334915455354,0.09996590599784959,0.10011402693744977,0.033521210323346186,0.03647139724160128,0.03656161797907476
174,2026-04-15 12:17:34,0.31116389548693585,0.3077342421888588,0.3080061723017739,0.10570071258907364,0.11001763473773485,0.10977283833635379,0.03414489311163896,0.032893965016000004,0.03295868055630519
175,2026-04-15 14:17:34,0.31197854588796187,0.3117873931816701,0.3109685933543264,0.10488676996424315,0.10237335712644502,0.10219820867747673,0.03367103694874851,0.03575987111932874,0.035851967033913995
176,2026-04-15 16:17:33,0.3132494004796163,0.31418508584680666,0.31453071425631046,0.10581534772182254,0.10994184871525159,0.110397404380808,0.03447242206235012,0.03437340361408036,0.034480170670830645
177,2026-04-15 18:17:34,0.3129251700680272,0.31614290511215837,0.3152327939889757,0.10411120970127181,0.10783707370811145,0.10780557095402613,0.03578822833481218,0.038086502150687894,0.03790169469008486
178,2026-04-15 20:17:33,0.32596074094553495,0.32526287263961146,0.3253007486262928,0.09870058059165054,0.1040918916910054,0.10368621267998782,0.03400608238871993,0.03197820777152382,0.032079074969625136
179,2026-04-15 22:17:34,0.33034013605442175,0.32818162355084834,0.32807641099825136,0.09904761904761905,0.10142068998653006,0.10136671561023006,0.03292517006802721,0.03160515397687814,0.03162733382885928
180,2026-04-16 00:17:37,0.33527696793002915,0.3363937048858243,0.33600337771604694,0.09859528226875165,0.0991144404130437,0.09902070941359567,0.033130135170951494,0.03565184171351173,0.03563860016986079
181,2026-04-16 02:17:35,0.33830065359477124,0.34089143134830985,0.3405533476828006,0.09516339869281046,0.09186892397571561,0.09210225221841975,0.03320261437908497,0.027898935377706227,0.027742535871213385
182,2026-04-16 04:17:35,0.3370640291514836,0.3464804490107637,0.34661745921944775,0.09578344612181156,0.08930989825419662,0.0894441783088209,0.031233732431025507,0.03469275568886642,0.03490239591986956
183,2026-04-16 06:17:36,0.3359375,0.33685575378156807,0.3369880691352733,0.09505208333333333,0.09650162355091614,0.09595202558117466,0.03177083333333333,0.03101966238221169,0.030985855265327017
184,2026-04-16 08:17:36,0.33367983367983367,0.3340898948966348,0.33378328495909154,0.09433471933471933,0.09340209696790351,0.09284704906520659,0.03170478170478171,0.033223507962442354,0.033314404116366686
185,2026-04-16 10:17:34,0.3333333333333333,0.33087988635471255,0.33101092744480654,0.09531209531209531,0.09745215843916757,0.09775513148517706,0.03133903133903134,0.029889471348868542,0.030048255208691345
186,2026-04-16 12:17:30,0.33497154681841695,0.33226600901076586,0.3324237186183018,0.09389549922400414,0.09496399275990085,0.0951029743205555,0.031298499741334716,0.0322911552549497,0.032099420386024695
187,2026-04-16 14:17:28,0.33298889175923535,0.3265487303272586,0.32662174732305777,0.09480754327047275,0.09020226568797789,0.09056808779054613,0.03125807284939292,0.0319620456162667,0.0320554758111064
188,2026-04-16 16:17:27,0.33576452201094037,0.3405724062122421,0.34007517636765044,0.09559781193019015,0.09077290617124778,0.09088487330036667,0.03282104714769471,0.031090501078255305,0.03108250504983521
189,2026-04-16 18:17:28,0.33480062143966854,0.34821812608843283,0.34883661506611163,0.09709994821336096,0.09651780863041434,0.09613673460521181,0.033402382185396165,0.03153507319863827,0.03144563269028094
190,2026-04-16 20:17:28,0.3359375,0.3403720722141397,0.33996310921659983,0.096875,0.09774365981292114,0.09737062348019351,0.03307291666666667,0.03272619207422517,0.03276631923805521
191,2026-04-16 22:17:31,0.3373305526590198,0.34168324748121104,0.3411178358733801,0.09619395203336809,0.08951125403551914,0.08922200946793055,0.03310740354535975,0.033003843420571145,0.03302180296809567
192,2026-04-17 00:17:31,0.33707571801566577,0.33900492887707423,0.33879017458071803,0.09530026109660575,0.09144121358529538,0.09163722365377926,0.033942558746736295,0.038023664451096166,0.037819734922059825
193,2026-04-17 02:17:33,0.3347236704900938,0.3387954853332208,0.3384199250440776,0.0954118873826903,0.09491659783058985,0.0950822132103122,0.034150156412930135,0.03163238679161467,0.03166702108428555
194,2026-04-17 04:17:32,0.3352480417754569,0.3400967833298229,0.3406351642659361,0.09608355091383812,0.08927731540362954,0.0892776585051825,0.03446475195822454,0.03433071974244264,0.034403846129075946
195,2026-04-17 06:17:53,0.3363778705636743,0.3354823665128837,0.3346414322499034,0.09577244258872651,0.09417513760884182,0.09417524792845457,0.03444676409185804,0.03372397457352306,0.03375327493379499
196,2026-04-17 08:17:28,0.3328981723237598,0.3348228262425384,0.33487018967981663,0.09608355091383812,0.0969432394403848,0.09722611245840064,0.032114882506527415,0.03148202276644371,0.03164517595436931
197,2026-04-17 10:17:29,0.3305634900025967,0.32239806392427517,0.3221803193267796,0.09633861334718255,0.09483529142249089,0.09483851740558265,0.032459101532069594,0.03167434702229197,0.03175878229754819
198,2026-04-17 12:17:27,0.332987012987013,0.3323311450311547,0.33230171159679145,0.09610389610389611,0.09783700564043928,0.09770963085478146,0.03194805194805195,0.03217421785259791,0.03212045547917704
199,2026-04-17 14:17:32,0.33471181183768417,0.332243514986134,0.33181142321836765,0.09537348151977255,0.09323157540699373,0.09301879364091915,0.031274231067459295,0.03265653571645781,0.03268039817803705
200,2026-04-17 16:17:32,0.3321243523316062,0.322226763995131,0.32178417650891755,0.09663212435233161,0.09637624304573872,0.0961557796417474,0.03367875647668394,0.036235391586569826,0.03607981795843525
201,2026-04-17 18:17:31,0.33445334711811836,0.3356757893891246,0.3356115866096164,0.0958904109589041,0.09548708087774907,0.09529990394967014,0.03256655466528819,0.03406033789653502,0.03402042400799702
202,2026-04-17 20:17:31,0.33585003905233013,0.3354592836262711,0.33576777935298624,0.09502733663108566,0.09322851059377667,0.09317800168243096,0.032022910700338456,0.032348221479799245,0.03230184449951543
203,2026-04-17 22:17:30,0.33576072821846553,0.3329519098531503,0.33311046478078554,0.0964889466840052,0.09246972073977557,0.09244695376465502,0.03276983094928478,0.03092404174661981,0.030914670960704597
204,2026-04-18 00:17:33,0.3389391979301423,0.34632111897540896,0.34633843074155896,0.09676584734799483,0.09472961896195833,0.09496357383681653,0.03234152652005175,0.030615987039903248,0.030644795443975994
205,2026-04-18 02:17:32,0.3401660612350804,0.3342328931120434,0.3346235583381507,0.09522573949143746,0.09883845932261061,0.09885774692595532,0.03243383497664764,0.032873455063072876,0.03292841883720757
206,2026-04-18 04:17:30,0.33645833333333336,0.339025671464279,0.33886646553218625,0.09661458333333334,0.0971628118286683,0.09733533144495261,0.03333333333333333,0.03145991999578144,0.03152848845145683
207,2026-04-18 06:17:31,0.3360995850622407,0.3410815337878797,0.3406170317264517,0.09517634854771784,0.09213734990026018,0.09235653152868602,0.03319502074688797,0.03172827568428525,0.03171931982616623
208,2026-04-18 08:17:29,0.3339368856699431,0.3311948314973167,0.3307269636522484,0.0941541645111226,0.09866770546948939,0.0986262958776526,0.031298499741334716,0.03067124048392855,0.030709598078909696
209,2026-04-18 10:17:28,0.33194805194805194,0.3243479075302018,0.323951676133354,0.09454545454545454,0.10108248646438332,0.10104585223685998,0.03142857142857143,0.03132330930304764,0.031156510984131077
210,2026-04-18 12:17:28,0.3315343099460293,0.32927866661492144,0.3288585043986537,0.09611924955024416,0.09621381010908386,0.0962774848900793,0.03135440760729889,0.02943543924143807,0.029473899733455308
211,2026-04-18 14:17:30,0.33229974160206716,0.3306158108286273,0.33089846779496057,0.09431524547803617,0.09718470754048904,0.0972513025439385,0.03152454780361757,0.028980129318686095,0.029054524134977312
212,2026-04-18 16:17:33,0.33705821205821207,0.33955797734932724,0.3396350680732527,0.09407484407484408,0.09580935207832318,0.09617692523783285,0.033783783783783786,0.03457917970469423,0.03458172313953454
213,2026-04-18 18:17:33,0.3368942157373632,0.3379883549523913,0.3381363588122073,0.09536216779572694,0.09319434275852732,0.09310452028160927,0.03491401771756123,0.03517375734036567,0.03525395500838357
214,2026-04-18 20:17:31,0.33593953609590826,0.3259552697294088,0.3258240041805086,0.09669012249152985,0.09744945877847057,0.09761102507534244,0.03492311701850404,0.035483514484538306,0.03567090450299327
215,2026-04-18 22:17:31,0.33376826722338204,0.33669935108435267,0.3360186978083704,0.09681628392484343,0.09618353412075187,0.09629889473085713,0.0331419624217119,0.034812804336164044,0.034629939166742105
216,2026-04-19 00:17:33,0.33786255552652206,0.33464408810461704,0.3348032840877352,0.09746537758035015,0.09635765358993903,0.09631028189626065,0.033707865168539325,0.03198367645447654,0.032014384248681964
217,2026-04-19 02:17:33,0.3385579937304075,0.34664612545222195,0.34658375714482814,0.09482758620689655,0.09268714413489045,0.09277832246058923,0.03396029258098224,0.03043862695437637,0.030566067768919517
218,2026-04-19 04:17:30,0.3380503144654088,0.3369390408556292,0.33703844616466194,0.09722222222222222,0.0993907863637818,0.09952347712279927,0.03537735849056604,0.03375918797378888,0.033605839274792104
219,2026-04-19 06:17:29,0.3365611096571578,0.33155481886869653,0.3313561640559305,0.09630986652708715,0.09645304925490922,0.09640016048654117,0.0329756608217744,0.03531311925073827,0.03509292042410879
220,2026-04-19 08:17:28,0.33376792698826596,0.33068406599691774,0.3310501509958933,0.09674054758800521,0.09744346595464753,0.09770924105342284,0.033376792698826596,0.03517383491853117,0.035127088674694947
221,2026-04-19 10:17:27,0.33586188856918653,0.3389969264651617,0.33882443835236387,0.09730578080041852,0.10024677935656985,0.0999386254580493,0.03321998430551923,0.03275571523962778,0.03275727778022186
222,2026-04-19 12:17:29,0.33472041612483744,0.3373302039390178,0.3372596509096577,0.09830949284785435,0.09722234549272288,0.09736442496685661,0.03355006501950585,0.03493876853196364,0.03503245549712072
223,2026-04-19 14:17:28,0.337181842036211,0.3437883867341532,0.3433037012724523,0.09525059039622147,0.09340646676824534,0.0932993617300113,0.03358698504329572,0.03380147662589916,0.03376002951336374
224,2026-04-19 16:17:31,0.33517060367454066,0.33717295539399555,0.33805065291916997,0.09711286089238845,0.09491291837146526,0.09551160878409293,0.03385826771653543,0.033678239905539725,0.033755173887197
225,2026-04-19 18:17:31,0.33560745211230647,0.34191058995485707,0.34185376550701124,0.09839937024403043,0.10506051924347987,0.10521057283318276,0.034898976646549465,0.03504869086602508,0.03499347228695155
226,2026-04-19 20:17:32,0.3376012542461458,0.33903133953907577,0.3390138016477547,0.0969427750195976,0.10117131418925371,0.10110437968759037,0.03423046772929187,0.03246024307573423,0.03251686680620343
227,2026-04-19 22:17:31,0.339173640167364,0.3331435471140732,0.333273247425594,0.09518828451882845,0.0956031928554085,0.09595208594652424,0.03347280334728033,0.03142371732799763,0.03156445567546247
228,2026-04-20 00:17:34,0.3400523560209424,0.3384539375396727,0.33819778422540897,0.09424083769633508,0.09257907479189666,0.09282510742460257,0.03507853403141361,0.04099620278122006,0.040949534529226436
229,2026-04-20 02:17:31,0.33953366518208017,0.34227863416845367,0.3424384563262244,0.09614880796436992,0.09390089737682987,0.09377417684389487,0.034058160859313596,0.03384385019920897,0.03408362715011213
230,2026-04-20 04:17:30,0.33707865168539325,0.3365746553844615,0.3360025918144383,0.09537496733733995,0.09376491979280396,0.09401635093352559,0.03449176900966815,0.03537610971847652,0.035465564567470055
231,2026-04-20 06:17:30,0.33515482695810567,0.3372632669150255,0.3373676141120135,0.09627894873796514,0.09373453330767154,0.09388390067197605,0.03356752537080406,0.03383400359041976,0.033919285163220875
232,2026-04-20 08:17:28,0.3339411305027351,0.33191076582055445,0.33183672841235173,0.09663974993487888,0.10141306701332882,0.10152822986300222,0.033342016150039074,0.03418859065021679,0.034289448894173014
233,2026-04-20 10:17:28,0.33272774461458604,0.33319096926481045,0.3328261467086109,0.0965481443031404,0.09584725401472648,0.09590905571956589,0.03348040487931482,0.032847414946537236,0.03269404195351256
234,2026-04-20 12:17:28,0.3328991924980464,0.33005966544166393,0.3299165451865811,0.09559781193019015,0.09513100972741664,0.0952543033707773,0.03360250065121125,0.03139803507987832,0.03145026105496299
235,2026-04-20 14:17:30,0.33567342693707747,0.33370863932798683,0.33330946030944814,0.09594383775351015,0.09789582527669716,0.09769199653388111,0.0343213728549142,0.03400468993084111,0.03391562396439294
236,2026-04-20 16:17:30,0.3376997642127325,0.3394577987679238,0.3399207509748993,0.09457689284778623,0.09013785626334622,0.09036871197717772,0.03536809012313335,0.034466887381915126,0.03460051880799085
237,2026-04-20 18:17:31,0.33698773166275126,0.3457128232229118,0.34520175606468795,0.09631949882537197,0.09949216514919851,0.09955730894353577,0.03445575567736883,0.03578838611807067,0.03578967046251565
238,2026-04-20 20:17:30,0.33733368118966867,0.34138795227398555,0.3413407168431071,0.09522567179754761,0.09408233068810969,0.0941834164105638,0.03626402295851813,0.03625093582333053,0.036177482278914194
239,2026-04-20 22:17:30,0.3355125523012552,0.342552172622621,0.3420171331507088,0.09518828451882845,0.09441594899653978,0.09423128946328456,0.03582635983263598,0.03674524630066929,0.03633222428273966
240,2026-04-21 00:17:34,0.3374025974025974,0.3369060494043985,0.3366830021171521,0.09428571428571429,0.09643729306045679,0.09623507943221712,0.03558441558441559,0.03348809749271081,0.03335214068989505
241,2026-04-21 02:17:33,0.33849728892331526,0.3293748518697355,0.3296833580920959,0.09424218951717016,0.09509368747392868,0.09513325256186271,0.03434030467337981,0.03784270215614646,0.038040708496365615
242,2026-04-21 04:17:29,0.3366182572614108,0.33628007730119924,0.3366670977827229,0.09569502074688796,0.09441881938957326,0.0946160054096654,0.03423236514522822,0.03509752971629894,0.03511824733175108
243,2026-04-21 06:17:32,0.33506899244988286,0.3450384283679545,0.3443900704799144,0.09372559229367353,0.08950272278864213,0.08970616844969788,0.03332465503775059,0.03316697886860422,0.033112298689735226
244,2026-04-21 08:17:29,0.3305634900025967,0.33179083005801496,0.3318991930288513,0.096078940534926,0.09959584119277587,0.0994378529696695,0.03323811996883926,0.030950187767722688,0.0309476554964809
245,2026-04-21 10:17:30,0.33542647828362115,0.3362522158952776,0.3355416505404324,0.09497645211930926,0.09634300357521862,0.09621600471113824,0.03296703296703297,0.03462762399808625,0.03468080143838883
246,2026-04-21 12:17:49,0.3335068992449883,0.32947628195096335,0.3300297030591649,0.09606873210101537,0.0980040644656727,0.0981041460563791,0.033845352772715435,0.032411626898187086,0.032490732902057035
247,2026-04-21 14:17:29,0.331945889698231,0.33560881661584857,0.33515220649055344,0.09625390218522373,0.09906514724795962,0.09900026071052265,0.03485952133194589,0.04000670976802987,0.0397967304997987
248,2026-04-21 16:17:29,0.3345511482254697,0.3246522291091269,0.3247314835049807,0.09603340292275574,0.10180387770031667,0.10188553822489199,0.03522964509394572,0.0360680004410974,0.03606155187786492
249,2026-04-21 18:17:31,0.33515482695810567,0.3309008380689129,0.33082200042510124,0.09575852198803018,0.10156964204500944,0.10151960291756701,0.03486859224564143,0.03626404275408552,0.0363988018325832
250,2026-04-21 20:17:29,0.33725490196078434,0.33491520580288336,0.3347614757174139,0.09516339869281046,0.08951364681080923,0.08950118311126545,0.034509803921568626,0.03694937198692937,0.037085098917938125
251,2026-04-21 22:17:29,0.33759791122715405,0.3445165485489599,0.34567066705487837,0.09634464751958224,0.0966392523693609,0.09670933336108839,0.035509138381201046,0.03836543011504952,0.038595218992406075
252,2026-04-22 00:17:32,0.3376929113261836,0.33821601293581927,0.3375945415832026,0.09625948208213445,0.08898148764093525,0.0890340079235587,0.035312581742087366,0.039231209846617945,0.03916065686713838
253,2026-04-22 02:17:31,0.3398590446358653,0.3382784952174616,0.337756688747022,0.09501435656486557,0.0952396480501135,0.09544638038249596,0.03576089793787523,0.03714968728899871,0.036953340824885716
254,2026-04-22 04:17:31,0.33952393408318077,0.33504183764596646,0.33462425742672136,0.09599790740256343,0.09375087388775379,0.09399123499212908,0.03452785770337431,0.03497223545105687,0.03488094288227475
255,2026-04-22 06:17:30,0.3375912408759124,0.33519820634535286,0.3354963029724198,0.09645464025026068,0.10552212498243387,0.10542896125616752,0.034150156412930135,0.02812401102315765,0.028063439303095378
256,2026-04-22 08:17:33,0.3373994290163509,0.3404013733059038,0.3406091193122912,0.09499091616921879,0.0973951303364813,0.09716684185159162,0.03425901894627563,0.03435675083604551,0.03433677971541125
257,2026-04-22 10:17:29,0.3373493975903614,0.33460876169707787,0.3342543220854241,0.0963855421686747,0.1002701237566807,0.10035751247886367,0.03326348873755893,0.0339794120445265,0.034089118348326716
258,2026-04-22 12:17:30,0.3340374966992342,0.34013014840204264,0.3403607946228097,0.09638236070768419,0.0969869052852203,0.09724557274852065,0.03644045418537101,0.03510061412735717,0.035069624727854194
259,2026-04-22 14:17:30,0.3348356309650053,0.3473638872871433,0.3481098786683927,0.0957051961823966,0.09382289040059343,0.09393180874058517,0.03632025450689289,0.03640865569136512,0.036574240325478985
260,2026-04-22 16:17:30,0.33762818827241653,0.339545946582749,0.3407877861234991,0.09650276097817513,0.09562297761687795,0.0957274120627304,0.03549829082303445,0.03636656296149874,0.036393347347405576
261,2026-04-22 18:17:32,0.33516483516483514,0.33312958590477865,0.33306540719816746,0.09602302459445317,0.09552576946192977,0.09569618468376605,0.03636839351125065,0.035469078154469494,0.03534478540137134
262,2026-04-22 20:17:30,0.3367724867724868,0.33070489650458623,0.3311430300923614,0.09656084656084656,0.09830728373727166,0.09851102867422096,0.03439153439153439,0.034030679818051766,0.033983122698938
263,2026-04-22 22:17:30,0.33959767072525143,0.33255544565045997,0.3318520013049402,0.0968766543144521,0.10111490534054003,0.1012776360292426,0.03440974060349391,0.03306699903252257,0.03294679651516859
264,2026-04-23 00:17:33,0.33774483853890946,0.33173620121988084,0.332005271844262,0.09634727368978295,0.09910576488909248,0.09924722448267351,0.03493912122816305,0.03618974221711826,0.036110013198636735
265,2026-04-23 02:17:32,0.3398988554697897,0.3422106559088754,0.34198301021027816,0.09475645461804631,0.09082257456534379,0.09078691729389664,0.035666755389938784,0.035899710093000685,0.035880653981917414
266,2026-04-23 04:17:29,0.33466241360978205,0.33513612202059684,0.33530812632984414,0.09702286018075491,0.09300593782916261,0.09283191501630894,0.03641679957469431,0.03887094250915101,0.038920384144124964
267,2026-04-23 06:17:32,0.33590630822464734,0.32745025804249395,0.327527492854024,0.0955549640670748,0.09288785647203496,0.09302027760994584,0.0348682459409103,0.03361609374860264,0.03367665392682996
268,2026-04-23 08:17:30,0.3334216803604559,0.3297845007196451,0.32985073023131944,0.09700503578054598,0.09681405408294579,0.0962507946196306,0.034190299496421946,0.0342768897778401,0.034375150773283895
269,2026-04-23 10:17:29,0.3336858804865151,0.33751614053045775,0.33745491912994396,0.0967741935483871,0.09470799472837312,0.09475111785570473,0.033315705975674244,0.0315555611034368,0.031507985158597665
270,2026-04-23 12:17:30,0.3331578947368421,0.34322690657982746,0.3438987706402392,0.09815789473684211,0.094434378364787,0.09480568888300316,0.034473684210526316,0.03695423781555495,0.03683784299394834
271,2026-04-23 14:17:32,0.33587786259541985,0.3348935944603475,0.33459338023294455,0.09792050539615689,0.09872781771049366,0.09875876491836834,0.03316662279547249,0.03320115750856354,0.033242347575130164
272,2026-04-23 16:17:30,0.3377624235981929,0.3454705507682476,0.3453463406010861,0.09779431304809992,0.10303246729382386,0.10281952104802503,0.03454690406590486,0.03721333544510749,0.037373755754379415
273,2026-04-23 18:17:29,0.3373333333333333,0.3393855167413925,0.3393125794950601,0.0984,0.10390861986654007,0.10380903542076499,0.03546666666666667,0.03415395745214649,0.034114937759198466
274,2026-04-23 20:17:31,0.3383137673425827,0.3236840310685913,0.323705222516864,0.09578441835645678,0.09706306578186892,0.09711568000003445,0.035485592315901815,0.035455454150174266,0.0355357418769404
275,2026-04-23 22:17:30,0.338679497460572,0.33546490213745545,0.3348866812418768,0.09756749532210639,0.09810778722810454,0.09710405918593384,0.03475006682705159,0.03405550362870015,0.0342007694566969
276,2026-04-24 00:17:33,0.3398763108362463,0.33852987873202783,0.33836286027280643,0.09814466254369454,0.0986308547363794,0.09872389134495817,0.036031191180424846,0.03418063862926032,0.034162387012534476
277,2026-04-24 02:17:32,0.340032154340836,0.3374119795092579,0.3374334909268646,0.09833869239013933,0.09123408331497078,0.09124041654838087,0.03536977491961415,0.038788251253473946,0.03791793649187603
278,2026-04-24 04:17:30,0.34143734971947637,0.34478867049566797,0.34441368219304636,0.09858402351055304,0.1061349610737175,0.10600042873521827,0.03473149879775581,0.032355025074480875,0.032328143537052684
279,2026-04-24 06:17:30,0.3395772009633396,0.33244351683777323,0.332041138065161,0.09847471233609847,0.09940940000365814,0.09946927031008515,0.035054856837035055,0.036957649338141815,0.03703586708143958
280,2026-04-24 08:17:40,0.3351106371634231,0.3300822436175632,0.3301222961338224,0.09704078912290055,0.09562684674729334,0.09527600203121017,0.03439082911223674,0.034895773353270515,0.035018281595884326
281,2026-04-24 10:17:43,0.3358169238956892,0.33187460453912865,0.3328234110008383,0.09792442788717402,0.0976282818372812,0.09779270994565721,0.034326769558275676,0.033547047876259686,0.03326868415281426
282,2026-04-24 12:17:49,0.3369651873505182,0.3376349871413106,0.33763230669308564,0.09593409513685888,0.09569712154116734,0.09554266428153749,0.03401541323412171,0.03867694087725538,0.038407289137066786
283,2026-04-24 14:17:34,0.334479111581174,0.3262020912046069,0.32668988520606557,0.09888947646747752,0.09638889605923952,0.09651661933308661,0.03358011634056055,0.03183004908708327,0.031950739926326334
284,2026-04-24 16:17:30,0.3356346255974509,0.3253615360262286,0.32571088866669173,0.09877854487519915,0.10391280559362587,0.104042089058578,0.03505045140732873,0.03631429064875344,0.036304559491882285
285,2026-04-24 18:17:30,0.33731739707835323,0.33594884372885064,0.33661069746197425,0.09853917662682603,0.09249368959558327,0.09243310621308369,0.034794156706507304,0.03265076232293667,0.03290808240190989
286,2026-04-24 20:17:31,0.3393761663556385,0.34173231121587627,0.34256870319818833,0.09837376699546788,0.10116026928394342,0.1012533979828756,0.03439082911223674,0.03533253211562793,0.035479850462935315
287,2026-04-24 22:17:33,0.33982395305414775,0.34670608229432043,0.3465098325318658,0.0962923446252334,0.09949538378125608,0.09976851517186304,0.03440917578020806,0.034640897907046324,0.03445050827449235
288,2026-04-25 00:17:30,0.33815648445873525,0.3408221107363618,0.34032671340715426,0.09833869239013933,0.09697891003916619,0.09669677040479284,0.03376205787781351,0.03455002885636887,0.03463319125557027
289,2026-04-25 02:17:34,0.3381526104417671,0.33531688578505436,0.3348123533868373,0.09692101740294512,0.09992443670398195,0.09983003612130367,0.033734939759036145,0.03454879623129837,0.03454335991583767
290,2026-04-25 04:17:29,0.3396175599245893,0.3450251309256277,0.3449597195780963,0.09964987880420145,0.10302375121954212,0.10330816644068472,0.03447347158631834,0.03838162559391067,0.03824337251409585
291,2026-04-25 06:17:31,0.33636363636363636,0.3331411815649122,0.33280978595276545,0.09893048128342247,0.09687827478173798,0.09700108647585999,0.033155080213903745,0.031745514997882,0.03163553251201077
292,2026-04-25 08:17:31,0.3352941176470588,0.33520623471649286,0.3346460655509319,0.09866310160427808,0.09760621086528759,0.0978178041096619,0.033155080213903745,0.032315705142728725,0.03233925202133172
293,2026-04-25 10:17:30,0.335387088132869,0.33820541163929946,0.3378428443621068,0.0996517546209483,0.09621325428241696,0.09617011709839195,0.0329493704795071,0.03211609947724908,0.03230413768058951
294,2026-04-25 12:17:30,0.333245173234594,0.32538444488512136,0.32585727572633405,0.09944459137794234,0.10529511405832373,0.10557520863089964,0.0333245173234594,0.031324763272384114,0.031228518178747007
295,2026-04-25 14:17:31,0.3358920063525675,0.3264552617933126,0.3266885621124693,0.09925886712546321,0.09719972922798625,0.0974479145140873,0.0328215987294865,0.03154423929506823,0.031380503562066286
296,2026-04-25 16:17:30,0.33695364238410597,0.3411646497397492,0.34145760685587156,0.09960264900662252,0.09519808624694516,0.09516025028713411,0.033112582781456956,0.033167190321184474,0.033403074713808725
297,2026-04-25 18:17:29,0.33973333333333333,0.3318468459246053,0.33195183010844703,0.10053333333333334,0.10163936489582694,0.10170717575499841,0.0328,0.027970049396333227,0.028060261753221013
298,2026-04-25 20:17:29,0.33766923281125566,0.3340899453547736,0.3349316363161234,0.10140695513671356,0.10277578219170136,0.10258646833646637,0.033448367401114946,0.033845770329075264,0.0340486033121737
299,2026-04-25 22:17:29,0.33837579617834396,0.34042553616668975,0.3404410498667728,0.09978768577494693,0.10197329947388495,0.10179702813997261,0.03370488322717622,0.03365385057694135,0.033608611430338074
300,2026-04-26 00:17:30,0.33955721525740196,0.3330175336574404,0.3336159889429585,0.10002667377967459,0.10141019578632622,0.10123566176120163,0.033875700186716456,0.03596525623169109,0.036151669888568015
301,2026-04-26 02:17:31,0.342351995713903,0.34622254385711615,0.3464883835718007,0.0980444682560943,0.09942314630869326,0.09958888794692367,0.0332172515403161,0.032662105374195644,0.032747430666078686
302,2026-04-26 04:17:30,0.3396478121664888,0.3390103703813779,0.3387662661511641,0.09951974386339381,0.1016960663234543,0.10173415344297425,0.03415154749199573,0.03228688507955078,0.03229539685299687
303,2026-04-26 06:17:33,0.3381526104417671,0.33974704538093414,0.3394720138491488,0.09852744310575635,0.09433196431127368,0.09437426120342694,0.03400267737617135,0.03328936832685057,0.03307201333388417
304,2026-04-26 08:17:29,0.3360984747123361,0.335712389101575,0.33558138325578374,0.0982071180090982,0.09955090040369426,0.10013549848427589,0.032914102221032915,0.034528422757194435,0.03457638905609399
305,2026-04-26 10:17:29,0.336458612376105,0.3385958524672688,0.33879059473911866,0.0985802303777123,0.10204254430909972,0.10240674366123806,0.0332172515403161,0.033777220097477245,0.03408357888595384
306,2026-04-26 12:17:29,0.33671291355389543,0.34449840715544994,0.3442073572465719,0.09738527214514407,0.09431554787422723,0.09415882041046189,0.033084311632870865,0.029138911309745854,0.02921426054069626
307,2026-04-26 14:17:28,0.33591042388696346,0.34938481677978594,0.34922659217309365,0.09784057584644094,0.09969803752596272,0.09990060529632742,0.03305785123966942,0.02829284268656447,0.028350443956087545
308,2026-04-26 16:17:29,0.33745298226759807,0.3392906846691718,0.338711949120859,0.09833422890918861,0.10069486331080985,0.10086589875043055,0.033584094572810315,0.031156777078651693,0.03092447127245649
309,2026-04-26 18:17:29,0.34044852742502024,0.3479632144977959,0.3481131151707572,0.09943258578762497,0.09625283562837335,0.09635816152722557,0.03431504998649014,0.03656909096488275,0.0365507437410854
310,2026-04-26 20:17:29,0.3408845738942826,0.347363866040894,0.34754693691391586,0.1000539374325782,0.1014659753886284,0.10106750192799002,0.03344120819848975,0.03248678538132582,0.032672506808272224
311,2026-04-26 22:17:30,0.34086021505376346,0.33941538148154116,0.340066172476609,0.0989247311827957,0.09787643562396546,0.0978683418404532,0.03413978494623656,0.03322981255974179,0.0332342088688817
312,2026-04-27 00:17:30,0.33969363074442355,0.3311394923440322,0.3318429777198948,0.09836065573770492,0.09926460285908928,0.09898862280828886,0.033861865090029565,0.03685076075311476,0.03685277571351403
313,2026-04-27 02:17:31,0.3400755124056095,0.34215715539570246,0.3420356659645114,0.09681769147788566,0.0997381261956825,0.09961807136270369,0.03505933117583603,0.03697574393196912,0.036992743052249685
314,2026-04-27 04:17:29,0.3421123353937114,0.3388781722508337,0.3389395938371923,0.09782316581564096,0.09703952123213683,0.09720781988889746,0.03359312012899758,0.036401890739095645,0.03643127634766596
315,2026-04-27 06:17:31,0.3388140161725067,0.3310890111874645,0.33048746667024725,0.0967654986522911,0.1011525509937832,0.1013733557083297,0.033423180592991916,0.03236753989836276,0.032292464170300045
316,2026-04-27 08:17:31,0.33655654042438893,0.3365961887435339,0.3363581322868127,0.09830781627719581,0.09991399520038534,0.09971768199637218,0.032232070910556,0.03556251573258182,0.035565529810583536
317,2026-04-27 10:17:30,0.3348623853211009,0.33192183080245485,0.3316904392073916,0.09686994063680518,0.09605970513045017,0.0960079761403364,0.033189422558014034,0.03530044143047462,0.03501779252317185
318,2026-04-27 12:17:28,0.3360128617363344,0.3308954472574201,0.33099311424803873,0.0972668810289389,0.09389399587351145,0.09391567349188171,0.0334941050375134,0.03548990178837157,0.035511366782219535
319,2026-04-27 14:17:29,0.3363782912412681,0.34001131730753725,0.3394750789651303,0.09725953788285868,0.10033674338999767,0.10040348443333282,0.03250940354648039,0.03221197388029397,0.03226087530431748
320,2026-04-27 16:17:30,0.33712737127371273,0.33353531490502064,0.33360033316987087,0.097289972899729,0.09606263844230677,0.09600464400240138,0.03414634146341464,0.03236174628387944,0.03249878442017539
321,2026-04-27 18:17:30,0.34091524505821824,0.3388338831653809,0.33966383849667453,0.09802328730029786,0.09756530064530498,0.09770052033161841,0.033577037638776064,0.03353835987149631,0.033650238685948415
322,2026-04-27 20:17:29,0.3369098712446352,0.3428726858272279,0.3432501218090405,0.10032188841201717,0.10302624658102667,0.10274907926844598,0.03460300429184549,0.037723136208917846,0.03767379312956774
323,2026-04-27 22:17:30,0.34121162727519694,0.34650725630271695,0.3461726821158677,0.0988861722358055,0.09844958992781304,0.09835831508185483,0.034229828850855744,0.031031590880153104,0.03111359532627517
324,2026-04-28 00:17:32,0.34214786832164057,0.34384082419484285,0.3439297133717838,0.09875876956287102,0.0931439409212177,0.09354009919334828,0.033998920669185105,0.03478933224842385,0.034645885702816674
325,2026-04-28 02:17:31,0.3417207792207792,0.3481101066315606,0.3482488949242459,0.09821428571428571,0.09938570413673839,0.09969086809340935,0.03571428571428571,0.03179276787206323,0.03178711533741775
326,2026-04-28 04:17:29,0.34131253362022596,0.3446396548679606,0.3446472998822941,0.09978483055406133,0.101067538287652,0.10093060963632648,0.03496503496503497,0.03610675418004068,0.036217249668911995
327,2026-04-28 06:17:32,0.3430122116689281,0.33998072790933537,0.34003365097569793,0.09796472184531886,0.10397930226559039,0.10417666230154944,0.03310719131614654,0.03278389008321334,0.032796875301461755
328,2026-04-28 08:17:29,0.3389008620689655,0.3373244354425362,0.3376774582443314,0.09859913793103449,0.10406660447642842,0.10362125292412515,0.03286637931034483,0.03332291443884754,0.03345445251428633
329,2026-04-28 10:17:29,0.33997308209959626,0.3390544079252462,0.33982134943931863,0.09798115746971736,0.09886822332511354,0.09916499346221476,0.032570659488559896,0.032458548338587134,0.03272305650883307
330,2026-04-28 12:17:29,0.3376413570274637,0.3287956539196646,0.32872217077548527,0.09935379644588045,0.09557944115720078,0.09575123086337628,0.03284868066774367,0.036719324361789,0.03672474872917045
331,2026-04-28 14:17:29,0.3381720430107527,0.343294564312794,0.3432192691799123,0.09946236559139784,0.10311301530158928,0.10309406676096007,0.03225806451612903,0.03721494933355185,0.03709429787839598
332,2026-04-28 16:17:29,0.3386271870794078,0.3461879885893444,0.3459916257030281,0.09851951547779274,0.09537524596102724,0.09542686205401435,0.033378196500672946,0.03452518709958502,0.034525941213973656
333,2026-04-28 18:17:29,0.34087846941525196,0.34310199942840897,0.343118064078876,0.09889517650229049,0.10976547279601279,0.10961038101391972,0.03368364322285099,0.03306391949463227,0.032970901929620794
334,2026-04-28 20:17:29,0.33997844827586204,0.3394233203404603,0.33957253320702113,0.09859913793103449,0.10122993156588896,0.10092670379815888,0.03286637931034483,0.033278318573297015,0.033218272476485115
335,2026-04-28 22:17:29,0.34337187415972037,0.3301533526438601,0.33035555341864586,0.09814466254369454,0.09848156191672787,0.09864089023107997,0.033342296316214035,0.032853448877002735,0.03302351403591078
336,2026-04-29 00:17:31,0.34215500945179583,0.3321105082044211,0.3318388065728813,0.09802862543883338,0.10235871481541345,0.10242773382727649,0.03348636240885768,0.031343249367233275,0.03134118089065925
337,2026-04-29 02:17:31,0.3409029467423628,0.3491147905143361,0.3489651364924407,0.10002703433360367,0.09437269111902846,0.09444802202377744,0.03460394701270614,0.03264617919977664,0.03272921013929506
338,2026-04-29 04:17:29,0.33898761443187936,0.3348233304539179,0.3352981888316647,0.10096930533117932,0.10311538994347626,0.1030280922315599,0.03446418955304254,0.03362368109346563,0.03368592413501295
339,2026-04-29 06:17:29,0.34119880661784646,0.3366089403310105,0.3367240748979688,0.09926769731489016,0.09825245941422439,0.09811880449481833,0.03254678600488202,0.03517434956343145,0.03522939471637676
340,2026-04-29 08:17:29,0.338009171837065,0.3352172223253075,0.3355163338880147,0.10062044780145671,0.10241451562853904,0.10265298898206308,0.031292149986512,0.03182010560090022,0.03173588812863495
341,2026-04-29 10:17:30,0.33717502010184935,0.33792309944810633,0.3379321266593649,0.1002412221924417,0.10404204106019616,0.10389965801317462,0.032162958992227285,0.03119952825124602,0.03124678945753506
342,2026-04-29 12:17:30,0.3345004039859952,0.33131194260161784,0.33131379621141543,0.1007271747912739,0.0955842078251145,0.09519874065426123,0.03204955561540533,0.029929245957589546,0.02990665762175397
343,2026-04-29 14:17:29,0.335574079053509,0.3356248309908157,0.33552413473875115,0.10056466792148427,0.10001385556077885,0.09953539021433323,0.032266738370529714,0.033377509911124516,0.03343680357299092
344,2026-04-29 16:17:29,0.33784149310251554,0.33791389824584306,0.3378533929132197,0.10170408439275087,0.10072965182759303,0.10102907653624296,0.03327021909656478,0.030979546216072414,0.03083051804682917
345,2026-04-29 18:17:30,0.33701806416823943,0.342336650714689,0.34303015880635185,0.1019142626044756,0.09694862087118845,0.0968613873921679,0.033701806416823944,0.03347483863752131,0.03349648992708794
346,2026-04-29 20:17:29,0.3399677245831092,0.34182898673842643,0.34177967922860775,0.10059171597633136,0.10023587826531916,0.10009992044969102,0.0328133405056482,0.033528404861187466,0.03351189723304898
347,2026-04-29 22:17:29,0.3410685375067458,0.34653519204317074,0.34638576463589027,0.09983810037776579,0.09837988444028907,0.09836472228115109,0.033189422558014034,0.03269301498121929,0.032677656497684206
348,2026-04-30 00:17:30,0.3433880958793428,0.3337775796167577,0.3338180238636508,0.10018852679773768,0.10487366226254027,0.10505999356081483,0.03420414758955023,0.031533617461066046,0.031467708261776584
349,2026-04-30 02:17:31,0.3404312668463612,0.34332146758764653,0.3428159442746343,0.09892183288409703,0.09495145962191481,0.09511715825172683,0.03315363881401617,0.031505956498756336,0.031044532246826764
350,2026-04-30 04:17:29,0.34183396635919694,0.3389458163168297,0.33896032855051644,0.10065111231687467,0.10294437540087445,0.10315192336604978,0.033098209441128595,0.03286023196512566,0.03293920319307669
351,2026-04-30 06:17:29,0.34194776931447224,0.33720639982169137,0.3372967599622114,0.09874863982589771,0.10452704117006208,0.10486357583936833,0.03346028291621327,0.03689526115391032,0.03680008165849022
352,2026-04-30 08:17:30,0.3386314655172414,0.3444565547585768,0.3442700821817553,0.09859913793103449,0.09988851421878284,0.09994769718194225,0.03286637931034483,0.033230817789209645,0.03289644587123554
353,2026-04-30 10:17:29,0.3362879398334676,0.3186824501904241,0.31823789027036065,0.09830781627719581,0.1063770712769954,0.10591164962231771,0.0319634703196347,0.03712459781558512,0.03686332448054754
354,2026-04-30 12:17:29,0.33886954192338603,0.33497407575966703,0.3350514016315422,0.09831234931690329,0.10124644343954581,0.10141861981844262,0.0326814894186981,0.03155361714162698,0.03126055019131223
355,2026-04-30 14:17:29,0.33736234219715283,0.3433624031940766,0.3435180809610091,0.09750201450443191,0.09981540604816098,0.099796550896405,0.032500671501477306,0.03182560060683971,0.03200864819498225
356,2026-04-30 16:17:28,0.3425250067585834,0.34206618027542196,0.34154669046302905,0.09813463098134631,0.09403321421918404,0.09417221223915202,0.0332522303325223,0.03710800899606768,0.037359830628558244
357,2026-04-30 18:17:30,0.34150994821477243,0.35095901582210154,0.3507580051860998,0.0967566094303625,0.09067450877698072,0.0904662627789621,0.033524121013900246,0.03329843919381358,0.033261342773553096
358,2026-04-30 20:17:30,0.3406922867266285,0.3431718121863087,0.34431772577810876,0.09784682474788771,0.10086877183260025,0.10088759313399226,0.03188879803761243,0.030383690400528615,0.030357008778346482
359,2026-04-30 22:17:29,0.34297407912687583,0.3388483471473782,0.3386652748980092,0.09713506139154161,0.09372386083073612,0.09373921610961825,0.034106412005457026,0.03684436240008165,0.03677113378029011


==> figdata/country_temporal_bckt.csv <==
index,datetime,real_prop,ros_bckt,mor_bckt,de_real_prop,de_mor_bckt,de_ros_bckt,ca_real_prop,ca_mor_bckt,ca_ros_bckt
0,2026-05-26 08:17:30,0.32341381246490736,0.336866902237927,0.3369123973497753,0.11903425042111174,0.1294076836425201,0.12956419316843346,0.0373385738349242,0.037757244759750466,0.03769140164899882
1,2026-05-26 10:17:29,0.32261703327693175,0.3321575543797766,0.33098406131354463,0.11928934010152284,0.10690351663817665,0.10699588477366255,0.03553299492385787,0.03921195911094324,0.0393885949441505
2,2026-05-26 12:17:30,0.32093933463796476,0.33705882352941174,0.3375260554274087,0.12077159630975678,0.10620241061194254,0.10647058823529412,0.03690243220575901,0.04858898868809548,0.0488235294117647
3,2026-05-26 14:17:30,0.3242941012021247,0.3390129259694477,0.33835273778046926,0.12021246854906346,0.12592087996771878,0.12573443008225618,0.03690243220575901,0.04589398801390918,0.045828437132784956
4,2026-05-26 16:17:29,0.325,0.33568904593639576,0.3356083347826764,0.12073863636363637,0.1097055324306611,0.10954063604240283,0.037784090909090906,0.03729297047561382,0.037102473498233215
5,2026-05-26 18:17:31,0.3268140589569161,0.3431430253090053,0.34333192398222623,0.12131519274376418,0.11782103068123395,0.11771630370806356,0.037698412698412696,0.03889525073643032,0.03884638022366098
6,2026-05-26 20:17:31,0.3258458913847029,0.3591258121677496,0.3584341110184662,0.12084162638612454,0.11601374343952382,0.11577082102776137,0.03895365368211544,0.037903676420496024,0.03780271707028943
7,2026-05-26 22:17:30,0.32793867120954,0.3496174220129488,0.34948994651358795,0.1201022146507666,0.12759369432986922,0.12713360800470866,0.0380465644520159,0.04069805476490673,0.04061212477928193
8,2026-05-27 00:17:32,0.32771693344566133,0.3349084465445954,0.3359232352397747,0.12019095759618084,0.11815406699202939,0.11813349084465447,0.038753159224936815,0.04494615498478627,0.0448907265209687
9,2026-05-27 02:17:36,0.32690124858115777,0.3512714370195151,0.3517334867683202,0.11889897843359819,0.12859702795435865,0.1283264340626848,0.03774120317820658,0.039625983600284444,0.039621525724423415
10,2026-05-27 04:17:33,0.3272881836214225,0.34295816146140246,0.34309181264961,0.11873051856049872,0.12254139143867429,0.12256923983500295,0.03740436384244829,0.041530080973344215,0.041838538597525045
11,2026-05-27 06:17:28,0.3261971830985915,0.33530455351862803,0.33494357284540816,0.11887323943661972,0.11406696268544488,0.11354228267297457,0.03633802816901408,0.033839314637955475,0.03429923122412774
12,2026-05-27 08:17:31,0.32320363533087193,0.3417647058823529,0.3409437349156398,0.12013632490769667,0.12038947046258033,0.12,0.03606929849474581,0.034398539820313566,0.03470588235294118
13,2026-05-27 10:17:28,0.32320363533087193,0.3205657041838539,0.3192429675336796,0.11928429423459244,0.12223612755273923,0.12197996464348851,0.03606929849474581,0.043531037444956885,0.043606364172068354
14,2026-05-27 12:17:30,0.32291962510650385,0.3407755581668625,0.34142242397741485,0.11956830445896052,0.1161614372313688,0.11633372502937721,0.03578528827037773,0.03732203076679548,0.03760282021151586
15,2026-05-27 14:17:30,0.32395159020546016,0.3362676056338028,0.3356748287446921,0.1187728679988742,0.11512083915421027,0.11443661971830986,0.03715170278637771,0.046573832580538564,0.04636150234741784
16,2026-05-27 16:17:29,0.3259322516367777,0.35168738898756663,0.3523580036070605,0.1184173071448904,0.11765780969609793,0.11782119597394908,0.03785937944776544,0.04481901720393601,0.044997039668442866
17,2026-05-27 18:17:33,0.32395159020546016,0.3376394597768644,0.3374307983356303,0.1182099634112018,0.12736193156348297,0.12742219612448621,0.03912186884323107,0.04158132869873013,0.04169113329418673
18,2026-05-27 20:17:31,0.32514817950889074,0.34137728075338436,0.3414722224331899,0.12080158058142818,0.1257163847439137,0.125956444967628,0.03838554896979961,0.03767851904783446,0.03766921718658034
19,2026-05-27 22:17:30,0.3248861047835991,0.33628841607565013,0.3360090967595808,0.11816628701594534,0.11268293835075552,0.11229314420803782,0.038154897494305236,0.04314812353710255,0.04314420803782506
20,2026-05-28 00:17:34,0.326917633739032,0.32842848734549734,0.3282286016718774,0.11859609397112936,0.1192589952422789,0.11948204826368453,0.03934333427681857,0.043562544450318236,0.04355503237198352
21,2026-05-28 02:17:35,0.3248443689869836,0.3370654095462581,0.33763997059240247,0.11884550084889643,0.10338919004684129,0.10371243370654096,0.039898132427843805,0.03978421585757944,0.040070713022981735
22,2026-05-28 04:17:36,0.3224524552937837,0.336866902237927,0.33691484308355,0.11779733181947204,0.11987785327436826,0.12014134275618374,0.03888731195004258,0.0452700123289253,0.04534746760895171
23,2026-05-28 06:17:30,0.32258976533785694,0.35217903415783275,0.3517758409163062,0.11931014984450099,0.12306221806635012,0.12308598351001178,0.03788521345773254,0.034663428313774086,0.034746760895170786
24,2026-05-28 08:17:31,0.320360970107163,0.3250737463126844,0.3249185037158564,0.11928934010152284,0.11803777759819459,0.11799410029498525,0.03666102650874224,0.03958751664217062,0.03952802359882006
25,2026-05-28 10:17:31,0.3216901408450704,0.32842848734549734,0.3285776911277982,0.11943661971830986,0.12724078799344474,0.12713360800470866,0.03718309859154929,0.04051799108494142,0.04061212477928193
26,2026-05-28 12:17:29,0.3233802816901408,0.3347034644744568,0.3347985937124176,0.1171830985915493,0.1114715843434878,0.11156782149148561,0.03718309859154929,0.04075841035890349,0.041103934233705224
27,2026-05-28 14:17:32,0.32248939179632247,0.3401880141010576,0.340171829675223,0.11796322489391796,0.10730992989939703,0.10752056404230317,0.03762376237623762,0.045291332305390626,0.04524089306698002
28,2026-05-28 16:17:30,0.32130681818181817,0.34278959810874704,0.3433164437839852,0.11818181818181818,0.1192090615238968,0.11938534278959811,0.038636363636363635,0.035478371881454494,0.03546099290780142
29,2026-05-28 18:17:31,0.3242165242165242,0.3292035398230089,0.3296245261797258,0.11965811965811966,0.12645715867375099,0.12684365781710916,0.038746438746438745,0.03996875427051017,0.040117994100294985
30,2026-05-28 20:17:31,0.3242553191489362,0.3447867298578199,0.34468186736192136,0.11829787234042553,0.11184943391599493,0.11196682464454977,0.03886524822695035,0.04141632878779336,0.041469194312796206
31,2026-05-28 22:17:31,0.3231428571428571,0.34295816146140246,0.3431758269816688,0.11857142857142858,0.1319189720488515,0.13258691809074838,0.038285714285714284,0.03751314104107366,0.03771361225692398
32,2026-05-29 00:17:35,0.3239476678043231,0.3386430678466077,0.33797855237563673,0.11860068259385666,0.11481502547782807,0.11504424778761062,0.03924914675767918,0.03271812230496705,0.03303834808259587
33,2026-05-29 02:17:33,0.3250570776255708,0.34458259325044405,0.3440658319341021,0.11643835616438356,0.11993772952288873,0.1201894612196566,0.04023972602739726,0.042890119466517204,0.04322084073416223
34,2026-05-29 04:17:33,0.32409259788511,0.3248520710059172,0.325036314852546,0.11631894827093456,0.11140903963569729,0.11124260355029586,0.03972563589597028,0.046189062609026124,0.046153846153846156
35,2026-05-29 06:17:30,0.3239155251141553,0.33843437316068276,0.3378722101710604,0.1190068493150685,0.12499066672930599,0.12477928193054738,0.03881278538812785,0.03518570913086645,0.03531489111241907
36,2026-05-29 08:17:29,0.3239476678043231,0.3352941176470588,0.33540746961848067,0.11860068259385666,0.11246681872963445,0.11294117647058824,0.03811149032992037,0.04049549736524662,0.04058823529411765
37,2026-05-29 10:17:29,0.31971631205673756,0.34119033588685915,0.3410159731952535,0.11716312056737589,0.12112112804740294,0.12139068945197407,0.03687943262411347,0.037030163686994536,0.037124337065409546
38,2026-05-29 12:17:30,0.3211741236819607,0.3468786808009423,0.3470192303075778,0.11798233114847535,0.11762868550438235,0.11778563015312132,0.03733257338273012,0.04073915870600075,0.04063604240282685
39,2026-05-29 14:17:32,0.32246171298922294,0.3515115589804386,0.3521291084088202,0.11854792966534317,0.10653043464377887,0.10669828097213989,0.0368689733408962,0.04479035685282465,0.045050385299347954
40,2026-05-29 16:17:35,0.32371428571428573,0.33293838862559244,0.33341185236024845,0.11771428571428572,0.12678795912100743,0.1273696682464455,0.03685714285714286,0.04896240219834177,0.0485781990521327
41,2026-05-29 18:17:29,0.3236301369863014,0.3386430678466077,0.33899191627378095,0.11672374429223745,0.12076657526371677,0.12094395280235988,0.038527397260273974,0.043424387731303485,0.04365781710914454
42,2026-05-29 20:17:30,0.32468643101482325,0.33095662507427215,0.3300855670244099,0.11972633979475485,0.1194910416407394,0.11942959001782531,0.037628278221208664,0.042060647743402166,0.0421865715983363
43,2026-05-29 22:17:29,0.3252840909090909,0.3203309692671395,0.3199783094295099,0.1184659090909091,0.12008953800565136,0.12056737588652482,0.0375,0.04743569728317164,0.04728132387706856
44,2026-05-30 00:17:33,0.32655981682884944,0.3650887573964497,0.365234932734468,0.1179164281625644,0.11567649797556294,0.11597633136094675,0.038923869490555235,0.04321384224384585,0.04319526627218935
45,2026-05-30 02:17:33,0.32875143184421535,0.3433806146572104,0.34336116305543296,0.11483390607101947,0.1139109917802732,0.1140661938534279,0.037800687285223365,0.043777935156015614,0.04373522458628842
46,2026-05-30 04:17:33,0.3245164960182025,0.34362017804154305,0.34313675149188744,0.11604095563139932,0.11669129891264995,0.1169139465875371,0.040386803185438,0.0479097673142014,0.048071216617210685
47,2026-05-30 06:17:34,0.32365499573014517,0.3278301886792453,0.32762284560050414,0.11670936521491602,0.11445154375890032,0.11438679245283019,0.03814403643609451,0.04506380945959286,0.04481132075471698
48,2026-05-30 08:17:32,0.3198070374574347,0.33786178381571175,0.33712881708067577,0.1177639046538025,0.12003127780842686,0.11990549320732427,0.036606129398410896,0.04117840845810318,0.04134672179562906
49,2026-05-30 10:17:30,0.31904626738575076,0.3643867924528302,0.363139534360359,0.11666193585012773,0.11720861481752402,0.11674528301886793,0.03690036900369004,0.04125924650348635,0.041273584905660375
50,2026-05-30 12:17:31,0.32017045454545456,0.3520378027170703,0.3520868587652661,0.1184659090909091,0.11498251069404504,0.1151801535735381,0.038636363636363635,0.038098288220664474,0.03780271707028943
51,2026-05-30 14:17:30,0.32152974504249293,0.3433628318584071,0.34324478568267736,0.11671388101983003,0.11799448433407851,0.11799410029498525,0.036827195467422094,0.03781274173275271,0.03775811209439528
52,2026-05-30 16:17:31,0.3214486243683324,0.3618149675898645,0.3618063053626359,0.11678832116788321,0.11893921720334615,0.11903358868591632,0.03790005614823133,0.03602685885735727,0.03594578668238067
53,2026-05-30 18:17:30,0.32062588904694167,0.3487270574304322,0.34868980861028576,0.11692745376955903,0.12493580976357174,0.12433392539964476,0.03783783783783784,0.04357804569906144,0.04381290704558911
54,2026-05-30 20:17:32,0.3220483641536273,0.33234946871310506,0.3321342364596199,0.11607396870554765,0.12207896783306194,0.12219598583234947,0.03812233285917496,0.040349767867035806,0.04073199527744982
55,2026-05-30 22:17:31,0.32481544576944915,0.33767772511848343,0.33764223149400513,0.11754684838160136,0.11960828578230123,0.11907582938388625,0.039750141964792735,0.039449810152007894,0.039691943127962086
56,2026-05-31 00:17:33,0.3246311010215664,0.3351063829787234,0.33516130981939507,0.11606129398410897,0.11919214488956667,0.11879432624113476,0.03944381384790011,0.048356489022448705,0.04846335697399527
57,2026-05-31 02:17:34,0.32793867120954,0.3351126927639383,0.33480822687252054,0.11641113003975014,0.10904355502418187,0.10913404507710557,0.039750141964792735,0.04865235010894863,0.04863582443653618
58,2026-05-31 04:17:34,0.3275715500141683,0.34749262536873154,0.34723919714789414,0.11674695381127798,0.11573485545112878,0.11563421828908554,0.04023802776990649,0.03589227099545673,0.0359882005899705
59,2026-05-31 06:17:32,0.3244787203656098,0.3528368794326241,0.3530386925051563,0.11682376463867467,0.11656344846672669,0.11702127659574468,0.03827477863467581,0.048235182547644674,0.04846335697399527
60,2026-05-31 08:17:31,0.3236218223364753,0.33726415094339623,0.337799627501855,0.11796629534418737,0.12011224843997545,0.12028301886792453,0.03827477863467581,0.038227112121918115,0.038325471698113206
61,2026-05-31 10:17:31,0.32335329341317365,0.346517119244392,0.3465502431667319,0.11662389506700883,0.10685946980343533,0.10625737898465171,0.038209295694325636,0.04250025612699972,0.04250295159386069
62,2026-05-31 12:17:31,0.3184009072866459,0.3470346447445684,0.3464026848813685,0.11879784519421605,0.10710726557697663,0.10687022900763359,0.037425574142330595,0.039860210757335326,0.03992953611274222
63,2026-05-31 14:17:31,0.3201928530913216,0.34915055653192734,0.34961999397706317,0.11854792966534317,0.11787748254234831,0.11775043936731107,0.03743618831537152,0.04344086736548324,0.043350908025776215
64,2026-05-31 16:17:31,0.3204185520361991,0.31882352941176473,0.3184399539676834,0.11764705882352941,0.1224118890239688,0.1223529411764706,0.038744343891402716,0.039442763197670865,0.039411764705882354
65,2026-05-31 18:17:32,0.32397163120567374,0.3378698224852071,0.3375661533352442,0.1174468085106383,0.1105949029857169,0.11005917159763313,0.03914893617021276,0.047662226952845374,0.047337278106508875
66,2026-05-31 20:17:31,0.3249928916690361,0.3524541691306919,0.3529127304071234,0.11885129371623543,0.11750281080655896,0.11768184506209343,0.0398066533977822,0.04313969059587753,0.04316972205795387
67,2026-05-31 22:17:31,0.32509937535491196,0.3264094955489614,0.32562699185055805,0.11811470755252697,0.11213470128585368,0.11216617210682493,0.04003407155025554,0.04389041231154982,0.04391691394658754


==> figdata/country_temporal_bckt2.csv <==
index,datetime,ros_bckt,mor_bckt,de_mor_bckt,de_ros_bckt,ca_mor_bckt,ca_ros_bckt
0,2026-05-26 08:17:01,0.3380447585394582,0.3380878161338897,0.1299684676762735,0.13015312131919907,0.037757244759750466,0.03769140164899882
1,2026-05-26 08:32:01,0.33649289099526064,0.33647637850853257,0.12293827868315835,0.12322274881516587,0.03191477264913436,0.031990521327014215
2,2026-05-26 08:47:01,0.33981154299175503,0.33986376917879757,0.10282902349648568,0.10365135453474676,0.03667918697319805,0.03651354534746761
3,2026-05-26 08:47:02,0.33981154299175503,0.3398637691787975,0.10282902349648568,0.10365135453474676,0.036679186973198045,0.03651354534746761
4,2026-05-26 09:02:01,0.3408018867924528,0.34149354782717517,0.11347646346103549,0.11379716981132075,0.03737549733411409,0.03714622641509434
5,2026-05-26 09:17:01,0.3327444051825677,0.3324121916915525,0.12624864718347004,0.12603062426383982,0.04236389214235041,0.04240282685512368
6,2026-05-26 09:32:01,0.3368606701940035,0.3373701423724196,0.12352764721012185,0.12404467960023516,0.04178972435658686,0.041740152851263965
7,2026-05-26 09:47:01,0.3410029498525074,0.3399171731068184,0.11334577396944642,0.11327433628318584,0.036909551033281376,0.03657817109144543
8,2026-05-26 10:02:01,0.3288235294117647,0.32829186328010096,0.1105428484170122,0.11058823529411765,0.0343346653790814,0.03470588235294118
9,2026-05-26 10:17:01,0.3339212228101117,0.3327059539506399,0.1075036805510747,0.10758377425044091,0.039211959110943245,0.0393885949441505
10,2026-05-26 10:32:01,0.333530106257379,0.33436276389749725,0.11249811009087485,0.1127508854781582,0.03784302972922228,0.03778040141676505
11,2026-05-26 10:47:01,0.3358913813459268,0.3356744625518757,0.11698720335062492,0.11747343565525384,0.04000721803030423,0.04014167650531287
12,2026-05-26 11:02:01,0.33785377358490565,0.3382902048425961,0.12490730573570619,0.125,0.03683367688092461,0.03714622641509434
13,2026-05-26 11:02:02,0.33785377358490565,0.3382902048425961,0.12490730573570619,0.125,0.0368336768809246,0.03714622641509434
14,2026-05-26 11:17:01,0.3608490566037736,0.3604215671165207,0.1150907554048374,0.11497641509433962,0.029425179655548445,0.0294811320754717
15,2026-05-26 11:32:01,0.34452296819787986,0.344714343922701,0.11595696903288251,0.1160188457008245,0.03947903256160412,0.039458186101295645
16,2026-05-26 11:47:01,0.3360995850622407,0.3366197933332232,0.13014390149563243,0.13040901007705988,0.0313753741268399,0.03141671606401897
17,2026-05-26 12:02:01,0.33840749414519905,0.33877347848975004,0.12005673478428489,0.12002341920374707,0.03486624540039557,0.0351288056206089
18,2026-05-26 12:17:01,0.3382352941176471,0.3386900761506191,0.1062344773106759,0.10647058823529412,0.04858898868809548,0.0488235294117647
19,2026-05-26 12:32:01,0.32061068702290074,0.320509548934621,0.11056123478353701,0.11098062243100411,0.031386568068688336,0.031708749266001174
20,2026-05-26 12:47:01,0.33884297520661155,0.3385019469234406,0.11466164694295636,0.11452184179456906,0.04075522545402166,0.04073199527744982
21,2026-05-26 13:02:01,0.3296122209165687,0.3294953656073124,0.11445778345652788,0.1145710928319624,0.03417003368142855,0.03466509988249119
22,2026-05-26 13:17:01,0.34846698113207547,0.34824268186957863,0.11042717094794643,0.11025943396226415,0.042075262851770566,0.04186320754716981
23,2026-05-26 13:32:01,0.3317591499409681,0.33152509188044055,0.11617842598070556,0.11629279811097992,0.038274817756609625,0.03837072018890201
24,2026-05-26 13:47:01,0.3380281690140845,0.33802873702081615,0.11906342105703142,0.11913145539906103,0.038174765772745714,0.03814553990610329
25,2026-05-26 14:02:01,0.3421516754850088,0.3419981751010148,0.1146410127774427,0.11522633744855967,0.03984517668225697,0.03997648442092887
26,2026-05-26 14:17:01,0.34312573443008226,0.34239996361162434,0.124761826036038,0.1245593419506463,0.04589398801390918,0.045828437132784956
27,2026-05-26 14:32:01,0.3421361502347418,0.3420712755408356,0.1106124638806488,0.11091549295774648,0.04030190536360854,0.040492957746478875
28,2026-05-26 14:47:01,0.3463126843657817,0.34712972051508106,0.11763983007972223,0.11799410029498525,0.03876521675458785,0.03893805309734513
29,2026-05-26 15:02:01,0.335676625659051,0.33567500271910455,0.11523719628883375,0.11540714704159344,0.04330125342678588,0.043350908025776215
30,2026-05-26 15:17:01,0.336283185840708,0.3368430338673257,0.1152139792138652,0.11563421828908554,0.04010018991263118,0.040117994100294985
31,2026-05-26 15:32:01,0.3272513243084167,0.3263035497008287,0.11518763939857488,0.1153619776339023,0.045279623745976855,0.04532077692760447
32,2026-05-26 15:47:01,0.34741225461035097,0.3479036631040451,0.12356748626503729,0.12373587150505651,0.03648890879024158,0.0362879238548483
33,2026-05-26 16:02:01,0.33667452830188677,0.3369267960810588,0.11597531406614017,0.11615566037735849,0.046305315713109224,0.04658018867924528
34,2026-05-26 16:17:01,0.3374558303886926,0.3374398674696609,0.10851774165101921,0.10836277974087162,0.03729297047561382,0.037102473498233215
35,2026-05-26 16:32:01,0.33943329397874855,0.339842360518462,0.11402444062070596,0.11452184179456906,0.033274825263856785,0.03305785123966942
36,2026-05-26 16:32:02,0.33943329397874855,0.339842360518462,0.11402444062070594,0.11452184179456906,0.03327482526385678,0.03305785123966942
37,2026-05-26 16:47:01,0.35714285714285715,0.35733984317511847,0.12169677907944221,0.12219598583234947,0.03584449350273444,0.03600944510035419
38,2026-05-26 17:02:01,0.3445032333921223,0.34470028576508616,0.12309301418379588,0.12345679012345678,0.03644901762443666,0.036449147560258674
39,2026-05-26 17:17:01,0.3400473933649289,0.3401344049584256,0.11562750496058047,0.11552132701421801,0.0454406354948507,0.04561611374407583
40,2026-05-26 17:32:01,0.3250737463126844,0.3252363931455656,0.120705806560055,0.12094395280235988,0.045432728265428275,0.04542772861356932
41,2026-05-26 17:47:01,0.35106382978723405,0.3503376571815225,0.10870775228221366,0.10874704491725769,0.03729063169065626,0.03723404255319149
42,2026-05-26 18:02:01,0.3540445486518171,0.35406004477334196,0.12151942701551086,0.12133645955451348,0.038958975587387076,0.038686987104337635
43,2026-05-26 18:17:01,0.34490876986462626,0.34508369348644763,0.1178453813305846,0.11771630370806356,0.03889525073643032,0.03884638022366098
44,2026-05-26 18:32:01,0.3674911660777385,0.3676691705456459,0.10557488086989153,0.10600706713780919,0.03594439624858543,0.035924617196702
45,2026-05-26 18:47:01,0.33293978748524206,0.33284953165149744,0.11749154897574168,0.11747343565525384,0.03943392200659002,0.03955135773317592
46,2026-05-26 19:02:01,0.3480565371024735,0.34770760282152857,0.11806569116510272,0.11778563015312132,0.036345357853965074,0.03651354534746761
47,2026-05-26 19:17:01,0.3153526970954357,0.3152568313014265,0.13115818477483948,0.13100177830468288,0.041601110201785876,0.04208654416123296
48,2026-05-26 19:32:01,0.34531526222746023,0.34564178174256976,0.11008965048596431,0.11019446081319977,0.03953649771226612,0.03948143783146729
49,2026-05-26 19:47:01,0.3619160260201064,0.36202446736510796,0.1307430320700158,0.13128326434062684,0.037040998158201284,0.03725606150206978
50,2026-05-26 20:02:01,0.3497942386831276,0.35026058778124813,0.11459283765570269,0.1146384479717813,0.03831893868955254,0.03821281599059377
51,2026-05-26 20:17:01,0.36089781453041936,0.3603237401176255,0.1160061223596168,0.11577082102776137,0.037903676420496024,0.03780271707028943
52,2026-05-26 20:32:01,0.3276167947959787,0.32640078396425876,0.11244049203448381,0.11235955056179775,0.039758449664266976,0.039621525724423415
53,2026-05-26 20:32:02,0.3276167947959787,0.32640078396425876,0.11244049203448381,0.11235955056179775,0.03975844966426697,0.039621525724423415
54,2026-05-26 20:47:01,0.34964622641509435,0.34955778253299774,0.12122286646581501,0.1214622641509434,0.04012501075943481,0.04009433962264151
55,2026-05-26 21:02:01,0.33431603773584906,0.33500192782500093,0.1314318621730965,0.13148584905660377,0.03742071289113904,0.03773584905660377
56,2026-05-26 21:17:01,0.34437869822485206,0.3443467037218082,0.1205069031978806,0.12071005917159763,0.04736447901928316,0.047337278106508875
57,2026-05-26 21:32:01,0.3599290780141844,0.3599420781557996,0.11815553097955236,0.1182033096926714,0.04325947057353093,0.04314420803782506
58,2026-05-26 21:32:02,0.3599290780141844,0.3599420781557996,0.11815553097955236,0.1182033096926714,0.04325947057353093,0.04314420803782506
59,2026-05-26 21:47:01,0.3567631423508565,0.3575048124841571,0.1257704694345019,0.125812167749557,0.03650497630632694,0.03662138216184288
60,2026-05-26 22:02:01,0.34375,0.34423398912790704,0.11857202991777505,0.11851415094339622,0.0441441005630233,0.044221698113207544
61,2026-05-26 22:17:01,0.35138316656856977,0.35122747529341936,0.12578109174655377,0.1253678634490877,0.04069805476490673,0.04061212477928193
62,2026-05-26 22:32:01,0.3313679245283019,0.3316937744313672,0.11639801106736347,0.11615566037735849,0.0351258375783475,0.03537735849056604
63,2026-05-26 22:47:01,0.3374631268436578,0.3384485687241648,0.12308509053719792,0.12330383480825959,0.03887456458878317,0.03893805309734513
64,2026-05-26 23:02:01,0.3362676056338028,0.33719376371319565,0.12682937157734128,0.1267605633802817,0.037914860662157476,0.03814553990610329
65,2026-05-26 23:17:01,0.3492343934040047,0.34888220016725535,0.12477175521255406,0.12426383981154299,0.04000458377874945,0.04004711425206125
66,2026-05-26 23:32:01,0.36427732079905994,0.3640040697467417,0.11225002104800419,0.11222091656874265,0.04035564043605567,0.0399529964747356
67,2026-05-26 23:47:01,0.35811209439528024,0.3572830297781471,0.10504859230780823,0.10442477876106195,0.03408028573361099,0.03421828908554572
68,2026-05-27 00:02:01,0.3464938126104891,0.34711862118359893,0.11765489790436727,0.11726576311137302,0.03878049263171721,0.038892162639952856
69,2026-05-27 00:17:01,0.33668044890726523,0.3377785622376495,0.11637518676523988,0.11636148848198465,0.04494615498478627,0.0448907265209687
70,2026-05-27 00:32:01,0.3459491425192194,0.34622921534065226,0.11554479696556794,0.1153163808397398,0.0348334933042994,0.03489059727971614
71,2026-05-27 00:47:01,0.3476977567886659,0.3468471918174273,0.12684380084819277,0.1269185360094451,0.03800186208261424,0.03778040141676505
72,2026-05-27 01:02:01,0.3321554770318021,0.3327397944023067,0.11730042546053672,0.11778563015312132,0.034490721175594874,0.034746760895170786
73,2026-05-27 01:17:01,0.3305833824395993,0.33023486694923526,0.12194974292337983,0.12139068945197407,0.042298593103295694,0.04242781378903948
74,2026-05-27 01:32:01,0.3175635718509758,0.3174895021335297,0.1282126488559226,0.1283264340626848,0.03610322464905756,0.036073329390892965
75,2026-05-27 01:47:01,0.3272513243084167,0.3272491073682405,0.12182411494110297,0.12183637433784579,0.04048197473201845,0.04061212477928193
76,2026-05-27 02:02:01,0.33156654888103654,0.33213283330136306,0.12565893065067285,0.12603062426383982,0.025787103585045833,0.02591283863368669
77,2026-05-27 02:02:02,0.33156654888103654,0.33213283330136306,0.12565893065067288,0.12603062426383982,0.025787103585045833,0.02591283863368669
78,2026-05-27 02:17:01,0.3530455351862803,0.3534223365925292,0.128051943426146,0.1277350680070964,0.03962598360028445,0.039621525724423415
79,2026-05-27 02:32:01,0.3536369012418687,0.35364747590248263,0.10638500527198529,0.10644589000591366,0.04473933568123973,0.0449438202247191
80,2026-05-27 02:47:01,0.32840236686390534,0.32850436692006457,0.11670692439374482,0.11715976331360947,0.043949428253271125,0.04378698224852071
81,2026-05-27 03:02:01,0.3410301953818828,0.3419517692602704,0.1253639779856389,0.12551805802249852,0.041251953399594796,0.04144464179988159
82,2026-05-27 03:17:01,0.3482880755608028,0.3484546075998879,0.12267380791718374,0.12278630460448642,0.036432505959703085,0.03659976387249114
83,2026-05-27 03:32:01,0.32432432432432434,0.3244995965019832,0.12057097590332606,0.11985898942420682,0.03615418915305007,0.036427732079905996
84,2026-05-27 03:47:01,0.3335308056872038,0.33317576809763744,0.1201341191206478,0.12026066350710901,0.03932010023460804,0.03909952606635071
85,2026-05-27 04:02:01,0.3250883392226148,0.32519582350109866,0.11857821839186526,0.11837455830388692,0.037559253085402526,0.03769140164899882
86,2026-05-27 04:17:01,0.3447259870359458,0.34479661683591234,0.12200077033661252,0.12197996464348851,0.04153008097334422,0.041838538597525045
87,2026-05-27 04:32:01,0.33903301886792453,0.3388840525320335,0.12014711572316746,0.12028301886792453,0.04802728577493008,0.04834905660377359
88,2026-05-27 04:32:02,0.33903301886792453,0.3388840525320336,0.12014711572316746,0.12028301886792453,0.048027285774930074,0.04834905660377359
89,2026-05-27 04:47:01,0.3453791469194313,0.34482838218010936,0.1119244597859419,0.11196682464454977,0.036111647803110325,0.03613744075829384
90,2026-05-27 04:47:02,0.3453791469194313,0.34482838218010936,0.1119244597859419,0.11196682464454977,0.03611164780311033,0.03613744075829384
91,2026-05-27 05:02:01,0.3463356973995272,0.3457684391672083,0.13104255472614057,0.13061465721040189,0.041255930707382045,0.041371158392434985
92,2026-05-27 05:17:01,0.3248520710059172,0.3250244883406455,0.10875332221570719,0.10887573964497041,0.03896333356738314,0.03905325443786982
93,2026-05-27 05:32:01,0.3480565371024735,0.3481535277446682,0.1116931872795129,0.11130742049469965,0.032662196680849534,0.032391048292108364
94,2026-05-27 05:47:01,0.33412042502951594,0.3345605237059899,0.12580534378826919,0.1257378984651712,0.031855179456481426,0.031877213695395513
95,2026-05-27 06:02:01,0.325044404973357,0.3254568668650183,0.12301974762787707,0.123149792776791,0.041755644428720706,0.04203670811130847
96,2026-05-27 06:17:01,0.33826138379657006,0.3379117994323509,0.11410706052417137,0.11354228267297457,0.033839314637955475,0.03429923122412774
97,2026-05-27 06:32:01,0.3574368018812463,0.35713392098792035,0.12221570114355447,0.12228101116990006,0.045760792304348444,0.04585537918871252
98,2026-05-27 06:47:01,0.34255444379046496,0.34218930273660403,0.11487684042026165,0.1153619776339023,0.04199108836649104,0.04178928781636257
99,2026-05-27 07:02:01,0.3337271116361488,0.3343044933375945,0.11830726669003686,0.11813349084465447,0.03958571576522561,0.04016538688718252
100,2026-05-27 07:02:02,0.3337271116361488,0.3343044933375945,0.11830726669003686,0.11813349084465447,0.039585715765225606,0.04016538688718252
101,2026-05-27 07:17:01,0.3400236127508855,0.33955650973423646,0.12247455616806939,0.12219598583234947,0.0397545826065706,0.03955135773317592
102,2026-05-27 07:32:01,0.3284198113207547,0.32795452807989106,0.11944033024397445,0.11910377358490566,0.042451885061725425,0.04245283018867924
103,2026-05-27 07:47:01,0.33843437316068276,0.3388448470730722,0.11574178227865126,0.11595055915244261,0.034572851968016474,0.034726309593878756
104,2026-05-27 08:02:01,0.35061873895109014,0.35070697659818306,0.11282545314747723,0.11314083677077195,0.04159937884878549,0.04124926340601061
105,2026-05-27 08:17:01,0.34411764705882353,0.3432542962876754,0.11983316258981098,0.11941176470588236,0.03439853982031356,0.03470588235294118
106,2026-05-27 08:32:01,0.33431257344300824,0.33420701860311924,0.11668139961938306,0.11692126909518213,0.04591031802436927,0.045828437132784956
107,2026-05-27 08:47:01,0.3386150234741784,0.338404426211049,0.11687563064387226,0.11678403755868545,0.04359498562159192,0.04342723004694836
108,2026-05-27 09:02:01,0.3436950146627566,0.34402654034961205,0.11083291370871326,0.11085043988269795,0.03571151349207933,0.03577712609970674
109,2026-05-27 09:17:01,0.33824395992928696,0.33846261354304863,0.11277846438059443,0.11255156157925751,0.04761199077041606,0.047731290512669416
110,2026-05-27 09:32:01,0.3444835680751174,0.3452226896406153,0.11436970945902117,0.11443661971830986,0.039947587086524516,0.03990610328638498
111,2026-05-27 09:47:01,0.3305882352941176,0.3309592205347503,0.11296142384210464,0.11294117647058824,0.030431131833737586,0.03058823529411765
112,2026-05-27 10:02:01,0.33274544385655497,0.3322362776912159,0.11013074295492212,0.10993533215755438,0.0357724978990664,0.035861258083480306
113,2026-05-27 10:17:01,0.3229228049499116,0.32172158647571314,0.12219640488915406,0.12197996464348851,0.043531037444956885,0.043606364172068354
114,2026-05-27 10:32:01,0.33569739952718675,0.3358666656024248,0.1159003434191495,0.11583924349881797,0.03558732115244225,0.03546099290780142
115,2026-05-27 10:47:01,0.35411764705882354,0.3535139698370574,0.10747516588808825,0.10705882352941176,0.03310685395336531,0.03294117647058824
116,2026-05-27 11:02:01,0.34060106069534474,0.34057412159219524,0.10952509300188384,0.10960518562168532,0.028532874609341362,0.028874484384207425
117,2026-05-27 11:17:01,0.33785377358490565,0.3384108600335093,0.1226013439956343,0.12264150943396226,0.042341992205472155,0.04245283018867924
118,2026-05-27 11:32:01,0.3350970017636684,0.33488472317541856,0.10341015453071394,0.10405643738977072,0.03839518651604303,0.03880070546737213
119,2026-05-27 11:32:02,0.3350970017636684,0.3348847231754186,0.10341015453071394,0.10405643738977072,0.03839518651604303,0.03880070546737213
120,2026-05-27 11:47:01,0.3250737463126844,0.3252950683808335,0.12193571353322401,0.12212389380530973,0.035961721650638476,0.0359882005899705
121,2026-05-27 12:02:01,0.3374413145539906,0.33792867785283925,0.1251390242469848,0.125,0.03412030379507279,0.03403755868544601
122,2026-05-27 12:17:01,0.3437132784958872,0.3444191235491211,0.11499906126128526,0.11515863689776733,0.037322030766795466,0.03760282021151586
123,2026-05-27 12:32:01,0.3527336860670194,0.35226396371361307,0.11538581578291432,0.11522633744855967,0.041668747149656335,0.041740152851263965
124,2026-05-27 12:47:01,0.3376470588235294,0.33730806031460436,0.11369600952176115,0.11352941176470588,0.03873404550215424,0.03882352941176471
125,2026-05-27 13:02:01,0.3372502937720329,0.33781234151560563,0.11872753312866154,0.11868390129259694,0.04561537311987803,0.045828437132784956
126,2026-05-27 13:17:01,0.3488235294117647,0.3477676814238799,0.11280843831455716,0.11235294117647059,0.03399933859754918,0.03411764705882353
127,2026-05-27 13:32:01,0.3423529411764706,0.3427290494832886,0.10783042716602091,0.10764705882352942,0.03421320375070782,0.03411764705882353
128,2026-05-27 13:47:01,0.3561320754716981,0.35663670040693957,0.11506787672291188,0.11497641509433962,0.03581375641534317,0.03596698113207547
129,2026-05-27 14:02:01,0.3341162654139753,0.333773781560953,0.12245642032480364,0.12213740458015267,0.042354784365870604,0.042278332354668234
130,2026-05-27 14:17:01,0.3374413145539906,0.33690570285467547,0.11514488243211049,0.11443661971830986,0.046573832580538564,0.04636150234741784
131,2026-05-27 14:32:01,0.33627278071722516,0.33596139666277625,0.10896204850915,0.10875955320399765,0.03667803990251247,0.036449147560258674
132,2026-05-27 14:47:01,0.3262786596119929,0.32647781284056754,0.1167155005493877,0.1164021164021164,0.03869277340821857,0.03880070546737213
133,2026-05-27 15:02:01,0.32252358490566035,0.32278258385248393,0.11396795027099234,0.11438679245283019,0.042553687261599436,0.04245283018867924
134,2026-05-27 15:17:01,0.3311611374407583,0.3310965666992279,0.1271845465251654,0.1273696682464455,0.046018256741257674,0.0462085308056872
135,2026-05-27 15:32:01,0.3496174220129488,0.3497079100784299,0.11045036560780057,0.11065332548557975,0.040408962007327506,0.04061212477928193
136,2026-05-27 15:47:01,0.3345132743362832,0.3337391716082106,0.11595743774508811,0.11563421828908554,0.036422683893320304,0.03657817109144543
137,2026-05-27 16:02:01,0.3313679245283019,0.3312905429110093,0.1259850049543601,0.12617924528301888,0.041680652771749434,0.04186320754716981
138,2026-05-27 16:17:01,0.35227945529899346,0.3529235277233092,0.1176720746613433,0.11782119597394908,0.04481901720393601,0.044997039668442866
139,2026-05-27 16:32:01,0.3347107438016529,0.33475148831940194,0.12106004126222014,0.12101534828807556,0.04102998848021514,0.04132231404958678
140,2026-05-27 16:47:01,0.36829699469652327,0.3682861435801976,0.11359053226724336,0.11373011196228638,0.039078617953462284,0.03948143783146729
141,2026-05-27 17:02:01,0.33451118963486454,0.3345960660159467,0.12345310956289109,0.12308598351001178,0.03757478775454736,0.03769140164899882
142,2026-05-27 17:17:01,0.3313679245283019,0.33056964474068573,0.11323701449931786,0.11261792452830188,0.05252470140492603,0.052476415094339625
143,2026-05-27 17:32:01,0.34665099882491185,0.3472045115474307,0.1075542407884924,0.10810810810810811,0.0399258907622918,0.0399529964747356
144,2026-05-27 17:47:01,0.33767772511848343,0.3372396267511801,0.12106476286148819,0.12085308056872038,0.039278171790016185,0.03909952606635071
145,2026-05-27 17:47:02,0.33767772511848343,0.3372396267511801,0.12106476286148819,0.12085308056872038,0.039278171790016185,0.03909952606635071
146,2026-05-27 18:02:01,0.3305833824395993,0.330801540163623,0.12087368850496763,0.12080141426045964,0.036181936920274785,0.03653506187389511
147,2026-05-27 18:02:02,0.3305833824395993,0.330801540163623,0.12087368850496763,0.12080141426045964,0.036181936920274785,0.03653506187389511
148,2026-05-27 18:17:01,0.3405754550792719,0.3405177662097577,0.12612736366224842,0.1262477980035232,0.04158132869873012,0.04169113329418673
149,2026-05-27 18:32:01,0.3241338813857898,0.3249084558239459,0.1276019952009088,0.1280093951849677,0.038000210307644416,0.03816793893129771
150,2026-05-27 18:47:01,0.34513274336283184,0.34530146850254884,0.12543915953297138,0.12507374631268436,0.034139538643365955,0.03421828908554572
151,2026-05-27 19:02:01,0.34938344098649443,0.34947939268758266,0.11888568616454176,0.11861421021726365,0.040282981189472225,0.040516735173223725
152,2026-05-27 19:17:01,0.3564705882352941,0.3560459072168339,0.11053078234497979,0.11058823529411765,0.04008109466851045,0.04
153,2026-05-27 19:32:01,0.3572689817539729,0.35679855727400844,0.10785436297934661,0.10771041789287816,0.037158158478415505,0.03708063566804003
154,2026-05-27 19:32:02,0.3572689817539729,0.35679855727400844,0.10785436297934661,0.10771041789287816,0.03715815847841551,0.03708063566804003
155,2026-05-27 19:47:01,0.34430082256169214,0.3436685281040188,0.1157969962073609,0.11574618096357227,0.047172556116033375,0.04700352526439483
156,2026-05-27 20:02:01,0.345679012345679,0.34602730462846676,0.11343417900336246,0.11346266901822458,0.041744881718897155,0.041740152851263965
157,2026-05-27 20:02:02,0.345679012345679,0.34602730462846676,0.11343417900336246,0.11346266901822458,0.04174488171889716,0.041740152851263965
158,2026-05-27 20:17:01,0.34196586227192466,0.3420540009072914,0.12635104085595864,0.12654502648616833,0.03767851904783445,0.03766921718658034
159,2026-05-27 20:32:01,0.3293978748524203,0.3299321796216041,0.12394636579432587,0.12337662337662338,0.046664360663281626,0.046635182998819365
160,2026-05-27 20:47:01,0.3337257210123602,0.33354987368608596,0.12157259170749923,0.12124779281930548,0.046097101887178846,0.04590935844614479
161,2026-05-27 21:02:01,0.3205657041838539,0.3205378177285648,0.11854278575993815,0.11903358868591632,0.048327957230886794,0.04832056570418385
162,2026-05-27 21:17:01,0.3349084465445954,0.3345449083533527,0.12227688570535263,0.12226816302421736,0.04083475161643846,0.040756054341405785
163,2026-05-27 21:32:01,0.33431603773584906,0.33502617901245924,0.11505219961709781,0.11497641509433962,0.043415953343818876,0.04363207547169811
164,2026-05-27 21:47:01,0.34885091337654683,0.34963081633412707,0.11552472871081573,0.1154979375368297,0.039380103271842916,0.03948143783146729
165,2026-05-27 22:02:01,0.33411488862837047,0.3338770971234897,0.12463263530772814,0.12485345838218054,0.033739486056766986,0.03399765533411489
166,2026-05-27 22:17:01,0.33865248226950356,0.3383437820512175,0.11214930147300137,0.11170212765957446,0.043148123537102546,0.04314420803782506
167,2026-05-27 22:32:01,0.3284371327849589,0.32908539392455605,0.13297997999106467,0.13278495887191538,0.045791369509148847,0.045828437132784956
168,2026-05-27 22:47:01,0.34255444379046496,0.3429034621847496,0.1075551612354321,0.10771041789287816,0.04309836007771009,0.0429664508534432
169,2026-05-27 23:02:01,0.35325443786982247,0.35344418147937506,0.10932223417197492,0.10946745562130178,0.04503137084060499,0.04497041420118343
170,2026-05-27 23:17:01,0.33964497041420116,0.33949065413316876,0.11911339541048345,0.11893491124260355,0.030237511287956466,0.03017751479289941
171,2026-05-27 23:32:01,0.35798816568047337,0.3587923697400052,0.10803092610371742,0.10828402366863905,0.03964306816493499,0.03964497041420118
172,2026-05-27 23:47:01,0.3416075650118203,0.34179135402696736,0.11197549275431318,0.11170212765957446,0.029616247524836832,0.030141843971631204
173,2026-05-28 00:02:01,0.33964497041420116,0.34007951810337167,0.11436513437231628,0.11420118343195267,0.040950097248253284,0.04082840236686391
174,2026-05-28 00:17:01,0.33077377436503247,0.33057321321859257,0.11858334685923821,0.11872415829887774,0.042536482624339705,0.042528056704075605
175,2026-05-28 00:32:01,0.3404761904761905,0.3411087697467977,0.12067411977129605,0.12083333333333333,0.037799124526784765,0.0380952380952381
176,2026-05-28 00:32:02,0.3404761904761905,0.34110876974679766,0.12067411977129608,0.12083333333333333,0.03779912452678477,0.0380952380952381
177,2026-05-28 00:47:01,0.35595238095238096,0.35467882283778607,0.11488549349864563,0.11488095238095238,0.03735247513478555,0.0375
178,2026-05-28 01:02:01,0.34419431279620855,0.3447384341671476,0.12164989438568401,0.12203791469194313,0.04374600067958538,0.04383886255924171
179,2026-05-28 01:17:01,0.34180958013010054,0.3426139601498831,0.11380099444900453,0.11413364872856298,0.04319711991602072,0.04316972205795387
180,2026-05-28 01:32:01,0.32267613972764947,0.3230491003101578,0.12040823747416729,0.1201894612196566,0.045498910793061516,0.045589105979869746
181,2026-05-28 01:47:01,0.33589591957421644,0.3348333238741641,0.11271890874973167,0.11295091661738617,0.04100798646377365,0.04080425783560024
182,2026-05-28 02:02:01,0.3417945690672963,0.3420928910174921,0.11237983242466609,0.1127508854781582,0.042500020993214475,0.04250295159386069
183,2026-05-28 02:17:01,0.33550295857988166,0.3361594736725835,0.10319144211265777,0.10355029585798817,0.03820454502586694,0.038461538461538464
184,2026-05-28 02:32:01,0.35384615384615387,0.35274199053723965,0.11364933884698687,0.1136094674556213,0.04099117065083011,0.04082840236686391
185,2026-05-28 02:47:01,0.34456264775413714,0.34554186351481136,0.11316441964472357,0.11288416075650118,0.03456420700495147,0.03486997635933806
186,2026-05-28 03:02:01,0.336283185840708,0.33658834494344697,0.11409128399398874,0.11445427728613569,0.034770498873352214,0.035398230088495575
187,2026-05-28 03:02:02,0.336283185840708,0.3365883449434469,0.11409128399398875,0.11445427728613569,0.03477049887335222,0.035398230088495575
188,2026-05-28 03:17:01,0.3412322274881517,0.3412383833850853,0.1154423579672399,0.11552132701421801,0.04477413984792569,0.04443127962085308
189,2026-05-28 03:32:01,0.33037300177619894,0.3298267025400668,0.11562103770688144,0.11604499703966845,0.0404262512235411,0.04026050917702783
190,2026-05-28 03:47:01,0.3524203069657615,0.3528566839221275,0.12283659545246932,0.12278630460448642,0.034082323546301516,0.03423848878394333
191,2026-05-28 03:47:02,0.3524203069657615,0.3528566839221275,0.1228365954524693,0.12278630460448642,0.034082323546301516,0.03423848878394333
192,2026-05-28 04:02:01,0.33944411590774687,0.33935858156851484,0.1213569841318239,0.1218214074512123,0.03239566721137799,0.03252513305736251
193,2026-05-28 04:17:01,0.3374631268436578,0.33735658723244705,0.12135603692760732,0.1215339233038348,0.04539413512277175,0.04542772861356932
194,2026-05-28 04:32:01,0.3536729857819905,0.35428958079439415,0.11158922847880288,0.11196682464454977,0.04786575219043384,0.04798578199052133
195,2026-05-28 04:47:01,0.34180958013010054,0.34211591852627954,0.11531033090176872,0.11472501478415138,0.046481587109768685,0.046126552335895916
196,2026-05-28 05:02:01,0.33668044890726523,0.3357754446671719,0.12453150794257044,0.12404016538688718,0.035195262402912854,0.03544004725339634
197,2026-05-28 05:17:01,0.34362017804154305,0.3432944849151134,0.11631723892477178,0.11632047477744807,0.040317470066336056,0.040356083086053415
198,2026-05-28 05:32:01,0.3544004725339634,0.3540543920374236,0.1155385179062248,0.1151801535735381,0.03948666701758369,0.039574719432959246
199,2026-05-28 05:47:01,0.35587188612099646,0.35601019826443203,0.1169346398152415,0.11684460260972716,0.04185306459644179,0.04151838671411625
200,2026-05-28 06:02:01,0.3455404607206143,0.34579095300021984,0.1230406952202516,0.12344949793266391,0.04147882202734053,0.04193738924985233
201,2026-05-28 06:17:01,0.3524881516587678,0.3520496763438073,0.12261995472085777,0.1226303317535545,0.033037957521069965,0.03317535545023697
202,2026-05-28 06:32:01,0.34262003556609366,0.34250517262828933,0.11845964218028052,0.11855364552459988,0.03964861961875447,0.03971547125074096
203,2026-05-28 06:47:01,0.351303317535545,0.35074980429468544,0.11387534272002457,0.11315165876777251,0.03676572847283574,0.03672985781990521
204,2026-05-28 07:02:01,0.32977461447212336,0.33048419568836096,0.12056458822437151,0.12099644128113879,0.042712291800579824,0.042704626334519574
205,2026-05-28 07:17:01,0.32326820603907636,0.32277349024964036,0.11754558012142069,0.1172291296625222,0.03859916276445295,0.03848431024274719
206,2026-05-28 07:32:01,0.32918886915334516,0.32914965390624484,0.11266689138844163,0.11308466548253404,0.045191250742157525,0.044997039668442866
207,2026-05-28 07:47:01,0.35625370480142265,0.35537045038528714,0.118542706897074,0.11855364552459988,0.03651995243754155,0.036751630112625965
208,2026-05-28 08:02:01,0.3224659158269117,0.3212426698887867,0.11691178953937284,0.11736810906935388,0.038575714839146485,0.03912270302311796
209,2026-05-28 08:17:01,0.3252225519287834,0.325083576811036,0.11938263099221247,0.11928783382789318,0.03923789356743011,0.03916913946587537
210,2026-05-28 08:17:02,0.3252225519287834,0.325083576811036,0.11938263099221247,0.11928783382789318,0.039237893567430106,0.03916913946587537
211,2026-05-28 08:32:01,0.34380557202133966,0.34327162588792015,0.11690028848553613,0.11677534084173088,0.03690708593971649,0.036751630112625965
212,2026-05-28 08:47:01,0.3494047619047619,0.3496190999103861,0.11259729194681764,0.11190476190476191,0.03438528616888441,0.034523809523809526
213,2026-05-28 09:02:01,0.34185493460166466,0.3425671174544925,0.12710922996201734,0.1272294887039239,0.031022120265692794,0.030915576694411414
214,2026-05-28 09:17:01,0.33154761904761904,0.331923299198691,0.12655072512268242,0.1261904761904762,0.038387863935094,0.03869047619047619
215,2026-05-28 09:32:01,0.33293838862559244,0.33265910500530166,0.12535756960409433,0.12559241706161137,0.03740560702388338,0.037322274881516584
216,2026-05-28 09:47:01,0.33491404860699464,0.3352752384882668,0.12925804433228189,0.12922347362181388,0.036137662641595444,0.03615886188500297
217,2026-05-28 10:02:01,0.3400473933649289,0.340339360967299,0.12975909525274268,0.13033175355450238,0.03695144936964358,0.03672985781990521
218,2026-05-28 10:02:02,0.3400473933649289,0.340339360967299,0.12975909525274268,0.13033175355450238,0.03695144936964359,0.03672985781990521
219,2026-05-28 10:17:01,0.33076467101363366,0.33112607827851975,0.1276202151034525,0.12744516893894486,0.040188846733350755,0.04030823947836396
220,2026-05-28 10:32:01,0.3364985163204748,0.3370046011448965,0.1138664935787586,0.11394658753709198,0.03524828693882204,0.03560830860534125
221,2026-05-28 10:32:02,0.3364985163204748,0.3370046011448965,0.11386649357875862,0.11394658753709198,0.03524828693882204,0.03560830860534125
222,2026-05-28 10:47:01,0.3341246290801187,0.3345729010581159,0.11453128888766997,0.114540059347181,0.04219529982411672,0.042136498516320474
223,2026-05-28 11:02:01,0.3169139465875371,0.316783057440911,0.12039011868927048,0.12047477744807121,0.03944345758863875,0.03916913946587537
224,2026-05-28 11:17:01,0.3431952662721893,0.34361325706102164,0.11359332997709118,0.1136094674556213,0.04580532587939057,0.046153846153846156
225,2026-05-28 11:17:02,0.3431952662721893,0.34361325706102164,0.11359332997709119,0.1136094674556213,0.04580532587939056,0.046153846153846156
226,2026-05-28 11:32:01,0.33648728562980484,0.3360653652434511,0.11577420050698835,0.1153163808397398,0.045022963057997654,0.0449438202247191
227,2026-05-28 11:47:01,0.3280047365304914,0.32733105732185785,0.10933445676618128,0.10953226761397276,0.04027981852991366,0.04026050917702783
228,2026-05-28 12:02:01,0.3341232227488152,0.3340110524134293,0.11217403615381208,0.11255924170616113,0.045104334556978334,0.045023696682464455
229,2026-05-28 12:17:01,0.3368731563421829,0.33692839036942845,0.11206390621394688,0.11209439528023599,0.040384632544875634,0.04070796460176991
230,2026-05-28 12:32:01,0.3289940828402367,0.32904724661568385,0.1206912690709748,0.12071005917159763,0.04529359597341774,0.045562130177514794
231,2026-05-28 12:47:01,0.33392751039809865,0.3340249922894656,0.12104969293954251,0.12121212121212122,0.037127413504266064,0.0374331550802139
232,2026-05-28 13:02:01,0.32977461447212336,0.32930188759298085,0.1206780778678193,0.12099644128113879,0.037015498374296074,0.036773428232502965
233,2026-05-28 13:17:01,0.33372851215174865,0.33361241641398276,0.12123575155347863,0.12092471843509188,0.045446343051918886,0.045050385299347954
234,2026-05-28 13:32:01,0.33175635718509755,0.3325055650589879,0.11933923592740214,0.11945594322885866,0.041746146794936524,0.041986989946777055
235,2026-05-28 13:47:01,0.3390634262003557,0.33873678037967525,0.12036047899827587,0.12033195020746888,0.03391406351678235,0.033787788974510964
236,2026-05-28 14:02:01,0.34480712166172106,0.3446322697423755,0.10793096819000329,0.10801186943620178,0.04072983521591032,0.040356083086053415
237,2026-05-28 14:17:01,0.34221432800473656,0.3422673079462045,0.10755890494939294,0.10775606867969213,0.04444255012540179,0.04440497335701599
238,2026-05-28 14:32:01,0.34105763517528226,0.3403620425410535,0.11366977296729155,0.11348781937017231,0.040333937412902254,0.04040404040404041
239,2026-05-28 14:47:01,0.35447540011855366,0.3538153482056562,0.11353181017406626,0.11321873147599289,0.037484915842284985,0.03734439834024896
240,2026-05-28 15:02:01,0.3222156045265039,0.3227417567074503,0.13096144679446486,0.13103037522334723,0.03927870917783775,0.039309112567004166
241,2026-05-28 15:17:01,0.32858837485172004,0.3284477000776602,0.12984387843479936,0.1298932384341637,0.039192879420396634,0.03914590747330961
242,2026-05-28 15:32:01,0.33689839572192515,0.3372519703801934,0.12301313308141619,0.12299465240641712,0.0410828536644189,0.040998217468805706
243,2026-05-28 15:47:01,0.33432657926102505,0.334076104541005,0.12098695627023645,0.12157330154946365,0.03347157326630386,0.033373063170441
244,2026-05-28 16:02:01,0.34026128266033256,0.3408021869635594,0.12395478237994866,0.12410926365795724,0.04020183674772759,0.040380047505938245
245,2026-05-28 16:02:02,0.34026128266033256,0.3408021869635594,0.12395478237994868,0.12410926365795724,0.040201836747727586,0.040380047505938245
246,2026-05-28 16:17:01,0.34581105169340465,0.3464023088553596,0.11814138705914523,0.11824123588829472,0.03504448198283881,0.035056446821152706
247,2026-05-28 16:32:01,0.34834123222748814,0.3483775937399441,0.12322000785602445,0.12381516587677725,0.037364706740910844,0.037322274881516584
248,2026-05-28 16:47:01,0.35056446821152704,0.35129862732164024,0.11564027884171438,0.11586452762923351,0.039958598381282594,0.0398098633392751
249,2026-05-28 17:02:01,0.3351190476190476,0.3352506492803876,0.1302908382884494,0.13035714285714287,0.03238332868166771,0.03214285714285714
250,2026-05-28 17:17:01,0.3450327186198691,0.34509615151909256,0.11773278749941803,0.11778703152885188,0.039107467717137814,0.039262343842950624
251,2026-05-28 17:32:01,0.3446026097271649,0.3449655030530727,0.11612274388667147,0.11684460260972716,0.03498309482457921,0.03499406880189798
252,2026-05-28 17:47:01,0.3359004739336493,0.33630366147846946,0.11372556290154065,0.11374407582938388,0.04645997005800644,0.0462085308056872
253,2026-05-28 18:02:01,0.32839359810314167,0.3287130324065596,0.12228510254280693,0.12211025489033787,0.03859929596694598,0.03912270302311796
254,2026-05-28 18:17:01,0.33095662507427215,0.3317044695230953,0.1278899286117032,0.12834224598930483,0.03964136332616249,0.0398098633392751
255,2026-05-28 18:32:01,0.3416666666666667,0.3419721836907206,0.12039838047819011,0.12023809523809524,0.036298305788554516,0.03630952380952381
256,2026-05-28 18:47:01,0.3453791469194313,0.34598949427949605,0.1194641051753759,0.11966824644549763,0.03822489380856146,0.03850710900473934
257,2026-05-28 18:47:02,0.3453791469194313,0.34598949427949605,0.1194641051753759,0.11966824644549763,0.038224893808561464,0.03850710900473934
258,2026-05-28 19:02:01,0.3512714370195151,0.35136885645415034,0.12727753682563853,0.12714370195150798,0.03558936360704114,0.03548196333530455
259,2026-05-28 19:17:01,0.3386714116251483,0.3382015003149778,0.11974824495097103,0.11981020166073547,0.037861382300832455,0.03795966785290629
260,2026-05-28 19:32:01,0.332541567695962,0.3328533101024701,0.11382552741692549,0.11342042755344418,0.048854822746351605,0.048693586698337295
261,2026-05-28 19:47:01,0.3497624703087886,0.3496845037565882,0.11549610864215742,0.11520190023752969,0.03688484281579728,0.03681710213776722
262,2026-05-28 20:02:01,0.34772324068598465,0.34852539210113787,0.12206618095989141,0.1218214074512123,0.04019872692600216,0.04021289178001183
263,2026-05-28 20:17:01,0.3482142857142857,0.3480953878320999,0.11306885253530152,0.1130952380952381,0.04100387359969216,0.04107142857142857
264,2026-05-28 20:17:02,0.3482142857142857,0.3480953878320999,0.11306885253530152,0.1130952380952381,0.04100387359969217,0.04107142857142857
265,2026-05-28 20:32:01,0.34854771784232363,0.34817537002864946,0.11333465162105694,0.11321873147599289,0.0326330979526948,0.03260225251926497
266,2026-05-28 20:47:01,0.34725536992840095,0.3474085262981818,0.12301230204420625,0.12291169451073986,0.0416157274561257,0.041766109785202864
267,2026-05-28 21:02:01,0.3375,0.33809010074561796,0.11874899101423404,0.11904761904761904,0.04422797423032761,0.044642857142857144
268,2026-05-28 21:17:01,0.3349282296650718,0.3351089306512774,0.12340104543211161,0.12320574162679426,0.03928825454860673,0.039473684210526314
269,2026-05-28 21:32:01,0.3217910447761194,0.3228271938337796,0.12142180247233599,0.12238805970149254,0.04012573338111405,0.04
270,2026-05-28 21:47:01,0.33849821215733017,0.3383068188463366,0.12621268826729964,0.1263408820023838,0.037497110338540876,0.037544696066746125
271,2026-05-28 22:02:01,0.3196428571428571,0.3191827400320199,0.1240287509694139,0.1244047619047619,0.04299437440530134,0.04285714285714286
272,2026-05-28 22:17:01,0.34501187648456055,0.34521815446216647,0.13355913358967295,0.1342042755344418,0.037255992917651984,0.037410926365795724
273,2026-05-28 22:32:01,0.3396561944279787,0.3394618794524117,0.11849358883709149,0.11855364552459988,0.04256865801489868,0.04267931238885596
274,2026-05-28 22:47:01,0.32166172106824925,0.321357824979241,0.12123887952220362,0.12106824925816023,0.03921697237032589,0.03916913946587537
275,2026-05-28 23:02:01,0.32877526753864444,0.3300723215730686,0.1317433911450281,0.13258026159334127,0.04046970317241118,0.04042806183115339
276,2026-05-28 23:17:01,0.33889219773674806,0.33938511728623305,0.11334588929241082,0.11316259678379988,0.0407166642984214,0.0410958904109589
277,2026-05-28 23:32:01,0.34973325429756963,0.34924117837775726,0.11763690532111626,0.11736810906935388,0.03681172175126247,0.036751630112625965
278,2026-05-28 23:47:01,0.3420582986317668,0.3415106033357156,0.11405440312155493,0.11421772754312909,0.03805460462028764,0.0380725758477097
279,2026-05-29 00:02:01,0.33373063170441003,0.33402088629247073,0.11393585831933013,0.11442193087008343,0.034003664042996914,0.03396901072705602
280,2026-05-29 00:17:01,0.33907363420427555,0.33837316101579407,0.11616876573118332,0.1163895486935867,0.03233668816638764,0.032660332541567694
281,2026-05-29 00:17:02,0.33907363420427555,0.3383731610157941,0.11616876573118333,0.1163895486935867,0.03233668816638764,0.032660332541567694
282,2026-05-29 00:32:01,0.34323040380047504,0.3431604046428892,0.12427711805238506,0.12410926365795724,0.04335795265570278,0.04334916864608076
283,2026-05-29 00:47:01,0.3518187239117472,0.3520627213565973,0.10934570886647003,0.10971973762671437,0.03917890012142274,0.03935599284436494
284,2026-05-29 01:02:01,0.3436939629408249,0.34323478287455855,0.12571800298396535,0.12552301255230125,0.046185793225447094,0.04602510460251046
285,2026-05-29 01:17:01,0.33076467101363366,0.32965715906414744,0.1274108735067385,0.12685240071132187,0.04008655253433135,0.04030823947836396
286,2026-05-29 01:32:01,0.3341288782816229,0.33375135126096667,0.1091767800545431,0.10859188544152745,0.04031359304336758,0.0405727923627685
287,2026-05-29 01:47:01,0.3387096774193548,0.3384735834598873,0.12256574294503882,0.12246117084826762,0.03805762913290754,0.038231780167264036
288,2026-05-29 02:02:01,0.34661117717003564,0.34665136975207844,0.12070949630193266,0.1206896551724138,0.03803023343391019,0.03864447086801427
289,2026-05-29 02:17:01,0.34725536992840095,0.3469250075931934,0.1203354090980872,0.12052505966587113,0.04264234527174582,0.04295942720763723
290,2026-05-29 02:32:01,0.3315444245676804,0.3317156903522751,0.11500270283315603,0.11449016100178891,0.04355623695583524,0.043530113297555156
291,2026-05-29 02:47:01,0.33253873659118,0.33231502397500917,0.13066781674258404,0.13051251489868892,0.04002106797076804,0.03933253873659118
292,2026-05-29 03:02:01,0.3414489311163896,0.3411117946552348,0.1272845609509861,0.12707838479809977,0.04460631474759345,0.04453681710213777
293,2026-05-29 03:02:02,0.3414489311163896,0.3411117946552348,0.12728456095098611,0.12707838479809977,0.044606314747593453,0.04453681710213777
294,2026-05-29 03:17:01,0.35378201310303753,0.35391985661986075,0.11818945118478699,0.1179273377010125,0.03733857623677311,0.03752233472304944
295,2026-05-29 03:32:01,0.34085510688836107,0.34075589083977637,0.11769707969868312,0.11757719714964371,0.04865553950634893,0.048693586698337295
296,2026-05-29 03:47:01,0.33353186420488384,0.33299852195095836,0.11421985737098957,0.11435378201310303,0.03682940314656212,0.03692674210839786
297,2026-05-29 04:02:01,0.33907363420427555,0.339095794254665,0.13238280763773222,0.1324228028503563,0.03380882242690932,0.033847980997624705
298,2026-05-29 04:17:01,0.32616487455197135,0.3264292530518045,0.11255151514183662,0.11230585424133811,0.0454600596832454,0.04540023894862605
299,2026-05-29 04:32:01,0.3331353919239905,0.33356443591629986,0.1164734539890833,0.1163895486935867,0.03961066759403901,0.03978622327790974
300,2026-05-29 04:47:01,0.33233890214797135,0.33307967469530875,0.12127240417505773,0.12171837708830549,0.044434981734472793,0.0441527446300716
301,2026-05-29 05:02:01,0.32996432818073723,0.3295316251524532,0.11607457645551678,0.1159334126040428,0.04151756930168719,0.041617122473246136
302,2026-05-29 05:17:01,0.35149700598802397,0.3514870023256877,0.12477549440330091,0.12455089820359282,0.035195342844152114,0.035329341317365266
303,2026-05-29 05:32:01,0.3359004739336493,0.3358031663521452,0.12449261744888929,0.12440758293838862,0.04082190360769609,0.04087677725118483
304,2026-05-29 05:47:01,0.342042755344418,0.34181261553589853,0.11982066132134664,0.11935866983372921,0.033776584354907734,0.033847980997624705
305,2026-05-29 05:47:02,0.342042755344418,0.34181261553589853,0.11982066132134661,0.11935866983372921,0.033776584354907734,0.033847980997624705
306,2026-05-29 06:02:01,0.3412745681953544,0.3406725253638446,0.12059676460688565,0.12030970815961882,0.04054324645998303,0.04050029779630732
307,2026-05-29 06:17:01,0.34284016636957815,0.34237283579693545,0.12448881994954886,0.12418300653594772,0.034950797069968884,0.035056446821152706
308,2026-05-29 06:32:01,0.35391923990498814,0.3534173961185958,0.11381869186672211,0.11342042755344418,0.03714991209667935,0.037410926365795724
309,2026-05-29 06:47:01,0.3498507462686567,0.34968033865262044,0.11099692856485747,0.11104477611940299,0.038564618425155996,0.03880597014925373
310,2026-05-29 06:47:02,0.3498507462686567,0.34968033865262044,0.11099692856485747,0.11104477611940299,0.038564618425155996,0.03880597014925373
311,2026-05-29 07:02:01,0.3424170616113744,0.3423495008043274,0.12088323823065952,0.12144549763033176,0.042309910496984,0.04265402843601896
312,2026-05-29 07:17:01,0.34307875894988066,0.34207355483054636,0.12161338512153727,0.12112171837708831,0.038627342200627454,0.038782816229116945
313,2026-05-29 07:32:01,0.32759643916913944,0.32788172898356943,0.11958648420922076,0.11928783382789318,0.037821884248079314,0.03798219584569733
314,2026-05-29 07:32:02,0.32759643916913944,0.32788172898356943,0.11958648420922073,0.11928783382789318,0.037821884248079314,0.03798219584569733
315,2026-05-29 07:47:01,0.3572700296735905,0.3566021068342325,0.12164779617214697,0.12106824925816023,0.03781136752263363,0.03798219584569733
316,2026-05-29 08:02:01,0.33689839572192515,0.33702524977996223,0.12895312237702816,0.1289364230540701,0.039066091826434904,0.0392156862745098
317,2026-05-29 08:02:02,0.33689839572192515,0.33702524977996223,0.12895312237702813,0.1289364230540701,0.039066091826434904,0.0392156862745098
318,2026-05-29 08:17:01,0.33847980997624705,0.3386346082059738,0.11362421406536527,0.11401425178147269,0.03917742744978951,0.039192399049881234
319,2026-05-29 08:17:02,0.33847980997624705,0.3386346082059738,0.11362421406536527,0.11401425178147269,0.03917742744978951,0.039192399049881234
320,2026-05-29 08:32:01,0.32839359810314167,0.3287252465267918,0.13123602372330073,0.13159454653230587,0.03602980373801554,0.03615886188500297
321,2026-05-29 08:47:01,0.3406789755807028,0.3397784335154618,0.12842660767724973,0.12805241215008933,0.03773166024259783,0.03752233472304944
322,2026-05-29 09:02:01,0.34402852049910876,0.34350579914065305,0.12183458096828034,0.12180629827688651,0.03771559097356475,0.038027332144979206
323,2026-05-29 09:17:01,0.3289708506841166,0.3281591239750038,0.11088169104215198,0.11064842355740631,0.046303781983197366,0.04640095181439619
324,2026-05-29 09:32:01,0.3097081596188207,0.3100705990716631,0.1205355339815171,0.1209053007742704,0.04053667801235507,0.04050029779630732
325,2026-05-29 09:47:01,0.33373277411623725,0.33341379209218314,0.12220089212303224,0.12222887956860395,0.034331385937274174,0.0347513481126423
326,2026-05-29 10:02:01,0.33353221957040574,0.3333082302884295,0.11016520814338235,0.10978520286396182,0.03581052155285008,0.03579952267303103
327,2026-05-29 10:17:01,0.3470238095238095,0.34685160461685677,0.12241650287006663,0.12261904761904761,0.03627743332859927,0.03630952380952381
328,2026-05-29 10:17:02,0.3470238095238095,0.34685160461685677,0.12241650287006663,0.12261904761904761,0.03627743332859928,0.03630952380952381
329,2026-05-29 10:32:01,0.33095662507427215,0.33112706172766604,0.12202614637807048,0.12180629827688651,0.03585583367868383,0.036244800950683304
330,2026-05-29 10:47:01,0.3383054892601432,0.33828918733275476,0.1225734064638599,0.12231503579952267,0.040924500489525825,0.0405727923627685
331,2026-05-29 11:02:01,0.3222354340071344,0.32315104918648363,0.1270142415813519,0.1272294887039239,0.03778190285713625,0.03804994054696789
332,2026-05-29 11:02:02,0.3222354340071344,0.32315104918648363,0.12701424158135194,0.1272294887039239,0.03778190285713624,0.03804994054696789
333,2026-05-29 11:17:01,0.33373063170441003,0.33329471824590684,0.12192069338345952,0.12157330154946365,0.039331529858501905,0.03933253873659118
334,2026-05-29 11:17:02,0.33373063170441003,0.33329471824590684,0.12192069338345954,0.12157330154946365,0.039331529858501905,0.03933253873659118
335,2026-05-29 11:32:01,0.31861575178997614,0.31848974263536534,0.1291026957519666,0.12947494033412887,0.03981679398849487,0.03997613365155131
336,2026-05-29 11:47:01,0.32196289646918014,0.32138246587557384,0.1294704828148519,0.1286654697785757,0.0337081260422815,0.033512866546977854
337,2026-05-29 12:02:01,0.3229665071770335,0.3226468618164173,0.1310592793766469,0.13098086124401914,0.03534568497757301,0.035287081339712915
338,2026-05-29 12:17:01,0.3481877599524658,0.34831676981232984,0.11872563245627063,0.11883541295306001,0.04048243496114477,0.04040404040404041
339,2026-05-29 12:32:01,0.3359234907352062,0.33483847416109364,0.12299332624025228,0.12253436939629408,0.03784253941762631,0.03765690376569038
340,2026-05-29 12:47:01,0.3279181708784597,0.3279661738330557,0.12857834644549282,0.12876052948255115,0.03958870394435802,0.039711191335740074
341,2026-05-29 13:02:01,0.3428912783751493,0.34238533861235554,0.12515734830895114,0.12485065710872162,0.03263725885896699,0.032855436081242535
342,2026-05-29 13:17:01,0.3355184743742551,0.33513835159328975,0.11964257488766086,0.11918951132300358,0.042050529409004264,0.04231227651966627
343,2026-05-29 13:17:02,0.3355184743742551,0.33513835159328975,0.11964257488766084,0.11918951132300358,0.042050529409004264,0.04231227651966627
344,2026-05-29 13:32:01,0.3283492822966507,0.3282529616536277,0.12752039561253234,0.12799043062200957,0.04211340644859337,0.041866028708133975
345,2026-05-29 13:47:01,0.33791044776119405,0.3377268748640684,0.1164438669624642,0.11641791044776119,0.04216357397774568,0.041791044776119404
346,2026-05-29 14:02:01,0.34185493460166466,0.3421638997915972,0.12503918061730077,0.1248513674197384,0.03322176226860908,0.03329369797859691
347,2026-05-29 14:17:01,0.35526315789473684,0.35577193728228534,0.10754242297470169,0.1076555023923445,0.043392781349272394,0.04366028708133971
348,2026-05-29 14:32:01,0.328955223880597,0.3291615567701226,0.11654780769113812,0.11641791044776119,0.042656762330646546,0.042388059701492536
349,2026-05-29 14:47:01,0.3361144219308701,0.3355488783536621,0.12221667154687994,0.12216924910607867,0.04016643317876377,0.039928486293206195
350,2026-05-29 15:02:01,0.33214285714285713,0.3317425078865111,0.11880084889054096,0.11845238095238095,0.03573388266490416,0.03571428571428571
351,2026-05-29 15:17:01,0.34146341463414637,0.34291114182525906,0.11169859832744015,0.11183819155264724,0.042273589260270084,0.042236763831052945
352,2026-05-29 15:32:01,0.3291592128801431,0.329863920135425,0.11035225784744271,0.11091234347048301,0.04187287834851107,0.042337507453786526
353,2026-05-29 15:47:01,0.3438995215311005,0.3434172672190052,0.1179221576797794,0.11782296650717704,0.04106685216376481,0.04126794258373206
354,2026-05-29 16:02:01,0.33491969066032123,0.33550717078296005,0.12642149510112738,0.12611540749553837,0.03665383595648327,0.036882807852468766
355,2026-05-29 16:17:01,0.3359328134373125,0.3364791483247894,0.12591104476782036,0.1265746850629874,0.0465605166319847,0.04619076184763048
356,2026-05-29 16:32:01,0.33174508636092914,0.33172899318847754,0.11501636701503078,0.11494937462775462,0.05236121007026353,0.051816557474687316
357,2026-05-29 16:47:01,0.35431654676258995,0.3529797176593162,0.1102618018851067,0.1091127098321343,0.04707783110944587,0.046762589928057555
358,2026-05-29 17:02:01,0.3463151587777112,0.34620699133913724,0.11641243463601536,0.11623726782504494,0.038240025213481375,0.03834631515877771
359,2026-05-29 17:17:01,0.34528076463560337,0.3446304519802569,0.11221974397186385,0.11230585424133811,0.045508779633061575,0.04540023894862605
360,2026-05-29 17:32:01,0.3305489260143198,0.3307830787866239,0.11644820819705745,0.11634844868735084,0.03775065976166659,0.03818615751789976
361,2026-05-29 17:32:02,0.3305489260143198,0.33078307878662383,0.11644820819705745,0.11634844868735084,0.0377506597616666,0.03818615751789976
362,2026-05-29 17:47:01,0.34292565947242204,0.3427313010532981,0.11230765918448163,0.11270983213429256,0.03376864653059398,0.03357314148681055
363,2026-05-29 18:02:01,0.3377010125074449,0.33720902634158667,0.11711998444837717,0.11614055985705778,0.041134523487090555,0.0410958904109589
364,2026-05-29 18:17:01,0.3389221556886228,0.3394822174961064,0.12076761658838628,0.12095808383233533,0.04346991023471837,0.043712574850299404
365,2026-05-29 18:32:01,0.3381294964028777,0.33767369923521706,0.12784685780375776,0.12769784172661872,0.042515179224133025,0.042565947242206234
366,2026-05-29 18:47:01,0.33978234582829503,0.3395599493405138,0.14281534489746303,0.14268440145102781,0.03824046877399212,0.0380894800483676
367,2026-05-29 19:02:01,0.34915865384615385,0.3496292443126684,0.11439100113851493,0.1141826923076923,0.036692925726437044,0.03665865384615385
368,2026-05-29 19:17:01,0.3345388788426763,0.33403403547477006,0.11794794215865081,0.11814345991561181,0.043287365219084044,0.0433996383363472
369,2026-05-29 19:17:02,0.3345388788426763,0.33403403547477006,0.11794794215865083,0.11814345991561181,0.04328736521908404,0.0433996383363472
370,2026-05-29 19:32:01,0.3422330097087379,0.34257185427919506,0.11861445632174619,0.11893203883495146,0.04305182831177009,0.04308252427184466
371,2026-05-29 19:32:02,0.3422330097087379,0.34257185427919506,0.1186144563217462,0.11893203883495146,0.04305182831177009,0.04308252427184466
372,2026-05-29 19:47:01,0.3393285371702638,0.3394540388253858,0.11383505197222477,0.11390887290167866,0.04429957406475945,0.04436450839328537
373,2026-05-29 20:02:01,0.33872901678657075,0.33837668107975427,0.12710685937764127,0.12709832134292565,0.039643159076421235,0.039568345323741004
374,2026-05-29 20:17:01,0.33293124246079614,0.3319180809442377,0.12135584017632087,0.12123039806996382,0.04212124467626616,0.04221954161640531
375,2026-05-29 20:32:01,0.34297769740807715,0.3433341113074963,0.11955287169306139,0.11934900542495479,0.049799051591262036,0.04942736588306208
376,2026-05-29 20:47:01,0.34136062612883805,0.3406556119341754,0.13033025907107615,0.1300421432871764,0.0389376383384545,0.03853100541842264
377,2026-05-29 21:02:01,0.3363309352517986,0.3360359414230436,0.1178553843795842,0.11810551558752998,0.04777455287137453,0.047362110311750596
378,2026-05-29 21:17:01,0.34633853541416565,0.3463898905533835,0.11207916568846077,0.11224489795918367,0.05341062617613801,0.05342136854741897
379,2026-05-29 21:32:01,0.3355342136854742,0.3345655045812392,0.11767826063522088,0.117046818727491,0.043191502136912426,0.04321728691476591
380,2026-05-29 21:47:01,0.34915865384615385,0.34893349760266035,0.10078012670825683,0.10096153846153846,0.04524263715312582,0.045072115384615384
381,2026-05-29 22:02:01,0.33913565426170467,0.33889163236083725,0.11574545849932452,0.11584633853541416,0.041604239305167136,0.04141656662665066
382,2026-05-29 22:17:01,0.3201675643327349,0.31997323068159866,0.12099784293646472,0.12148414123279473,0.047379182580181686,0.04727707959305805
383,2026-05-29 22:32:01,0.3403361344537815,0.3403788903535814,0.12706579822627737,0.12665066026410565,0.04530595718194296,0.04561824729891957
384,2026-05-29 22:47:01,0.35710005991611743,0.3567505562096318,0.10991945403740996,0.11024565608148593,0.04570544272439793,0.04553624925104853
385,2026-05-29 22:47:02,0.35710005991611743,0.3567505562096318,0.10991945403740999,0.11024565608148593,0.04570544272439793,0.04553624925104853
386,2026-05-29 23:02:01,0.34513805522208885,0.34551626614243414,0.12463919540855457,0.12545018007202882,0.043388781889730936,0.04321728691476591
387,2026-05-29 23:02:02,0.34513805522208885,0.34551626614243414,0.12463919540855457,0.12545018007202882,0.043388781889730936,0.04321728691476591
388,2026-05-29 23:17:01,0.3509933774834437,0.3511484534434378,0.1264700704900457,0.12642986152919927,0.041467098428690195,0.041541240216736906
389,2026-05-29 23:17:02,0.3509933774834437,0.3511484534434378,0.12647007049004566,0.12642986152919927,0.041467098428690195,0.041541240216736906
390,2026-05-29 23:32:01,0.34811264230077893,0.3478002362649696,0.11301753926131479,0.11264230077890952,0.04539837449556109,0.04553624925104853
391,2026-05-29 23:32:02,0.34811264230077893,0.3478002362649696,0.11301753926131478,0.11264230077890952,0.04539837449556109,0.04553624925104853
392,2026-05-29 23:47:01,0.35499398315282793,0.35467495154805284,0.11929918773920693,0.11913357400722022,0.04398802448632648,0.043922984356197355
393,2026-05-30 00:02:01,0.3460620525059666,0.34552641385743865,0.1175875645915386,0.1175417661097852,0.04724161677715681,0.04713603818615752
394,2026-05-30 00:17:01,0.36724864539434077,0.36743353342571095,0.11715758724254635,0.11739915713425647,0.041017788903941255,0.040939193257074055
395,2026-05-30 00:32:01,0.34933973589435774,0.3497389512004392,0.11951682341959043,0.11944777911164466,0.04375480702030836,0.043817527010804325
396,2026-05-30 00:47:01,0.3457159976033553,0.3451795134297034,0.1225068030023196,0.12222887956860395,0.046551788297395924,0.046135410425404436
397,2026-05-30 00:47:02,0.3457159976033553,0.34517951342970343,0.1225068030023196,0.12222887956860395,0.046551788297395924,0.046135410425404436
398,2026-05-30 01:02:01,0.344311377245509,0.34531917869944206,0.11486077048167942,0.11497005988023952,0.04781427833896305,0.04790419161676647
399,2026-05-30 01:17:01,0.33372992266508034,0.33379119744957847,0.12041407707385683,0.1207614515169542,0.04122866556059959,0.04164187983343248
400,2026-05-30 01:32:01,0.32777115613825986,0.32762099174598164,0.1270785677284731,0.12753277711561384,0.05049191898365113,0.05065554231227652
401,2026-05-30 01:47:01,0.33712574850299404,0.33683435153965013,0.12690995523506907,0.12694610778443113,0.04417575781546994,0.04431137724550898
402,2026-05-30 02:02:01,0.352129574085183,0.35236262190813916,0.11524779819628014,0.11517696460707859,0.04833759222873517,0.04859028194361128
403,2026-05-30 02:17:01,0.3471720818291215,0.3472564087548013,0.11592372098803491,0.1161251504211793,0.042045682777740304,0.0421179302045728
404,2026-05-30 02:32:01,0.33795180722891566,0.3385294321575761,0.12686626065736833,0.12771084337349398,0.04717698275180664,0.046987951807228916
405,2026-05-30 02:47:01,0.33273596176821985,0.33241479843242117,0.11562238025885638,0.11589008363201912,0.04284898172562611,0.04241338112305854
406,2026-05-30 03:02:01,0.3295522388059702,0.32938884199236645,0.11709826064930125,0.11701492537313433,0.043124758130087086,0.04298507462686567
407,2026-05-30 03:02:02,0.3295522388059702,0.3293888419923664,0.11709826064930125,0.11701492537313433,0.04312475813008709,0.04298507462686567
408,2026-05-30 03:17:01,0.33872901678657075,0.3386380064338176,0.11706964967766628,0.11690647482014388,0.042207060110571494,0.04196642685851319
409,2026-05-30 03:32:01,0.3351286654697786,0.3344276191662436,0.11741344780237595,0.11669658886894076,0.044164766268266556,0.04428485936564931
410,2026-05-30 03:47:01,0.3301262778111846,0.33000219332474034,0.12252383383452495,0.12266987372218882,0.042296313243131115,0.04209260372820205
411,2026-05-30 03:47:02,0.3301262778111846,0.33000219332474034,0.12252383383452492,0.12266987372218882,0.042296313243131115,0.04209260372820205
412,2026-05-30 04:02:01,0.3317307692307692,0.3317453599130795,0.12366060169294157,0.12379807692307693,0.04679090575925789,0.046875
413,2026-05-30 04:17:01,0.34296028880866425,0.34258932927045826,0.11833315419033721,0.11853188929001203,0.04604015896057912,0.04632972322503008
414,2026-05-30 04:32:01,0.3427881713940857,0.34222100822327217,0.1204531503336379,0.12009656004828002,0.034321534778228927,0.0343995171997586
415,2026-05-30 04:47:01,0.35230677052127024,0.3520000633692967,0.11802137685213483,0.11803475134811264,0.03794493742447079,0.037747153984421807
416,2026-05-30 05:02:01,0.33651551312649164,0.3364432968001001,0.12129783992287255,0.12171837708830549,0.0375392727379227,0.03758949880668258
417,2026-05-30 05:17:01,0.3473053892215569,0.3473727920769593,0.11464287244093878,0.11437125748502994,0.04184688149039567,0.041916167664670656
418,2026-05-30 05:32:01,0.3565844858689116,0.35594641835001817,0.11821165071983741,0.11785929043896573,0.039819640366781976,0.0396873120865905
419,2026-05-30 05:47:01,0.3359375,0.33576717821231367,0.11293228207337525,0.11298076923076923,0.04270381693100192,0.04266826923076923
420,2026-05-30 05:47:02,0.3359375,0.33576717821231367,0.11293228207337525,0.11298076923076923,0.04270381693100192,0.04266826923076923
421,2026-05-30 06:02:01,0.3289315726290516,0.3289171496117148,0.11997740133183754,0.12004801920768307,0.0377417027342055,0.037815126050420166
422,2026-05-30 06:17:01,0.3253588516746411,0.3252990413331699,0.11613191134532697,0.11602870813397129,0.04393259771837699,0.04366028708133971
423,2026-05-30 06:32:01,0.32872596153846156,0.3276192665244371,0.11341390790559895,0.11358173076923077,0.045667266886996224,0.04567307692307692
424,2026-05-30 06:47:01,0.3321385902031063,0.33229858131725304,0.12392592313998585,0.12305854241338113,0.03593525163296814,0.035842293906810034
425,2026-05-30 07:02:01,0.34777448071216616,0.3473007150810774,0.11761046325774545,0.11750741839762611,0.043446797806082835,0.04332344213649852
426,2026-05-30 07:17:01,0.34748803827751196,0.3469269688024003,0.12399751916804476,0.12380382775119617,0.04949687818825506,0.049641148325358854
427,2026-05-30 07:17:02,0.34748803827751196,0.34692696880240026,0.12399751916804476,0.12380382775119617,0.04949687818825506,0.049641148325358854
428,2026-05-30 07:32:01,0.32578916021441334,0.32647666408226655,0.11894312748926503,0.11911852293031566,0.04455962321903444,0.04466944609886837
429,2026-05-30 07:47:01,0.32751354605659244,0.3277413213495145,0.12135312356911103,0.12101143889223359,0.03692024544961464,0.03672486453943408
430,2026-05-30 08:02:01,0.3287342531493701,0.3288288357696295,0.1217953339467753,0.1217756448710258,0.032879114109549766,0.032993401319736056
431,2026-05-30 08:17:01,0.3395432692307692,0.33869847021463595,0.12111117889741566,0.12079326923076923,0.041992550744737484,0.042067307692307696
432,2026-05-30 08:32:01,0.33193529059316956,0.3312879495045117,0.12934129225755614,0.1288196524865189,0.036750732886584495,0.03654883163571001
433,2026-05-30 08:47:01,0.33313432835820894,0.33259986785520723,0.11593347790173796,0.11522388059701492,0.043069206834648044,0.04298507462686567
434,2026-05-30 09:02:01,0.3287833827893175,0.3289546937126818,0.11646782132470593,0.11632047477744807,0.043352856412647786,0.04332344213649852
435,2026-05-30 09:17:01,0.3393177737881508,0.33969890429378735,0.11509482032042288,0.11490125673249552,0.04057646525886369,0.040694195092758824
436,2026-05-30 09:17:02,0.3393177737881508,0.33969890429378735,0.11509482032042288,0.11490125673249552,0.040576465258863686,0.040694195092758824
437,2026-05-30 09:32:01,0.3283492822966507,0.32880591959567423,0.12823905191466714,0.12799043062200957,0.04306641696402423,0.0430622009569378
438,2026-05-30 09:47:01,0.3333333333333333,0.33314198847196075,0.11124585570058779,0.11131059245960502,0.03827637363289319,0.038300418910831836
439,2026-05-30 09:47:02,0.3333333333333333,0.33314198847196075,0.11124585570058779,0.11131059245960502,0.03827637363289319,0.038300418910831836
440,2026-05-30 10:02:01,0.3433193529059317,0.34283336855828195,0.12078350555652603,0.12043139604553625,0.04085823829340238,0.04074295985620132
441,2026-05-30 10:17:01,0.36716417910447763,0.3659892525314035,0.11739057781530848,0.11701492537313433,0.038804131268588796,0.03880597014925373
442,2026-05-30 10:32:01,0.33572281959378736,0.3350459397155775,0.11650117853252559,0.11648745519713262,0.046108547588154136,0.045997610513739545
443,2026-05-30 10:47:01,0.3436754176610978,0.34391846830642403,0.11294122923185564,0.11336515513126491,0.037027141875222,0.03699284009546539
444,2026-05-30 11:02:01,0.33652694610778444,0.3365119552657939,0.10427619561483419,0.10419161676646707,0.03687458930343225,0.037125748502994015
445,2026-05-30 11:17:01,0.33634719710669075,0.3353264247593296,0.12859439577457987,0.12778782399035563,0.03910672024964784,0.03918022905364678
446,2026-05-30 11:32:01,0.33013205282112845,0.32988060532239555,0.12786292328640297,0.12845138055222088,0.04140651397730732,0.04141656662665066
447,2026-05-30 11:47:01,0.3522727272727273,0.3521662765910182,0.11514543364377827,0.11483253588516747,0.036273661581357225,0.03648325358851675
448,2026-05-30 12:02:01,0.35259082787373436,0.352569750671316,0.12044156067339964,0.1209053007742704,0.03523477625064123,0.03513996426444312
449,2026-05-30 12:17:01,0.3528358208955224,0.35286999154938437,0.1161427945475747,0.11641791044776119,0.0373183922129488,0.037014925373134326
450,2026-05-30 12:32:01,0.3403361344537815,0.34073871426568203,0.12375048287483444,0.12424969987995198,0.040923287994726845,0.04081632653061224
451,2026-05-30 12:47:01,0.3517406962785114,0.35243683972575723,0.1179466956607013,0.11764705882352941,0.03542306400975504,0.035414165666266505
452,2026-05-30 13:02:01,0.32974910394265233,0.32902182985096873,0.1281872502486488,0.12783751493428913,0.043499033077943366,0.04360812425328554
453,2026-05-30 13:17:01,0.35629453681710216,0.35570702093275613,0.11666304977970525,0.1169833729216152,0.037572657100630645,0.037410926365795724
454,2026-05-30 13:32:01,0.342498505678422,0.3422969302310691,0.1181363035980495,0.11835026897788405,0.037597634196781936,0.03765690376569038
455,2026-05-30 13:47:01,0.34309623430962344,0.3430123522406518,0.12371473797580272,0.12372982665869695,0.03828949930256702,0.03825463239689181
456,2026-05-30 14:02:01,0.3319302465423933,0.33162896772430905,0.12264323147482523,0.12266987372218882,0.03845904940635135,0.03848466626578473
457,2026-05-30 14:17:01,0.3449519230769231,0.344940496354602,0.11902936898518117,0.11899038461538461,0.03626032507220115,0.036057692307692304
458,2026-05-30 14:32:01,0.35144927536231885,0.35111887682277765,0.11085381197390971,0.1111111111111111,0.03971968849249989,0.0392512077294686
459,2026-05-30 14:47:01,0.3437688139674895,0.34369282705000204,0.13141198396881112,0.1312462372065021,0.03906723244546777,0.03853100541842264
460,2026-05-30 15:02:01,0.3343319352905932,0.333174429721632,0.11338461880672321,0.11324146195326543,0.040693719766063854,0.04074295985620132
461,2026-05-30 15:17:01,0.3415811707905854,0.3414917564227934,0.12134302683826255,0.12190706095353047,0.04424985730054653,0.044055522027761015
462,2026-05-30 15:32:01,0.3179364127174565,0.3177353310258023,0.1284210818231993,0.12837432513497302,0.04458946375920591,0.04439112177564487
463,2026-05-30 15:47:01,0.33792690233672856,0.33734729593158425,0.11300214990857896,0.11324146195326543,0.0372345540359334,0.03714799281006591
464,2026-05-30 16:02:01,0.34900542495479203,0.3486456882709651,0.1208227915178541,0.12055455093429777,0.030668203590726584,0.03074141048824593
465,2026-05-30 16:17:01,0.3635272945410918,0.3634607603361012,0.12065131042827312,0.1205758848230354,0.03610880754795668,0.035992801439712056
466,2026-05-30 16:32:01,0.3323226197695573,0.3323326941965069,0.12409596202891648,0.12431776834445118,0.03758839746804203,0.03759854457246816
467,2026-05-30 16:47:01,0.336734693877551,0.3364766369680673,0.11792965450501809,0.11764705882352941,0.03416560310778064,0.034213685474189674
468,2026-05-30 17:02:01,0.3279279279279279,0.32857013457890977,0.12388737206613731,0.12372372372372373,0.034882568953960205,0.034834834834834835
469,2026-05-30 17:17:01,0.3509933774834437,0.35127938507839523,0.12079388491089652,0.12161348585189645,0.03118520547717508,0.030704394942805538
470,2026-05-30 17:32:01,0.3473305338932214,0.3478268965375546,0.11975840244732269,0.11997600479904019,0.047422087738531564,0.047390521895620874
471,2026-05-30 17:47:01,0.3367408298256164,0.3369939583003429,0.11915420354458114,0.1190619362597715,0.03610120001768817,0.03607937462417318
472,2026-05-30 17:47:02,0.3367408298256164,0.3369939583003429,0.11915420354458114,0.1190619362597715,0.03610120001768817,0.03607937462417318
473,2026-05-30 18:02:01,0.338544798556825,0.33801515539832744,0.1183085883420937,0.11846061334936861,0.04363416854664043,0.043896572459410706
474,2026-05-30 18:17:01,0.34918723660445516,0.34925016978951895,0.12578268689176594,0.12522576760987358,0.04259372015317722,0.042745334136062615
475,2026-05-30 18:32:01,0.33715319662243665,0.3379863553194305,0.1156823659800347,0.1158021712907117,0.04066511234266759,0.04101326899879373
476,2026-05-30 18:47:01,0.3464566929133858,0.3459764264387677,0.11714729090314516,0.11689884918231375,0.03475659245294425,0.034524530587522716
477,2026-05-30 19:02:01,0.3161057692307692,0.31630553385881177,0.1327815051791499,0.1328125,0.04162572459717273,0.04146634615384615
478,2026-05-30 19:17:01,0.33495440729483283,0.3349510620816677,0.12899493629518,0.12948328267477205,0.041194754682390526,0.04133738601823708
479,2026-05-30 19:32:01,0.34701267350633674,0.34701593695219257,0.11332716521505892,0.11345805672902837,0.03633051734697258,0.036210018105009054
480,2026-05-30 19:32:02,0.34701267350633674,0.3470159369521925,0.11332716521505892,0.11345805672902837,0.03633051734697258,0.036210018105009054
481,2026-05-30 19:47:01,0.3395657418576598,0.33924493523262605,0.13286856261344746,0.13268998793727382,0.04524661941840698,0.04523522316043426
482,2026-05-30 20:02:01,0.33393501805054154,0.3340266928912333,0.12877379044363785,0.12876052948255115,0.03796530035656338,0.03790613718411552
483,2026-05-30 20:17:01,0.3365558912386707,0.3362694536733547,0.12383279218604878,0.12386706948640483,0.03837343132236517,0.03867069486404834
484,2026-05-30 20:32:01,0.32628398791540786,0.3256185474355111,0.12110999512515108,0.12084592145015106,0.03645660511776795,0.036858006042296075
485,2026-05-30 20:47:01,0.34585099939430647,0.34624921987900525,0.11143995997026927,0.11144760751059964,0.0401492782377468,0.039975772259236826
486,2026-05-30 21:02:01,0.32545454545454544,0.3255216576296553,0.12154947146682807,0.12181818181818181,0.03796241081115363,0.038181818181818185
487,2026-05-30 21:17:01,0.34887946698970324,0.3485865992137691,0.11737545875981789,0.1175045427013931,0.043069023348230866,0.04300423985463356
488,2026-05-30 21:17:02,0.34887946698970324,0.34858659921376905,0.11737545875981792,0.1175045427013931,0.04306902334823086,0.04300423985463356
489,2026-05-30 21:32:01,0.3471471471471472,0.3476280940292451,0.12424320002016268,0.12432432432432433,0.038111433338265624,0.03783783783783784
490,2026-05-30 21:47:01,0.33817301875378103,0.3377152399967612,0.11551131098621806,0.11554748941318814,0.03578317438745428,0.03569267997580157
491,2026-05-30 22:02:01,0.3191747572815534,0.31946505509051354,0.12631313135335373,0.12682038834951456,0.047453426627458516,0.04733009708737864
492,2026-05-30 22:17:01,0.343956704750451,0.34387379229937187,0.12007896433905699,0.11966325917017438,0.038966152597095426,0.039085989176187615
493,2026-05-30 22:32:01,0.34610705596107055,0.3461800552616582,0.12194579209353691,0.12165450121654502,0.03721421900482089,0.03710462287104623
494,2026-05-30 22:47:01,0.33133971291866027,0.3308510109140939,0.12280954521481166,0.12320574162679426,0.04312718831010198,0.0430622009569378
495,2026-05-30 23:02:01,0.3427881713940857,0.3423838019670925,0.11994071982456614,0.12009656004828002,0.03973196374374606,0.039831019915509955
496,2026-05-30 23:17:01,0.3516949152542373,0.35152728257517385,0.1091517178948423,0.1089588377723971,0.04150346498707347,0.041767554479418885
497,2026-05-30 23:32:01,0.33794347564642213,0.33745023409129815,0.1247393132652523,0.12447384245339747,0.046117436704549424,0.04630186410102225
498,2026-05-30 23:47:01,0.35769922109047336,0.3571133932586278,0.12023928645744837,0.11983223487118035,0.03516315184322606,0.035350509286998205
499,2026-05-31 00:02:01,0.34015653220951236,0.3397301496936641,0.12264094277491296,0.12281757977122215,0.03703249296528116,0.03732691149909693
500,2026-05-31 00:17:01,0.34015653220951236,0.34045245482172815,0.12141974943424587,0.12101143889223359,0.043159420543502504,0.04334738109572547
501,2026-05-31 00:32:01,0.33695652173913043,0.3365078228589273,0.1207945482716305,0.12077294685990338,0.04095566608142829,0.04106280193236715
502,2026-05-31 00:47:01,0.35813672111312767,0.3578788414177893,0.11746576705455451,0.11675741076830005,0.03935713775568942,0.03932244404113733
503,2026-05-31 01:02:01,0.35180722891566263,0.3517190581266974,0.11085121656501137,0.1108433734939759,0.04434887909633184,0.04397590361445783
504,2026-05-31 01:02:02,0.35180722891566263,0.35171905812669735,0.11085121656501137,0.1108433734939759,0.04434887909633184,0.04397590361445783
505,2026-05-31 01:17:01,0.3474320241691843,0.3472515764253589,0.12540606953607542,0.1256797583081571,0.03568535373580237,0.03564954682779456
506,2026-05-31 01:32:01,0.33714629741119806,0.3367439261387911,0.10242550586739714,0.10234798314268513,0.037771992178513104,0.037928958458759786
507,2026-05-31 01:47:01,0.3510574018126888,0.3510502306469656,0.114730741226889,0.1148036253776435,0.03635023570996947,0.03625377643504532
508,2026-05-31 02:02:01,0.3521897810218978,0.3527870207197031,0.11695380733183211,0.11678832116788321,0.043333755411591054,0.04318734793187348
509,2026-05-31 02:17:01,0.338768115942029,0.3384572833161352,0.1097782479072057,0.10990338164251208,0.04531013455745892,0.04528985507246377
510,2026-05-31 02:32:01,0.33313289236319904,0.33320575541176056,0.10998785158663753,0.1100420926037282,0.040463223067158924,0.040889957907396274
511,2026-05-31 02:47:01,0.3474065138721351,0.3476968760582028,0.1167576795765332,0.11700844390832328,0.04350748002299198,0.04342581423401689
512,2026-05-31 03:02:01,0.3335343787696019,0.33335184291361275,0.11788618731903419,0.11761158021712907,0.0441712184736176,0.04402895054282268
513,2026-05-31 03:02:02,0.3335343787696019,0.3333518429136128,0.11788618731903419,0.11761158021712907,0.0441712184736176,0.04402895054282268
514,2026-05-31 03:17:01,0.3323281061519904,0.33161197128761705,0.12119311993076068,0.12062726176115803,0.03783119638099363,0.037997587454764774
515,2026-05-31 03:32:01,0.33253445176752544,0.33117916844867995,0.11643139131136684,0.11683642899940083,0.042449349141405184,0.04254044337926902
516,2026-05-31 03:32:02,0.33253445176752544,0.3311791684486799,0.11643139131136684,0.11683642899940083,0.042449349141405184,0.04254044337926902
517,2026-05-31 03:47:01,0.3405146618791143,0.3410686027268687,0.12144551407768131,0.12208258527827648,0.04210831646268808,0.041891083183722325
518,2026-05-31 04:02:01,0.3459232613908873,0.34579701174120403,0.11727716152860143,0.11690647482014388,0.03647366141289456,0.03657074340527578
519,2026-05-31 04:17:01,0.3501199040767386,0.34997181111142867,0.11701579070530974,0.11690647482014388,0.0340652139847505,0.0341726618705036
520,2026-05-31 04:32:01,0.35586124401913877,0.3557423768520008,0.11402502235537185,0.11423444976076555,0.03736422297198589,0.037679425837320576
521,2026-05-31 04:47:01,0.3500897666068223,0.3498941818977268,0.11008766396239089,0.11071214841412327,0.03759059189384904,0.03710353081986834
522,2026-05-31 05:02:01,0.34954954954954953,0.34901448921161127,0.11807670479873189,0.11771771771771772,0.040175771575947636,0.04024024024024024
523,2026-05-31 05:17:01,0.34136062612883805,0.34213064148717826,0.11492349807315597,0.11559301625526791,0.036725952856825075,0.03672486453943408
524,2026-05-31 05:32:01,0.3389524382901866,0.339486105936047,0.11415722265583121,0.11438892233594221,0.04393523193305211,0.04394942805538832
525,2026-05-31 05:47:01,0.3391461214672279,0.33858859499732924,0.10900401900665177,0.10944076969332532,0.04414256583982893,0.043896572459410706
526,2026-05-31 06:02:01,0.3238841978287093,0.3237908523783732,0.1225950135991217,0.1224366706875754,0.03745438400968487,0.03739445114595899
527,2026-05-31 06:17:01,0.35508982035928144,0.3554307167755337,0.1162111502475837,0.11676646706586827,0.04642186665072749,0.046706586826347304
528,2026-05-31 06:32:01,0.3357271095152603,0.3358621408267376,0.12076625452492946,0.12088569718731298,0.04098350425485216,0.040694195092758824
529,2026-05-31 06:47:01,0.3481659651232712,0.34782994662964606,0.11451481003046222,0.11425135297654841,0.04281957060213372,0.04269392663860493
530,2026-05-31 07:02:01,0.3553421368547419,0.35541421404691353,0.11578803831727642,0.11524609843937575,0.0445472274900229,0.045018007202881155
531,2026-05-31 07:17:01,0.3513189448441247,0.35131390776774085,0.1194388778836,0.11930455635491606,0.04278665436871457,0.042565947242206234
532,2026-05-31 07:32:01,0.33232992173389525,0.3322341120316067,0.11575131995599411,0.11559301625526791,0.040264772521745706,0.0403371462974112
533,2026-05-31 07:47:01,0.3536144578313253,0.3528213022328218,0.11459379246668026,0.1144578313253012,0.037889887952962296,0.03795180722891566
534,2026-05-31 08:02:01,0.3313253012048193,0.33111161888590696,0.11873267911416215,0.11867469879518072,0.041151372633399026,0.04096385542168675
535,2026-05-31 08:02:02,0.3313253012048193,0.33111161888590696,0.11873267911416216,0.11867469879518072,0.041151372633399026,0.04096385542168675
536,2026-05-31 08:17:01,0.3393177737881508,0.33986093073024054,0.12006484131158617,0.12028725314183124,0.03759965157513724,0.03770197486535009
537,2026-05-31 08:32:01,0.3239689181111775,0.32307233489957954,0.11719859921437001,0.11715481171548117,0.039142392771154264,0.038852361028093245
538,2026-05-31 08:47:01,0.32790837854128996,0.3279894374584804,0.12222173020213778,0.12236286919831224,0.03583486095282331,0.03556359252561784
539,2026-05-31 08:47:02,0.32790837854128996,0.3279894374584804,0.12222173020213778,0.12236286919831224,0.0358348609528233,0.03556359252561784
540,2026-05-31 09:02:01,0.33112582781456956,0.3316902882467109,0.12477859460818445,0.12522576760987358,0.03631466369458288,0.036122817579771226
541,2026-05-31 09:17:01,0.32934847579199045,0.3291120107781953,0.12192089159221382,0.12193664076509265,0.04806629123036591,0.04781829049611477
542,2026-05-31 09:32:01,0.3447242206235012,0.34445451428596413,0.11721421630749476,0.11750599520383694,0.039522204894417004,0.03896882494004796
543,2026-05-31 09:47:01,0.3525525525525526,0.3525346705904236,0.11233663587226601,0.11171171171171171,0.039037535992396774,0.03903903903903904
544,2026-05-31 10:02:01,0.3291592128801431,0.3289835361929598,0.12197661240288818,0.12224209898628503,0.03349950172019818,0.033392963625521764
545,2026-05-31 10:17:01,0.3492822966507177,0.3493885961346258,0.1065513450270769,0.10586124401913875,0.039455706290645536,0.039473684210526314
546,2026-05-31 10:32:01,0.3337349397590361,0.33315345485729364,0.11505320295071646,0.1144578313253012,0.04036134952997147,0.04036144578313253
547,2026-05-31 10:47:01,0.3479567307692308,0.34746246914198636,0.1253765087469299,0.125,0.041228814254377036,0.040865384615384616
548,2026-05-31 11:02:01,0.31660692951015534,0.3162761926551313,0.1196786491687399,0.12007168458781362,0.04478694529986934,0.044802867383512544
549,2026-05-31 11:17:01,0.33911483253588515,0.33857225168338223,0.1123006421214724,0.11244019138755981,0.0406347326349494,0.04066985645933014
550,2026-05-31 11:32:01,0.33532934131736525,0.33486388592513555,0.11805060293995413,0.11796407185628742,0.04169416433633207,0.04131736526946108
551,2026-05-31 11:47:01,0.3369304556354916,0.33674637633744875,0.11292994791440084,0.11330935251798561,0.04087419255061582,0.0407673860911271
552,2026-05-31 12:02:01,0.3451168364289994,0.3453254334284835,0.11981892041514956,0.11983223487118035,0.03707757014239793,0.03714799281006591
553,2026-05-31 12:17:01,0.35026897788404066,0.3498013460638597,0.10732812678814,0.10699342498505679,0.03880862047390834,0.038852361028093245
554,2026-05-31 12:32:01,0.3520958083832335,0.3519393055851455,0.10569740306149186,0.10538922155688622,0.04178495299536168,0.041916167664670656
555,2026-05-31 12:47:01,0.33112582781456956,0.33122119871403455,0.11896652537856749,0.11860325105358217,0.03935812656181904,0.03913305237808549
556,2026-05-31 13:02:01,0.34388059701492535,0.34444575683303674,0.10993587561979626,0.10985074626865672,0.036326184569503775,0.036417910447761194
557,2026-05-31 13:17:01,0.33811230585424135,0.337402612797401,0.11369209661302108,0.11290322580645161,0.04340537270416174,0.04360812425328554
558,2026-05-31 13:32:01,0.3345280764635603,0.3348604717368565,0.11662028510198515,0.11708482676224612,0.044413545687315044,0.044802867383512544
559,2026-05-31 13:47:01,0.3433193529059317,0.34347371247685377,0.12142298956300775,0.12162971839424805,0.03585906265743642,0.035949670461354104
560,2026-05-31 14:02:01,0.3371189479976091,0.3369073285976183,0.12143976095771078,0.12193664076509265,0.038271531753000285,0.03825463239689181
561,2026-05-31 14:17:01,0.3498212157330155,0.3503026295143264,0.1205424174259466,0.12038140643623362,0.04294145239842132,0.04290822407628129
562,2026-05-31 14:32:01,0.3444776119402985,0.34458426637978234,0.11777381062251699,0.1182089552238806,0.03996330475505035,0.04
563,2026-05-31 14:47:01,0.3561973525872443,0.35563045455797104,0.12970190864580328,0.1299638989169675,0.037414875657448304,0.03730445246690734
564,2026-05-31 15:02:01,0.33093525179856115,0.3308995317253453,0.11562742014286939,0.1157074340527578,0.03995038975089878,0.039568345323741004
565,2026-05-31 15:17:01,0.3359375,0.3361036815149688,0.11966661128540867,0.11959134615384616,0.04198194771194596,0.042067307692307696
566,2026-05-31 15:32:01,0.32728372655777377,0.32773391360518983,0.12201213558962176,0.12220205686630368,0.040891545654694994,0.04053236539624924
567,2026-05-31 15:47:01,0.35414165666266506,0.3542310621561865,0.10376020864104647,0.10384153661464586,0.03773932984244743,0.037815126050420166
568,2026-05-31 16:02:01,0.3293051359516616,0.3297878484218407,0.11877632119260673,0.1190332326283988,0.04057025182399045,0.0404833836858006
569,2026-05-31 16:17:01,0.3212996389891697,0.32098097727794145,0.1208515545454774,0.12093862815884476,0.037908134717703865,0.03790613718411552
570,2026-05-31 16:32:01,0.35144927536231885,0.3514914369454628,0.1089041889388465,0.10929951690821256,0.04431227427465223,0.044082125603864736
571,2026-05-31 16:47:01,0.33253156945279616,0.3319928472380231,0.12147438181907186,0.12086590499098016,0.04365753061343646,0.043896572459410706
572,2026-05-31 17:02:01,0.3473810957254666,0.3469064000873396,0.11469549405853667,0.11499096929560505,0.04337991461054815,0.04334738109572547
573,2026-05-31 17:17:01,0.3461077844311377,0.34580484674029677,0.11481100689179764,0.11497005988023952,0.040560758343072476,0.040119760479041915
574,2026-05-31 17:32:01,0.3282950423216445,0.3289668766143102,0.12236514560939764,0.12273276904474002,0.03750495847939579,0.037484885126964934
575,2026-05-31 17:47:01,0.3478787878787879,0.3480752672712414,0.1223678888414546,0.12242424242424242,0.03737598563309708,0.037575757575757575
576,2026-05-31 18:02:01,0.329319686935581,0.33005688460641325,0.1124172990591571,0.11318482841661649,0.04425050798375092,0.04394942805538832
577,2026-05-31 18:17:01,0.3419626730885009,0.3416845243708736,0.11196706674096579,0.11137868753762793,0.04368078683711169,0.04334738109572547
578,2026-05-31 18:32:01,0.3353329334133173,0.33485527539821064,0.11598340516615632,0.11637672465506899,0.04320072163323973,0.04319136172765447
579,2026-05-31 18:47:01,0.34375,0.34401751185287377,0.11983586013288702,0.1201923076923077,0.04027698497056039,0.04026442307692308
580,2026-05-31 19:02:01,0.3522658610271903,0.3522901216058041,0.1121979924376338,0.11238670694864049,0.03426576511504405,0.03444108761329305
581,2026-05-31 19:17:01,0.35417919422730004,0.35433577214377343,0.10689869583733154,0.10703547805171378,0.036632689822649056,0.03668069753457607
582,2026-05-31 19:32:01,0.3433734939759036,0.34342569591497935,0.122256347206899,0.12228915662650602,0.0420091089218342,0.04156626506024096
583,2026-05-31 19:47:01,0.33212996389891697,0.3316096208773004,0.11955749193333871,0.11913357400722022,0.04355025690350701,0.04332129963898917
584,2026-05-31 20:02:01,0.34213685474189676,0.3420318986158286,0.11542979846413523,0.11524609843937575,0.04609036887093653,0.046218487394957986
585,2026-05-31 20:02:02,0.34213685474189676,0.34203189861582856,0.11542979846413522,0.11524609843937575,0.04609036887093653,0.046218487394957986
586,2026-05-31 20:17:01,0.3579136690647482,0.3584835620079401,0.11667430932690837,0.11690647482014388,0.04028027363487212,0.04016786570743405
587,2026-05-31 20:17:02,0.3579136690647482,0.3584835620079402,0.11667430932690834,0.11690647482014388,0.04028027363487211,0.04016786570743405
588,2026-05-31 20:32:01,0.34461910519951633,0.3449461566206008,0.10736251155596208,0.10822249093107618,0.042459544644196455,0.04232164449818621
589,2026-05-31 20:47:01,0.3508137432188065,0.35073003960999183,0.11235135193132692,0.11211573236889692,0.04058971017256072,0.04038577456298975
590,2026-05-31 21:02:01,0.35834333733493395,0.35761877572966216,0.11532581008732665,0.11524609843937575,0.04337297559497047,0.04321728691476591
591,2026-05-31 21:17:01,0.3391461214672279,0.3387150872298307,0.12788196351257602,0.1274804570054119,0.04375975533815907,0.043896572459410706
592,2026-05-31 21:32:01,0.34493101379724056,0.3445885136165635,0.11105893494683453,0.11097780443911218,0.038945240408864754,0.038992201559688064
593,2026-05-31 21:47:01,0.3327338129496403,0.3326412465831313,0.12442218279732567,0.12410071942446044,0.03327629964295732,0.03357314148681055
594,2026-05-31 22:02:01,0.341521869382864,0.34154763247026343,0.121966256402062,0.12222887956860395,0.04012406571351505,0.040143798681845415
595,2026-05-31 22:17:01,0.3265060240963855,0.3256913571091694,0.11202832848679001,0.11204819277108434,0.042854716538546625,0.0427710843373494


==> figdata/country_temporal_bckt2_NAT.csv <==
index,datetime,ros_bckt,mor_bckt,de_mor_bckt,de_ros_bckt,ca_mor_bckt,ca_ros_bckt
0,2026-05-26 08:17:01,0.3325526932084309,0.33226709061296383,0.1297782128294185,0.12997658079625293,0.04236501192827362,0.04215456674473068
1,2026-05-26 08:32:01,0.32629107981220656,0.3266026980251073,0.12191773707106704,0.12206572769953052,0.04335058898339908,0.04342723004694836
2,2026-05-26 08:47:01,0.33567251461988307,0.3353307125815791,0.11320874543388337,0.11345029239766082,0.044702130800196874,0.044444444444444446
3,2026-05-26 08:47:02,0.33567251461988307,0.3353307125815791,0.11320874543388337,0.11345029239766082,0.044702130800196874,0.044444444444444446
4,2026-05-26 09:02:01,0.33489461358313816,0.33609033761043494,0.10243240097872608,0.10304449648711944,0.04678210776953394,0.0468384074941452
5,2026-05-26 09:17:01,0.3274647887323944,0.32844654653867017,0.12564088726321643,0.1255868544600939,0.05386704944956953,0.0539906103286385
6,2026-05-26 09:32:01,0.3298368298368298,0.329794460434088,0.12537862307248443,0.1258741258741259,0.04571220594443304,0.045454545454545456
7,2026-05-26 09:47:01,0.34823529411764703,0.347826237034263,0.11509414735130634,0.11529411764705882,0.04135270663358498,0.041176470588235294
8,2026-05-26 10:02:01,0.3364485981308411,0.3369344719244882,0.11821306085111165,0.11799065420560748,0.03713672702208112,0.037383177570093455
9,2026-05-26 10:17:01,0.33294255568581477,0.33300349468360135,0.10203739770717916,0.10199296600234467,0.052432656666237046,0.05275498241500586
10,2026-05-26 10:32:01,0.32511737089201875,0.3262938427782627,0.10893713314065154,0.10915492957746478,0.04942868399165862,0.04929577464788732
11,2026-05-26 10:47:01,0.3333333333333333,0.3332482297612359,0.13011099855621638,0.13028169014084506,0.044649856945875685,0.04460093896713615
12,2026-05-26 11:02:01,0.3508771929824561,0.3513511356038622,0.128602017913747,0.1286549707602339,0.046888609739351494,0.04678362573099415
13,2026-05-26 11:02:02,0.3508771929824561,0.3513511356038623,0.128602017913747,0.1286549707602339,0.046888609739351494,0.04678362573099415
14,2026-05-26 11:17:01,0.3442622950819672,0.3441503847379447,0.1185288888656717,0.11826697892271663,0.03870261849330851,0.03864168618266979
15,2026-05-26 11:32:01,0.34655775962660446,0.3469245139335094,0.1105960115180505,0.11085180863477247,0.04588979319863878,0.045507584597432905
16,2026-05-26 11:47:01,0.32397660818713453,0.32401264853549316,0.1462848688463053,0.14619883040935672,0.03638943909953506,0.03625730994152047
17,2026-05-26 12:02:01,0.33255542590431736,0.3341902827511468,0.1255949336481119,0.12602100350058343,0.04530060838134512,0.045507584597432905
18,2026-05-26 12:17:01,0.3356643356643357,0.33565638538687803,0.11154052801707295,0.11188811188811189,0.05363382560950401,0.053613053613053616
19,2026-05-26 12:32:01,0.3072429906542056,0.30705414769636497,0.10837803705908566,0.10864485981308411,0.033792581159591564,0.03387850467289719
20,2026-05-26 12:47:01,0.34624413145539906,0.34654736144099174,0.11946841000851302,0.11971830985915492,0.04372317162724097,0.04342723004694836
21,2026-05-26 13:02:01,0.32786885245901637,0.3286424213230571,0.12059982567208001,0.12060889929742388,0.037346316175795945,0.03747072599531616
22,2026-05-26 13:17:01,0.3422897196261682,0.34214436522904373,0.12073089830060198,0.12032710280373832,0.04328264999088552,0.04322429906542056
23,2026-05-26 13:32:01,0.33021077283372363,0.3314407392711518,0.1143890360058056,0.11475409836065574,0.04817134907466236,0.04800936768149883
24,2026-05-26 13:47:01,0.3235981308411215,0.3231695694486392,0.12905777039497968,0.12850467289719625,0.042193655827376754,0.04205607476635514
25,2026-05-26 14:02:01,0.35046728971962615,0.3507948864220093,0.12267379796192243,0.12266355140186916,0.04936199867062106,0.04906542056074766
26,2026-05-26 14:17:01,0.34349355216881594,0.3438028067309257,0.1278292191083028,0.12778429073856976,0.05894296951042153,0.05861664712778429
27,2026-05-26 14:32:01,0.3329452852153667,0.33297383128088304,0.11303547872684783,0.11292200232828871,0.05259570813097812,0.05238649592549476
28,2026-05-26 14:47:01,0.3380447585394582,0.33850753816943346,0.12589184993621752,0.12603062426383982,0.04102813565398385,0.04122497055359246
29,2026-05-26 15:02:01,0.32209302325581396,0.32243429993348177,0.11234815364352227,0.1127906976744186,0.05363578165555376,0.053488372093023255
30,2026-05-26 15:17:01,0.3235638921453693,0.32365359291257684,0.11818620082055456,0.11840562719812427,0.046804062162082764,0.04689331770222743
31,2026-05-26 15:32:01,0.32981220657276994,0.3295285997090974,0.11760360481734244,0.11737089201877934,0.055304273405534524,0.05516431924882629
32,2026-05-26 15:47:01,0.33607520564042304,0.33623931602466184,0.13171383865513797,0.13160987074030553,0.04683715736066414,0.04700352526439483
33,2026-05-26 16:02:01,0.32555425904317387,0.3253932458571579,0.12902239634341076,0.12835472578763127,0.05363220852967525,0.05367561260210035
34,2026-05-26 16:17:01,0.3348891481913652,0.3354877649110991,0.11916300389116766,0.11901983663943991,0.039676704811315425,0.039673278879813305
35,2026-05-26 16:32:01,0.31738623103850644,0.3169722871444029,0.12496778408089262,0.12485414235705951,0.04211172465563867,0.042007001166861145
36,2026-05-26 16:32:02,0.31738623103850644,0.3169722871444029,0.12496778408089262,0.12485414235705951,0.04211172465563867,0.042007001166861145
37,2026-05-26 16:47:01,0.352112676056338,0.35220432080874947,0.1302810580736265,0.13028169014084506,0.03509322273593576,0.035211267605633804
38,2026-05-26 17:02:01,0.3457508731082654,0.34644691618851303,0.11590355490642415,0.11641443538998836,0.04317463937836548,0.04307334109429569
39,2026-05-26 17:17:01,0.33294255568581477,0.3331547567187485,0.10561536199957007,0.10550996483001172,0.05629666327817805,0.05627198124267292
40,2026-05-26 17:32:01,0.317016317016317,0.3173234770419272,0.12441299737563485,0.1247086247086247,0.04931699321086354,0.04895104895104895
41,2026-05-26 17:47:01,0.35630841121495327,0.35626707159114,0.111865615879985,0.11214953271028037,0.040881968995313316,0.04088785046728972
42,2026-05-26 18:02:01,0.3550640279394645,0.3561633938620875,0.12229044368133088,0.12223515715948778,0.040732730845675434,0.04074505238649592
43,2026-05-26 18:17:01,0.34269005847953216,0.3426033616161823,0.12063372421132593,0.12046783625730995,0.0471296116937429,0.04678362573099415
44,2026-05-26 18:32:01,0.3649122807017544,0.36457554579891693,0.11708210180110123,0.11695906432748537,0.03736227701378012,0.03742690058479532
45,2026-05-26 18:47:01,0.31652989449003516,0.3169692299538952,0.1221651206759787,0.12192262602579132,0.03742360732859919,0.03751465416178194
46,2026-05-26 19:02:01,0.34072345390898484,0.3412225546204002,0.11895175905862816,0.11901983663943991,0.044379862527143515,0.044340723453908985
47,2026-05-26 19:17:01,0.30128956623681125,0.3014990261033674,0.12699474020798482,0.12661195779601406,0.04292831965480829,0.04337631887456037
48,2026-05-26 19:32:01,0.34035087719298246,0.340351263834289,0.10961975925293119,0.10994152046783626,0.04692829296289301,0.04678362573099415
49,2026-05-26 19:47:01,0.3673708920187793,0.36743663445788644,0.13965696169968042,0.1396713615023474,0.04008238441085878,0.03990610328638498
50,2026-05-26 20:02:01,0.34035087719298246,0.34121073956516446,0.10954608924432767,0.10994152046783626,0.043303045375133076,0.04327485380116959
51,2026-05-26 20:17:01,0.357981220657277,0.3586006784080534,0.10042530908390443,0.10093896713615023,0.048401779759399036,0.04812206572769953
52,2026-05-26 20:32:01,0.3294392523364486,0.3289076983510982,0.11108250884846356,0.11098130841121495,0.046833106591095894,0.04672897196261682
53,2026-05-26 20:32:02,0.3294392523364486,0.3289076983510982,0.11108250884846356,0.11098130841121495,0.046833106591095894,0.04672897196261682
54,2026-05-26 20:47:01,0.3345070422535211,0.33513738504644064,0.1239789369911054,0.12441314553990611,0.049550462535709036,0.04929577464788732
55,2026-05-26 21:02:01,0.31139835487661577,0.3117005152267587,0.13634288237349712,0.136310223266745,0.04341070096204745,0.043478260869565216
56,2026-05-26 21:17:01,0.3415492957746479,0.3411106217025658,0.12788602880563343,0.12793427230046947,0.04968900143114371,0.04929577464788732
57,2026-05-26 21:32:01,0.36717827626918537,0.36729044170445885,0.12061660736718385,0.1204250295159386,0.05697327113852117,0.05667060212514758
58,2026-05-26 21:32:02,0.36717827626918537,0.36729044170445885,0.12061660736718385,0.1204250295159386,0.05697327113852117,0.05667060212514758
59,2026-05-26 21:47:01,0.3505275498241501,0.3505782348312193,0.1315128020470297,0.13130128956623682,0.04124323781233352,0.041031652989449004
60,2026-05-26 22:02:01,0.3372502937720329,0.33790298093591953,0.12133293392530482,0.12103407755581669,0.05404123651143984,0.05405405405405406
61,2026-05-26 22:17:01,0.33605600933488916,0.3361269507358087,0.12756722663840878,0.12718786464410736,0.05184633816656422,0.051341890315052506
62,2026-05-26 22:32:01,0.3185011709601874,0.3179301579439464,0.12216808818609289,0.12177985948477751,0.04909822372738997,0.04918032786885246
63,2026-05-26 22:47:01,0.32981220657276994,0.33054085414753337,0.12434183521057678,0.12441314553990611,0.044869977674024585,0.04460093896713615
64,2026-05-26 23:02:01,0.3084982537834691,0.3095997247691994,0.13390833473034872,0.13387660069848661,0.04150543591919698,0.04190919674039581
65,2026-05-26 23:17:01,0.3485380116959064,0.34879815968743594,0.1265289267282168,0.12631578947368421,0.051365412573496826,0.05146198830409357
66,2026-05-26 23:32:01,0.3469626168224299,0.3472721830982598,0.11675374537266714,0.11682242990654206,0.05062646704419684,0.05023364485981308
67,2026-05-26 23:47:01,0.352046783625731,0.3518352252306397,0.11009607354207274,0.10994152046783626,0.03615767465622938,0.03625730994152047
68,2026-05-27 00:02:01,0.3407494145199063,0.34149860676611854,0.12077192796333465,0.12060889929742388,0.04904718325577268,0.04918032786885246
69,2026-05-27 00:17:01,0.32708089097303633,0.3274984003187919,0.12453143235749593,0.1242672919109027,0.05281200794567771,0.05275498241500586
70,2026-05-27 00:32:01,0.35217903415783275,0.3524974093761314,0.11936516067000265,0.11896348645465253,0.036524194130709384,0.03651354534746761
71,2026-05-27 00:47:01,0.351288056206089,0.3513270395513044,0.12408714318612639,0.12412177985948478,0.040176948161035286,0.03981264637002342
72,2026-05-27 01:02:01,0.3376318874560375,0.3379686526924672,0.12506266637428654,0.1254396248534584,0.039999207155514686,0.03985932004689332
73,2026-05-27 01:17:01,0.32784958871915393,0.32802431059654585,0.12719517617707024,0.12690951821386603,0.05039091073790565,0.05052878965922444
74,2026-05-27 01:32:01,0.30542452830188677,0.3050550326162248,0.13206093707250968,0.1320754716981132,0.04032984478355436,0.04009433962264151
75,2026-05-27 01:47:01,0.3380281690140845,0.3384773646854356,0.12310270789595532,0.12323943661971831,0.05148609858838767,0.051643192488262914
76,2026-05-27 02:02:01,0.32669789227166274,0.3278391647582894,0.12831422806435866,0.1288056206088993,0.028219438241256157,0.02810304449648712
77,2026-05-27 02:02:02,0.32669789227166274,0.3278391647582894,0.12831422806435866,0.1288056206088993,0.028219438241256157,0.02810304449648712
78,2026-05-27 02:17:01,0.336866902237927,0.3370332341925484,0.1345011905894798,0.13427561837455831,0.054332209114039444,0.05418138987043581
79,2026-05-27 02:32:01,0.3484848484848485,0.34838626817144297,0.1062264214928037,0.10606060606060606,0.052278746613633374,0.05244755244755245
80,2026-05-27 02:47:01,0.33294117647058824,0.3334161044437206,0.11842912334737407,0.1188235294117647,0.05089903915890248,0.05058823529411765
81,2026-05-27 03:02:01,0.3408018867924528,0.341380919928273,0.12438932012907275,0.125,0.05291864350735716,0.05306603773584906
82,2026-05-27 03:17:01,0.34782608695652173,0.34822942085192843,0.12777128028819917,0.12808460634547592,0.03850506057991282,0.038777908343125736
83,2026-05-27 03:32:01,0.3345029239766082,0.33523954902932707,0.11079052636701273,0.1111111111111111,0.04666185311914737,0.04678362573099415
84,2026-05-27 03:47:01,0.3408018867924528,0.3405756998805843,0.12102754029484879,0.1214622641509434,0.04013656133329906,0.04009433962264151
85,2026-05-27 04:02:01,0.3141852286049238,0.3142588878960842,0.12878261263346122,0.12895662368112543,0.05040400218554937,0.05041031652989449
86,2026-05-27 04:17:01,0.3345070422535211,0.33556942523883676,0.12895698573197012,0.12910798122065728,0.05175306735663571,0.051643192488262914
87,2026-05-27 04:32:01,0.34543325526932084,0.34553883247413475,0.11779549874481213,0.11826697892271663,0.06705115447610313,0.06674473067915691
88,2026-05-27 04:32:02,0.34543325526932084,0.34553883247413475,0.11779549874481213,0.11826697892271663,0.06705115447610313,0.06674473067915691
89,2026-05-27 04:47:01,0.36427732079905994,0.3633921429527104,0.11799926069519755,0.11750881316098707,0.03778605096825015,0.03760282021151586
90,2026-05-27 04:47:02,0.36427732079905994,0.3633921429527104,0.11799926069519753,0.11750881316098707,0.03778605096825015,0.03760282021151586
91,2026-05-27 05:02:01,0.32314923619271446,0.3224133101040529,0.136301116232247,0.136310223266745,0.045869343960416295,0.045828437132784956
92,2026-05-27 05:17:01,0.31529411764705884,0.31505162728124414,0.1116346292563574,0.11176470588235295,0.048278602495861765,0.04823529411764706
93,2026-05-27 05:32:01,0.3219741480611046,0.3221111039456105,0.1223193001283629,0.12220916568742655,0.04137423284485111,0.041128084606345476
94,2026-05-27 05:47:01,0.31220657276995306,0.3123957981911674,0.12654898411287818,0.1267605633802817,0.03526084283329311,0.035211267605633804
95,2026-05-27 06:02:01,0.32593457943925236,0.32708868525565526,0.12501338163175774,0.125,0.05039367373954786,0.05023364485981308
96,2026-05-27 06:17:01,0.3528722157092614,0.3530910992836531,0.10671293493880021,0.10668229777256741,0.03982936602990185,0.03985932004689332
97,2026-05-27 06:32:01,0.3453908984830805,0.34527035371395465,0.13022684068439344,0.1306884480746791,0.05405581747788726,0.05367561260210035
98,2026-05-27 06:47:01,0.36533957845433257,0.3656040259743083,0.10154846161624262,0.10187353629976581,0.051964239880320263,0.05152224824355972
99,2026-05-27 07:02:01,0.32626619552414604,0.32671022297930563,0.12153201615559536,0.12131919905771496,0.04453752062243525,0.0447585394581861
100,2026-05-27 07:02:02,0.32626619552414604,0.32671022297930563,0.12153201615559536,0.12131919905771496,0.04453752062243525,0.0447585394581861
101,2026-05-27 07:17:01,0.3345070422535211,0.334411510722301,0.12474261060687937,0.12441314553990611,0.04940707039679103,0.04929577464788732
102,2026-05-27 07:32:01,0.32708089097303633,0.3265076821138021,0.12046306714753205,0.12075029308323564,0.05402243233968194,0.053927315357561546
103,2026-05-27 07:47:01,0.3395784543325527,0.33949009503627947,0.11583108363344523,0.11592505854800937,0.03987294415634453,0.03981264637002342
104,2026-05-27 08:02:01,0.35335689045936397,0.3541228018182525,0.1175334933877322,0.11778563015312132,0.04980561060914853,0.04946996466431095
105,2026-05-27 08:17:01,0.35362997658079626,0.3538252653619765,0.11599946024974819,0.11592505854800937,0.039569760480751746,0.03981264637002342
106,2026-05-27 08:32:01,0.318075117370892,0.31823940934907635,0.12820207690968816,0.12793427230046947,0.0543161916582376,0.0539906103286385
107,2026-05-27 08:47:01,0.3372228704784131,0.3373882985474138,0.12008138648231872,0.12018669778296383,0.0574227606199962,0.057176196032672114
108,2026-05-27 09:02:01,0.3399532710280374,0.34066585482078493,0.120079903261231,0.12032710280373832,0.0410688318789565,0.04088785046728972
109,2026-05-27 09:17:01,0.3255269320843091,0.3257030687972678,0.12235292304647838,0.12177985948477751,0.049293654832415226,0.04918032786885246
110,2026-05-27 09:32:01,0.3329452852153667,0.3331115680152289,0.11413977605210746,0.1140861466821886,0.045784408448184946,0.04540162980209546
111,2026-05-27 09:47:01,0.3118405627198124,0.3128866352640753,0.11932126076957501,0.11957796014067995,0.039577616752780265,0.03985932004689332
112,2026-05-27 10:02:01,0.32634032634032634,0.32702204422518033,0.10835620533550801,0.10839160839160839,0.03957772041932493,0.039627039627039624
113,2026-05-27 10:17:01,0.3254994124559342,0.32500599389628143,0.12186061236567367,0.12220916568742655,0.05439167217622359,0.05405405405405406
114,2026-05-27 10:32:01,0.33215962441314556,0.3324734941129778,0.11037861511883836,0.11032863849765258,0.04385559148318692,0.04342723004694836
115,2026-05-27 10:47:01,0.3493552168815944,0.34855975655840465,0.12001321068914875,0.11957796014067995,0.038942826325043346,0.038686987104337635
116,2026-05-27 11:02:01,0.33215962441314556,0.33208915953792206,0.11988150827024802,0.11971830985915492,0.031549801996797765,0.03169014084507042
117,2026-05-27 11:17:01,0.324736225087925,0.32518616372495546,0.12874122496599819,0.12895662368112543,0.05994998826902805,0.059788980070339975
118,2026-05-27 11:32:01,0.3286549707602339,0.32838789208111396,0.10321564165098984,0.10292397660818714,0.04674223947607995,0.04678362573099415
119,2026-05-27 11:32:02,0.3286549707602339,0.32838789208111396,0.10321564165098984,0.10292397660818714,0.04674223947607995,0.04678362573099415
120,2026-05-27 11:47:01,0.3227699530516432,0.32275659418101277,0.1359697473069566,0.13615023474178403,0.04258028792912514,0.04225352112676056
121,2026-05-27 12:02:01,0.3310104529616725,0.3315581688011742,0.13038611587696894,0.13008130081300814,0.04079377231274125,0.04065040650406504
122,2026-05-27 12:17:01,0.3430913348946136,0.3433754842673242,0.11462954587134463,0.11475409836065574,0.04418340046277079,0.04449648711943794
123,2026-05-27 12:32:01,0.34232121922626024,0.34194132625564794,0.12050805562701952,0.12075029308323564,0.05159815666263059,0.05158264947245018
124,2026-05-27 12:47:01,0.3286549707602339,0.32826396468225755,0.11593686245273079,0.11578947368421053,0.0481145572856592,0.047953216374269005
125,2026-05-27 13:02:01,0.3407494145199063,0.34112693394376115,0.12389932321598533,0.12412177985948478,0.050145414181840174,0.05035128805620609
126,2026-05-27 13:17:01,0.3544600938967136,0.35432428720993736,0.11017017992191921,0.11032863849765258,0.045800787311950544,0.045774647887323945
127,2026-05-27 13:32:01,0.3391812865497076,0.3391997246940817,0.1059888090780089,0.1064327485380117,0.04094800683321523,0.04093567251461988
128,2026-05-27 13:47:01,0.3407494145199063,0.34139624821421777,0.11665766996510545,0.117096018735363,0.03830485960836294,0.03864168618266979
129,2026-05-27 14:02:01,0.3505275498241501,0.351528666117859,0.11709544712241918,0.11723329425556858,0.05527202571454061,0.05509964830011723
130,2026-05-27 14:17:01,0.32942555685814773,0.3299254710213055,0.11826499046935705,0.11840562719812427,0.05886077044950294,0.05861664712778429
131,2026-05-27 14:32:01,0.32712456344586727,0.32694022669718964,0.10958896167064232,0.10942956926658906,0.04588333787790019,0.04540162980209546
132,2026-05-27 14:47:01,0.32708089097303633,0.327408272582442,0.12364125964063954,0.123094958968347,0.046645389844134424,0.04689331770222743
133,2026-05-27 15:02:01,0.31652989449003516,0.31717704121629187,0.11477416705605822,0.11488862837045721,0.0503438668576938,0.05041031652989449
134,2026-05-27 15:17:01,0.3286384976525822,0.32857620668291676,0.12463365130164154,0.12441314553990611,0.05296001396880403,0.0528169014084507
135,2026-05-27 15:32:01,0.3325499412455934,0.3333330744495302,0.11023608248126951,0.11045828437132785,0.052525675344231915,0.052878965922444184
136,2026-05-27 15:47:01,0.34624413145539906,0.34640110665099966,0.11358899959926916,0.11384976525821597,0.04092206577871961,0.04107981220657277
137,2026-05-27 16:02:01,0.32942555685814773,0.32984163108535913,0.12794221735354963,0.12778429073856976,0.04542716150074374,0.04572098475967175
138,2026-05-27 16:17:01,0.3388235294117647,0.33943164453769137,0.1198617518085481,0.12,0.057421645116923326,0.05764705882352941
139,2026-05-27 16:32:01,0.3157894736842105,0.31651563893731816,0.12980774550306493,0.12982456140350876,0.050169901165868294,0.050292397660818715
140,2026-05-27 16:47:01,0.36416861826697894,0.36379800853436556,0.11849942257776827,0.11826697892271663,0.05048499758320717,0.05035128805620609
141,2026-05-27 17:02:01,0.32511737089201875,0.32595274984214767,0.12669522155039992,0.1267605633802817,0.048353338323580214,0.04812206572769953
142,2026-05-27 17:17:01,0.3185011709601874,0.3189860594246559,0.10661291275326364,0.10655737704918032,0.07514678953275444,0.07494145199063232
143,2026-05-27 17:32:01,0.3442240373395566,0.34507099075496855,0.10488519555586166,0.10501750291715285,0.04179698842240196,0.042007001166861145
144,2026-05-27 17:47:01,0.32825322391559203,0.32801110182064724,0.12397253084482385,0.123094958968347,0.0414322929832537,0.041031652989449004
145,2026-05-27 17:47:02,0.32825322391559203,0.32801110182064724,0.12397253084482385,0.123094958968347,0.04143229298325371,0.041031652989449004
146,2026-05-27 18:02:01,0.32784958871915393,0.3289354575929928,0.12311847572766585,0.12338425381903642,0.044626202419036934,0.04465334900117509
147,2026-05-27 18:02:02,0.32784958871915393,0.3289354575929928,0.12311847572766585,0.12338425381903642,0.044626202419036934,0.04465334900117509
148,2026-05-27 18:17:01,0.32786885245901637,0.32812806625981794,0.13325269030997416,0.13348946135831383,0.05031742446639601,0.05035128805620609
149,2026-05-27 18:32:01,0.3189252336448598,0.31890922686963064,0.1447285293722616,0.14485981308411214,0.03526764261254117,0.035046728971962614
150,2026-05-27 18:47:01,0.33569739952718675,0.33618026449513383,0.12564181837372965,0.12529550827423167,0.03289713268270772,0.03309692671394799
151,2026-05-27 19:02:01,0.3388042203985932,0.3387968584700465,0.116329854711212,0.1160609613130129,0.04345159646374644,0.04337631887456037
152,2026-05-27 19:17:01,0.3615023474178404,0.3619218683317836,0.10307702824951001,0.10328638497652583,0.04829356380016739,0.04812206572769953
153,2026-05-27 19:32:01,0.35990621336459555,0.3596205099599806,0.10842297480236573,0.10785463071512309,0.042268120609818285,0.04220398593200469
154,2026-05-27 19:32:02,0.35990621336459555,0.3596205099599806,0.10842297480236571,0.10785463071512309,0.042268120609818285,0.04220398593200469
155,2026-05-27 19:47:01,0.3364485981308411,0.33625589447161536,0.13434556226259647,0.13434579439252337,0.05262700960779957,0.052570093457943924
156,2026-05-27 20:02:01,0.3286549707602339,0.32961047059927195,0.1188672134741852,0.11929824561403508,0.043384494092108795,0.04327485380116959
157,2026-05-27 20:02:02,0.3286549707602339,0.32961047059927207,0.1188672134741852,0.11929824561403508,0.043384494092108795,0.04327485380116959
158,2026-05-27 20:17:01,0.3235638921453693,0.3241616999350332,0.1369100597273407,0.13716295427901523,0.046690050255381955,0.04689331770222743
159,2026-05-27 20:32:01,0.3114754098360656,0.31235666622359193,0.1271816168090879,0.12646370023419204,0.05751615813042954,0.05737704918032787
160,2026-05-27 20:47:01,0.3337236533957845,0.3341419052866155,0.12432392901875892,0.12412177985948478,0.049395791096075926,0.04918032786885246
161,2026-05-27 21:02:01,0.3215962441314554,0.3219012983540669,0.13337618334623333,0.13380281690140844,0.057794432955839095,0.057511737089201875
162,2026-05-27 21:17:01,0.31609870740305523,0.3150582236243581,0.12403202042862993,0.1245593419506463,0.0506608013621615,0.05052878965922444
163,2026-05-27 21:32:01,0.32748538011695905,0.3284076688942539,0.10959871501246224,0.10994152046783626,0.05240910884532528,0.05263157894736842
164,2026-05-27 21:47:01,0.3528722157092614,0.3538067481630093,0.12275682997746337,0.123094958968347,0.040063069265003734,0.03985932004689332
165,2026-05-27 22:02:01,0.3286549707602339,0.32919280182781974,0.13551801973685107,0.13567251461988303,0.040765678651078094,0.04093567251461988
166,2026-05-27 22:17:01,0.33138173302107726,0.3315190691033397,0.11601164757223595,0.11592505854800937,0.05163902456151994,0.05152224824355972
167,2026-05-27 22:32:01,0.3118405627198124,0.31240966912554824,0.1314593790241023,0.13130128956623682,0.06101583977331417,0.06096131301289566
168,2026-05-27 22:47:01,0.3345070422535211,0.33487915688115205,0.11146089436406803,0.11150234741784038,0.046868471870242755,0.046948356807511735
169,2026-05-27 23:02:01,0.3517647058823529,0.35230915277667074,0.116347641638095,0.11647058823529412,0.05416754770890454,0.05411764705882353
170,2026-05-27 23:17:01,0.32387706855791965,0.3244079685746352,0.11436835677031756,0.11465721040189125,0.03553211857133426,0.03546099290780142
171,2026-05-27 23:32:01,0.36705882352941177,0.3681443193442414,0.10329957950708164,0.10352941176470588,0.049410633541125674,0.04941176470588235
172,2026-05-27 23:47:01,0.32511737089201875,0.32567821994009416,0.11358216309435823,0.11384976525821597,0.040657473321144694,0.04107981220657277
173,2026-05-28 00:02:01,0.33647058823529413,0.33738077656281285,0.12257460194160937,0.1223529411764706,0.04232209065415471,0.042352941176470586
174,2026-05-28 00:17:01,0.3337250293772033,0.3332853567770127,0.1219893090079226,0.12220916568742655,0.054484025103408926,0.05405405405405406
175,2026-05-28 00:32:01,0.32265717674970346,0.32373027311801006,0.1205714840840512,0.12099644128113879,0.05207543583198626,0.05219454329774614
176,2026-05-28 00:32:02,0.32265717674970346,0.32373027311801,0.1205714840840512,0.12099644128113879,0.05207543583198626,0.05219454329774614
177,2026-05-28 00:47:01,0.36823529411764705,0.3680345155243225,0.10313248382978295,0.10352941176470588,0.04563834638581976,0.04588235294117647
178,2026-05-28 01:02:01,0.32823529411764707,0.32851949026370547,0.13740288040878296,0.1376470588235294,0.05304901220699837,0.052941176470588235
179,2026-05-28 01:17:01,0.33528722157092616,0.3356692142848295,0.11677129656009613,0.11723329425556858,0.05520280451736492,0.05509964830011723
180,2026-05-28 01:32:01,0.31957547169811323,0.32038243243341774,0.12048075191983305,0.12028301886792453,0.06269551881199864,0.0625
181,2026-05-28 01:47:01,0.3490011750881316,0.34826026725727305,0.11022676045812327,0.11045828437132785,0.042651075009067986,0.04230317273795535
182,2026-05-28 02:02:01,0.3368544600938967,0.3373018785476535,0.11813661380971645,0.11854460093896714,0.04821828675098135,0.04812206572769953
183,2026-05-28 02:17:01,0.33137485311398357,0.3323259183272501,0.09513564550969655,0.09518213866039953,0.05175460450373548,0.05170387779083431
184,2026-05-28 02:32:01,0.34583821805392734,0.3455106868502674,0.11945076101771249,0.11957796014067995,0.05543115562341851,0.05509964830011723
185,2026-05-28 02:47:01,0.34352941176470586,0.3439559141072709,0.10827423430759175,0.10823529411764705,0.04128947308608997,0.041176470588235294
186,2026-05-28 03:02:01,0.3216374269005848,0.3231761266225933,0.12246264753827563,0.12280701754385964,0.049887061216549115,0.050292397660818715
187,2026-05-28 03:02:02,0.3216374269005848,0.3231761266225933,0.12246264753827563,0.12280701754385964,0.049887061216549115,0.050292397660818715
188,2026-05-28 03:17:01,0.3305785123966942,0.3311756400875979,0.12103089173948067,0.12160566706021252,0.05841402588808681,0.05785123966942149
189,2026-05-28 03:32:01,0.3164705882352941,0.31584455667788996,0.11899698741804006,0.1188235294117647,0.05451946364227066,0.05411764705882353
190,2026-05-28 03:47:01,0.34543325526932084,0.3454804255532039,0.11480526818648465,0.11475409836065574,0.03759994919472728,0.03747072599531616
191,2026-05-28 03:47:02,0.34543325526932084,0.3454804255532039,0.11480526818648462,0.11475409836065574,0.03759994919472728,0.03747072599531616
192,2026-05-28 04:02:01,0.3215962441314554,0.32208874412564376,0.12209768332365564,0.12206572769953052,0.03729172242313356,0.03755868544600939
193,2026-05-28 04:17:01,0.3380281690140845,0.337226816367361,0.12562274168578758,0.1255868544600939,0.059001344531033305,0.05868544600938967
194,2026-05-28 04:32:01,0.33766233766233766,0.3379939472432757,0.10724526298727481,0.10743801652892562,0.06253352916662203,0.06257378984651712
195,2026-05-28 04:47:01,0.32823529411764707,0.3294077530603646,0.11330200710039465,0.11294117647058824,0.05533554725064079,0.05529411764705883
196,2026-05-28 05:02:01,0.33607520564042304,0.3362616730690708,0.11884502903942802,0.11868390129259694,0.04084593834173269,0.041128084606345476
197,2026-05-28 05:17:01,0.3345070422535211,0.3341578317064699,0.1110758309016145,0.11150234741784038,0.05284100168150415,0.0528169014084507
198,2026-05-28 05:32:01,0.3486454652532391,0.34872348072448955,0.12611710195601028,0.12603062426383982,0.0460595908912913,0.045936395759717315
199,2026-05-28 05:47:01,0.3577331759149941,0.3583177711534308,0.1191538152098139,0.1192443919716647,0.04032724497663016,0.04014167650531287
200,2026-05-28 06:02:01,0.3388235294117647,0.3385252438131679,0.12365649014874942,0.12352941176470589,0.05034293125908278,0.05058823529411765
201,2026-05-28 06:17:01,0.35259433962264153,0.35265580281742426,0.11808925474715082,0.1179245283018868,0.043677649677175176,0.04363207547169811
202,2026-05-28 06:32:01,0.3376470588235294,0.33706034718571465,0.128102481620425,0.12823529411764706,0.05207640396190118,0.05176470588235294
203,2026-05-28 06:47:01,0.3530106257378985,0.3535595705849721,0.11440696308623861,0.11452184179456906,0.046249685888971645,0.04604486422668241
204,2026-05-28 07:02:01,0.3004694835680751,0.3010060429809538,0.12414822726646838,0.12441314553990611,0.05284280418163813,0.0528169014084507
205,2026-05-28 07:17:01,0.3164705882352941,0.31556048159638667,0.11431191602220434,0.11411764705882353,0.043554430263309886,0.04352941176470588
206,2026-05-28 07:32:01,0.309048178613396,0.30864431354662625,0.11386387926130706,0.11398354876615746,0.055434868315644835,0.055229142185663924
207,2026-05-28 07:47:01,0.34430082256169214,0.34344304546203597,0.11635666666737743,0.11633372502937721,0.04110541547133547,0.041128084606345476
208,2026-05-28 08:02:01,0.3234946871310508,0.3238637054712323,0.11540693074364901,0.11570247933884298,0.050559193897469365,0.05076741440377804
209,2026-05-28 08:17:01,0.3219741480611046,0.3224726527240914,0.11878244918435066,0.11868390129259694,0.047046999841232194,0.04700352526439483
210,2026-05-28 08:17:02,0.3219741480611046,0.3224726527240914,0.11878244918435066,0.11868390129259694,0.04704699984123219,0.04700352526439483
211,2026-05-28 08:32:01,0.3435655253837072,0.34293220932118473,0.1124536746255181,0.11216056670602124,0.044010741553252394,0.043683589138134596
212,2026-05-28 08:47:01,0.3541912632821724,0.3540840805138493,0.11248112931029916,0.11216056670602124,0.04047386538276539,0.04014167650531287
213,2026-05-28 09:02:01,0.3167259786476868,0.3175277253472391,0.13755598021653784,0.1376037959667853,0.035508048590428075,0.03558718861209965
214,2026-05-28 09:17:01,0.33293978748524206,0.3337273743909297,0.1253533707267734,0.12514757969303425,0.044795224189149684,0.0448642266824085
215,2026-05-28 09:32:01,0.31839622641509435,0.3186713480969063,0.13411905938774032,0.13443396226415094,0.044849600761631525,0.04481132075471698
216,2026-05-28 09:47:01,0.3290094339622642,0.32944759563874715,0.13554775634965652,0.13561320754716982,0.03869446020041596,0.03891509433962264
217,2026-05-28 10:02:01,0.3463356973995272,0.34709510631498586,0.13447246346171443,0.1347517730496454,0.042706730259512236,0.0425531914893617
218,2026-05-28 10:02:02,0.3463356973995272,0.3470951063149859,0.13447246346171443,0.1347517730496454,0.04270673025951223,0.0425531914893617
219,2026-05-28 10:17:01,0.3317591499409681,0.3322248397024036,0.11840020005069748,0.1180637544273908,0.04590516534448748,0.04604486422668241
220,2026-05-28 10:32:01,0.30450236966824645,0.3045823648934694,0.12113180639158369,0.12085308056872038,0.04252797059237603,0.04265402843601896
221,2026-05-28 10:32:02,0.30450236966824645,0.3045823648934694,0.12113180639158369,0.12085308056872038,0.04252797059237603,0.04265402843601896
222,2026-05-28 10:47:01,0.31690140845070425,0.31641361087748016,0.12127165099545485,0.12089201877934272,0.0546930045609085,0.0539906103286385
223,2026-05-28 11:02:01,0.31242603550295855,0.31209398149605244,0.11813293169952126,0.11834319526627218,0.04438875250474722,0.04378698224852071
224,2026-05-28 11:17:01,0.3486454652532391,0.3494923748278554,0.11518178855160159,0.1154299175500589,0.05067715325429363,0.050647820965842166
225,2026-05-28 11:17:02,0.3486454652532391,0.3494923748278554,0.11518178855160159,0.1154299175500589,0.05067715325429363,0.050647820965842166
226,2026-05-28 11:32:01,0.32269503546099293,0.3236556810747539,0.12058472557019853,0.12056737588652482,0.05697388553432701,0.05673758865248227
227,2026-05-28 11:47:01,0.3231132075471698,0.32296883918005215,0.11212399467054586,0.11202830188679246,0.03793138219791064,0.03773584905660377
228,2026-05-28 12:02:01,0.3419811320754717,0.3424531601430451,0.11079975881553836,0.11084905660377359,0.04507149430469421,0.04481132075471698
229,2026-05-28 12:17:01,0.33137485311398357,0.3314707174326849,0.11283679685801391,0.1128084606345476,0.04579567889174462,0.045828437132784956
230,2026-05-28 12:32:01,0.3089622641509434,0.30942110066992556,0.12148309396242066,0.1214622641509434,0.05237771274198355,0.05188679245283019
231,2026-05-28 12:47:01,0.31985731272294887,0.31993351091434896,0.12014189584387087,0.12009512485136742,0.05122958601979046,0.05112960760998811
232,2026-05-28 13:02:01,0.3333333333333333,0.334058534775589,0.11982642034967617,0.11981020166073547,0.041733783012852785,0.04151838671411625
233,2026-05-28 13:17:01,0.3282172373081464,0.32848163953724646,0.12651335975402328,0.12632821723730814,0.051112716292813595,0.05076741440377804
234,2026-05-28 13:32:01,0.3321554770318021,0.33215150195557464,0.12368077749944162,0.12367491166077739,0.0472423197903803,0.04711425206124853
235,2026-05-28 13:47:01,0.3416075650118203,0.3419043692171339,0.12784962809246653,0.1276595744680851,0.04025159095991881,0.04018912529550828
236,2026-05-28 14:02:01,0.34397163120567376,0.34426685311103683,0.11907093818800447,0.11938534278959811,0.05109794379983331,0.0508274231678487
237,2026-05-28 14:17:01,0.33962264150943394,0.3394026452029537,0.10735262418264065,0.10731132075471699,0.05093393999386817,0.05070754716981132
238,2026-05-28 14:32:01,0.33372641509433965,0.3335000413017713,0.11193832875504706,0.11202830188679246,0.051012756468835053,0.05070754716981132
239,2026-05-28 14:47:01,0.3608490566037736,0.36087939122043344,0.1227194151542769,0.12264150943396226,0.042754828389939284,0.04245283018867924
240,2026-05-28 15:02:01,0.31759149940968123,0.31811325631033,0.13204294879271644,0.1322314049586777,0.05224860500650225,0.05194805194805195
241,2026-05-28 15:17:01,0.30941176470588233,0.3091678013466954,0.1425097755214521,0.1423529411764706,0.05049937514445115,0.05058823529411765
242,2026-05-28 15:32:01,0.3049645390070922,0.304932228147576,0.13125145451754583,0.13120567375886524,0.05105240224404204,0.0508274231678487
243,2026-05-28 15:47:01,0.3281990521327014,0.3281886302631681,0.1314252813471049,0.13151658767772512,0.04067232524862854,0.04028436018957346
244,2026-05-28 16:02:01,0.3353080568720379,0.33603558797524313,0.1192202117069491,0.11966824644549763,0.04865110243425893,0.0485781990521327
245,2026-05-28 16:02:02,0.3353080568720379,0.33603558797524313,0.1192202117069491,0.11966824644549763,0.04865110243425893,0.0485781990521327
246,2026-05-28 16:17:01,0.33570581257413995,0.3362527627926991,0.13176118144945914,0.13167259786476868,0.04388750407459703,0.04389086595492289
247,2026-05-28 16:32:01,0.3412042502951594,0.34145649493781355,0.11975639137947056,0.1204250295159386,0.04861604623453284,0.048406139315230225
248,2026-05-28 16:47:01,0.34720570749108204,0.34767222053461283,0.11886088701680905,0.11890606420927467,0.04642118716552088,0.04637336504161712
249,2026-05-28 17:02:01,0.3333333333333333,0.3339341852616161,0.1355895250714879,0.1359338061465721,0.029712357961665065,0.02955082742316785
250,2026-05-28 17:17:01,0.336094674556213,0.3364007574277448,0.12787717342785215,0.12781065088757396,0.041393837830495064,0.04142011834319527
251,2026-05-28 17:32:01,0.3435655253837072,0.34427714713522706,0.11062594814466323,0.11097992916174734,0.04499736794285232,0.0448642266824085
252,2026-05-28 17:47:01,0.32231404958677684,0.3215901794834379,0.11717234544481733,0.11688311688311688,0.05350606790213532,0.053128689492325853
253,2026-05-28 18:02:01,0.31005917159763313,0.31049475966209183,0.13264879836500695,0.13254437869822486,0.048417401552263636,0.0485207100591716
254,2026-05-28 18:17:01,0.3136094674556213,0.3148750845062161,0.13329711622046958,0.13372781065088757,0.05080132358463059,0.05088757396449704
255,2026-05-28 18:32:01,0.33886255924170616,0.3395148186422353,0.11572905228007427,0.11611374407582939,0.047694325046160904,0.04739336492890995
256,2026-05-28 18:47:01,0.3435655253837072,0.3444913899045328,0.11988618287607693,0.1204250295159386,0.04607164422146055,0.04604486422668241
257,2026-05-28 18:47:02,0.3435655253837072,0.3444913899045328,0.11988618287607695,0.1204250295159386,0.04607164422146055,0.04604486422668241
258,2026-05-28 19:02:01,0.34393404004711425,0.3441767198993122,0.133245030836312,0.1330977620730271,0.04106689673615106,0.04122497055359246
259,2026-05-28 19:17:01,0.3502958579881657,0.3509872019595946,0.12841208420742792,0.1289940828402367,0.04864884493561543,0.0485207100591716
260,2026-05-28 19:32:01,0.3230769230769231,0.3240951675433657,0.11485208686694914,0.11479289940828402,0.06181727314059808,0.06153846153846154
261,2026-05-28 19:47:01,0.34323040380047504,0.3433389007848867,0.11059796830237083,0.11045130641330166,0.04123788000684042,0.04156769596199525
262,2026-05-28 20:02:01,0.3380281690140845,0.33874167854497966,0.1233668746366829,0.12323943661971831,0.0492956923530208,0.04929577464788732
263,2026-05-28 20:17:01,0.3159144893111639,0.3171506734006734,0.13145783229116562,0.13182897862232779,0.047553511303511306,0.047505938242280284
264,2026-05-28 20:17:02,0.3159144893111639,0.3171506734006734,0.13145783229116564,0.13182897862232779,0.047553511303511306,0.047505938242280284
265,2026-05-28 20:32:01,0.3463356973995272,0.3468149183364318,0.1085418913345352,0.10874704491725769,0.04245090274350684,0.0425531914893617
266,2026-05-28 20:47:01,0.3475682087781732,0.3482081369304316,0.1316166883963494,0.13167259786476868,0.04865033597432554,0.04863582443653618
267,2026-05-28 21:02:01,0.3266509433962264,0.3272335595239991,0.12264962926249516,0.12264150943396226,0.05862648349389047,0.0589622641509434
268,2026-05-28 21:17:01,0.3345238095238095,0.3354009825180394,0.11746607338765105,0.11785714285714285,0.0440084944847948,0.04404761904761905
269,2026-05-28 21:32:01,0.3084223013048636,0.30945925950477077,0.12508274039815265,0.1257413997627521,0.05013465782148413,0.0498220640569395
270,2026-05-28 21:47:01,0.3345238095238095,0.33386861532359674,0.12932264242282557,0.12976190476190477,0.04779194912720579,0.047619047619047616
271,2026-05-28 22:02:01,0.3033175355450237,0.30341025342943506,0.12138472780416514,0.12203791469194313,0.057209951174145554,0.05687203791469194
272,2026-05-28 22:17:01,0.34238488783943327,0.3419296205910721,0.13998546401849313,0.14049586776859505,0.04885278418524833,0.048406139315230225
273,2026-05-28 22:32:01,0.32742316784869974,0.32741147182253194,0.1122138478067309,0.11229314420803782,0.05553210997125033,0.05555555555555555
274,2026-05-28 22:47:01,0.3242603550295858,0.32420362213972226,0.12199930676747658,0.12189349112426036,0.05228192416469345,0.05207100591715976
275,2026-05-28 23:02:01,0.31411764705882356,0.31496977152904915,0.14325623618600744,0.14352941176470588,0.04702326264451799,0.047058823529411764
276,2026-05-28 23:17:01,0.34787735849056606,0.348735299183024,0.11529166316841988,0.11556603773584906,0.051835770378455215,0.05188679245283019
277,2026-05-28 23:32:01,0.34400948991696323,0.3437137694913472,0.13029665374020843,0.13048635824436536,0.04147278822058371,0.04151838671411625
278,2026-05-28 23:47:01,0.35071090047393366,0.3499421200789972,0.10643595164387853,0.1066350710900474,0.038136687257546965,0.037914691943127965
279,2026-05-29 00:02:01,0.3246753246753247,0.3244407102219616,0.11280101758495029,0.11334120425029516,0.04030196430716513,0.04014167650531287
280,2026-05-29 00:17:01,0.3404255319148936,0.3398589206057173,0.1128377990857293,0.11347517730496454,0.0423806011595781,0.0425531914893617
281,2026-05-29 00:17:02,0.3404255319148936,0.3398589206057173,0.1128377990857293,0.11347517730496454,0.0423806011595781,0.0425531914893617
282,2026-05-29 00:32:01,0.32582938388625593,0.326360610095686,0.13121238199973023,0.13151658767772512,0.05826814309922966,0.058056872037914695
283,2026-05-29 00:47:01,0.3479809976247031,0.3481857745979217,0.11241423276936753,0.11282660332541568,0.04639673868348766,0.04631828978622328
284,2026-05-29 01:02:01,0.3400713436385256,0.33988085146554575,0.1310318425524694,0.13079667063020214,0.05707790727056512,0.057074910820451845
285,2026-05-29 01:17:01,0.31516587677725116,0.31474142896393675,0.12687191941206208,0.12677725118483413,0.05343450573461198,0.0533175355450237
286,2026-05-29 01:32:01,0.31316725978647686,0.3124545774738082,0.12623840748111306,0.1257413997627521,0.0595158380523102,0.05931198102016608
287,2026-05-29 01:47:01,0.3341260404280618,0.3335022122080035,0.12136581759923937,0.12128418549346016,0.04639999544287785,0.04637336504161712
288,2026-05-29 02:02:01,0.32978723404255317,0.32933103069592784,0.12053435863957145,0.12056737588652482,0.0445393080448078,0.04491725768321513
289,2026-05-29 02:17:01,0.3400473933649289,0.3407754977239941,0.12547216986237725,0.12559241706161137,0.053238587087256026,0.0533175355450237
290,2026-05-29 02:32:01,0.3230769230769231,0.32329145758845257,0.11137847782683878,0.11124260355029586,0.05329075199464637,0.05325443786982249
291,2026-05-29 02:47:01,0.32582938388625593,0.32550209495642046,0.12063238556160516,0.12085308056872038,0.04784821568608622,0.04739336492890995
292,2026-05-29 03:02:01,0.3266509433962264,0.32657397655490084,0.12892283666418664,0.12853773584905662,0.0470642403787241,0.04716981132075472
293,2026-05-29 03:02:02,0.3266509433962264,0.3265739765549009,0.12892283666418664,0.12853773584905662,0.047064240378724094,0.04716981132075472
294,2026-05-29 03:17:01,0.3471563981042654,0.3474264602654929,0.11528209476057127,0.11611374407582939,0.04973305855384256,0.04976303317535545
295,2026-05-29 03:32:01,0.3305687203791469,0.330967397284303,0.1100665603380228,0.11018957345971564,0.06026924034162392,0.06042654028436019
296,2026-05-29 03:47:01,0.33451957295373663,0.33464846481622024,0.1169565515307418,0.11743772241992882,0.040346483568988886,0.04033214709371293
297,2026-05-29 04:02:01,0.33490566037735847,0.3354283302640976,0.13643317022166115,0.13679245283018868,0.043525466286942135,0.04363207547169811
298,2026-05-29 04:17:01,0.31479289940828403,0.31441992993891454,0.10304488656249926,0.10295857988165681,0.058061713881130815,0.05798816568047337
299,2026-05-29 04:32:01,0.32314923619271446,0.32344504352544845,0.11861926971038383,0.11868390129259694,0.05177929872436972,0.05170387779083431
300,2026-05-29 04:47:01,0.3281990521327014,0.3285486804322194,0.12674353007545308,0.12677725118483413,0.04713767028598698,0.04739336492890995
301,2026-05-29 05:02:01,0.3230769230769231,0.32302619807080024,0.12646330982840864,0.12662721893491125,0.049732123492887685,0.04970414201183432
302,2026-05-29 05:17:01,0.3404761904761905,0.3401341721572978,0.12010998144359815,0.12023809523809524,0.05004429625087723,0.05
303,2026-05-29 05:32:01,0.3309692671394799,0.330875749623082,0.12423869548854238,0.12411347517730496,0.04634574637390674,0.04609929078014184
304,2026-05-29 05:47:01,0.3400236127508855,0.33957629229623,0.12279755247196841,0.12278630460448642,0.0391199576841474,0.03896103896103896
305,2026-05-29 05:47:02,0.3400236127508855,0.33957629229622993,0.12279755247196841,0.12278630460448642,0.0391199576841474,0.03896103896103896
306,2026-05-29 06:02:01,0.34323040380047504,0.3436616594880796,0.12338192907633558,0.12351543942992874,0.04266669885755353,0.04275534441805225
307,2026-05-29 06:17:01,0.33687943262411346,0.3367875494527427,0.11462389488599396,0.11465721040189125,0.048476024554739275,0.04846335697399527
308,2026-05-29 06:32:01,0.3321554770318021,0.33176214278387156,0.10473273479253856,0.10482921083627797,0.054172075866597016,0.05418138987043581
309,2026-05-29 06:47:01,0.3400713436385256,0.34027374730030013,0.10811180822166663,0.10820451843043995,0.04668365241622471,0.04637336504161712
310,2026-05-29 06:47:02,0.3400713436385256,0.34027374730030013,0.10811180822166663,0.10820451843043995,0.04668365241622471,0.04637336504161712
311,2026-05-29 07:02:01,0.32744405182567726,0.3284692547429742,0.13367542658511414,0.13427561837455831,0.05527206393264319,0.05535924617196702
312,2026-05-29 07:17:01,0.35315101070154575,0.3528176805767405,0.11551526003690185,0.11533888228299644,0.04652291545185129,0.04637336504161712
313,2026-05-29 07:32:01,0.3282172373081464,0.3284221641681019,0.12069457967293931,0.1204250295159386,0.044966978530290705,0.0448642266824085
314,2026-05-29 07:32:02,0.3282172373081464,0.3284221641681018,0.12069457967293933,0.1204250295159386,0.044966978530290705,0.0448642266824085
315,2026-05-29 07:47:01,0.33451118963486454,0.33503690610378634,0.1340759562702595,0.13427561837455831,0.04833755820296202,0.048292108362779744
316,2026-05-29 08:02:01,0.32662721893491126,0.3271180237309941,0.13935143419355936,0.13964497041420118,0.046072005290004915,0.046153846153846156
317,2026-05-29 08:02:02,0.32662721893491126,0.327118023730994,0.1393514341935594,0.13964497041420118,0.046072005290004915,0.046153846153846156
318,2026-05-29 08:17:01,0.33726415094339623,0.33760679015741396,0.11200754352531914,0.11202830188679246,0.0437691646719056,0.04363207547169811
319,2026-05-29 08:17:02,0.33726415094339623,0.33760679015741396,0.11200754352531914,0.11202830188679246,0.0437691646719056,0.04363207547169811
320,2026-05-29 08:32:01,0.31802120141342755,0.31807994213648033,0.13046940982651162,0.13074204946996468,0.04370367590493264,0.043580683156654886
321,2026-05-29 08:47:01,0.3213859020310633,0.3207088533705884,0.14214912121548076,0.14217443249701314,0.04092392592948123,0.04062126642771804
322,2026-05-29 09:02:01,0.3305687203791469,0.3305801032636754,0.12662128943193157,0.12677725118483413,0.04861158018119993,0.0485781990521327
323,2026-05-29 09:17:01,0.2990543735224586,0.29887304416789134,0.12276072902338649,0.12293144208037825,0.05197887428489745,0.05200945626477541
324,2026-05-29 09:32:01,0.2935560859188544,0.293816080614136,0.12157552378113154,0.12171837708830549,0.043036412341708165,0.04295942720763723
325,2026-05-29 09:47:01,0.3361244019138756,0.3364136453368,0.12767142176420096,0.12799043062200957,0.03948275031919256,0.039473684210526314
326,2026-05-29 10:02:01,0.31721698113207547,0.31786850711813586,0.10931935178271197,0.10966981132075472,0.03648845702264274,0.036556603773584904
327,2026-05-29 10:17:01,0.34085510688836107,0.34128250641574,0.12923743269762994,0.12945368171021376,0.04039991445680068,0.040380047505938245
328,2026-05-29 10:17:02,0.34085510688836107,0.34128250641574,0.12923743269762994,0.12945368171021376,0.04039991445680069,0.040380047505938245
329,2026-05-29 10:32:01,0.3290094339622642,0.32907638642129405,0.1261267168422994,0.12617924528301888,0.035339627511124745,0.03537735849056604
330,2026-05-29 10:47:01,0.3400473933649289,0.3402927698374407,0.1275879916017833,0.12796208530805686,0.04623307748751415,0.0462085308056872
331,2026-05-29 11:02:01,0.30823529411764705,0.3084874029924274,0.1360385848499433,0.13647058823529412,0.03987351062558771,0.04
332,2026-05-29 11:02:02,0.30823529411764705,0.30848740299242733,0.1360385848499433,0.13647058823529412,0.03987351062558771,0.04
333,2026-05-29 11:17:01,0.3234597156398104,0.3239430450161878,0.1268129302605639,0.12677725118483413,0.04004783430299255,0.04028436018957346
334,2026-05-29 11:17:02,0.3234597156398104,0.3239430450161878,0.1268129302605639,0.12677725118483413,0.040047834302992545,0.04028436018957346
335,2026-05-29 11:32:01,0.3,0.3005034547737243,0.1328634315436422,0.13333333333333333,0.050038982282064846,0.05
336,2026-05-29 11:47:01,0.3130227001194743,0.3129336751841289,0.13135576809200522,0.13142174432497014,0.04570421904057718,0.04540023894862605
337,2026-05-29 12:02:01,0.3063170441001192,0.306200302421625,0.12639339308165218,0.1263408820023838,0.04777454044930428,0.04767580452920143
338,2026-05-29 12:17:01,0.3317591499409681,0.3321918077691053,0.12070255073472194,0.1204250295159386,0.04015032443122851,0.04014167650531287
339,2026-05-29 12:32:01,0.3154121863799283,0.3147590423514255,0.12817995234473364,0.12783751493428913,0.044715990394723425,0.04420549581839905
340,2026-05-29 12:47:01,0.31414868105515587,0.31463585424146645,0.14022346107907327,0.14028776978417265,0.05047462565820795,0.050359712230215826
341,2026-05-29 13:02:01,0.3428232502965599,0.34274531496118965,0.11883793524396899,0.11862396204033215,0.03935226782095285,0.03914590747330961
342,2026-05-29 13:17:01,0.3309438470728793,0.3313659383817628,0.11945848784598449,0.11947431302270012,0.045702644527677715,0.04540023894862605
343,2026-05-29 13:17:02,0.3309438470728793,0.3313659383817628,0.11945848784598449,0.11947431302270012,0.045702644527677715,0.04540023894862605
344,2026-05-29 13:32:01,0.30824372759856633,0.3079116502905302,0.12913994813353788,0.12903225806451613,0.04918931231211933,0.04898446833930705
345,2026-05-29 13:47:01,0.31391200951248516,0.31299682928139266,0.12873733648264576,0.12841854934601665,0.0430904514045095,0.04280618311533888
346,2026-05-29 14:02:01,0.31666666666666665,0.31743266521166247,0.13205564957321178,0.13214285714285715,0.04163241663009969,0.041666666666666664
347,2026-05-29 14:17:01,0.3345238095238095,0.334453269378861,0.11549313611516251,0.11547619047619048,0.05363557212200935,0.05357142857142857
348,2026-05-29 14:32:01,0.3249701314217443,0.3248876729849755,0.12559133910734624,0.12544802867383512,0.04676228740683313,0.04659498207885305
349,2026-05-29 14:47:01,0.33373063170441003,0.33336546975346715,0.11552869609352279,0.11561382598331346,0.04664238895464826,0.04648390941597139
350,2026-05-29 15:02:01,0.3182897862232779,0.31813186866271514,0.12614292132226135,0.12589073634204276,0.04048651266370061,0.040380047505938245
351,2026-05-29 15:17:01,0.32897862232779096,0.32906826687314494,0.11536595460701278,0.11520190023752969,0.051046833567259454,0.0510688836104513
352,2026-05-29 15:32:01,0.32461355529131986,0.3248332911114489,0.10930122539972062,0.10939357907253269,0.04739587480125556,0.04756242568370987
353,2026-05-29 15:47:01,0.34050179211469533,0.34087059343888465,0.12185418926965894,0.12186379928315412,0.04794979219941038,0.04778972520908005
354,2026-05-29 16:02:01,0.3254156769596199,0.32587312184917094,0.1176917682197818,0.11757719714964371,0.04258365940827923,0.04275534441805225
355,2026-05-29 16:17:01,0.3341317365269461,0.33439831449122825,0.12158929299353252,0.12215568862275449,0.05644969862730788,0.0562874251497006
356,2026-05-29 16:32:01,0.33531510107015455,0.33607494939531346,0.10692120355350321,0.1070154577883472,0.05712985331604059,0.057074910820451845
357,2026-05-29 16:47:01,0.3448275862068966,0.3440561573879296,0.11048041963433355,0.11058263971462545,0.05989660098739753,0.059453032104637336
358,2026-05-29 17:02:01,0.3213859020310633,0.3223204272232027,0.11326480732738142,0.1135005973715651,0.049972986306344884,0.05017921146953405
359,2026-05-29 17:17:01,0.33451957295373663,0.3347214693705133,0.11818068255300149,0.11862396204033215,0.059424160580291,0.05931198102016608
360,2026-05-29 17:32:01,0.32936979785969084,0.3296263908867417,0.12282748477146066,0.12247324613555291,0.043766328849327,0.04399524375743163
361,2026-05-29 17:32:02,0.32936979785969084,0.3296263908867417,0.12282748477146066,0.12247324613555291,0.043766328849327,0.04399524375743163
362,2026-05-29 17:47:01,0.35083532219570407,0.35163347284076124,0.1178071180055575,0.11813842482100238,0.041775389966791955,0.041766109785202864
363,2026-05-29 18:02:01,0.3305489260143198,0.33054319918407027,0.11956934860691601,0.11933174224343675,0.049095589981050125,0.04892601431980907
364,2026-05-29 18:17:01,0.33691756272401435,0.33761974139250084,0.10718346216972827,0.10752688172043011,0.058313091750740356,0.05854241338112306
365,2026-05-29 18:32:01,0.3161676646706587,0.31681146328033594,0.136511287769289,0.13652694610778443,0.053710337944800055,0.05389221556886228
366,2026-05-29 18:47:01,0.3422007255139057,0.3425970475740334,0.1532161321915943,0.15356711003627568,0.047294057863159863,0.0471584038694075
367,2026-05-29 19:02:01,0.3420738974970203,0.34225378271131557,0.12065507580337373,0.12038140643623362,0.04438010840100493,0.04410011918951132
368,2026-05-29 19:17:01,0.3389423076923077,0.3399700316683181,0.12468381625617801,0.125,0.053994648104926955,0.054086538461538464
369,2026-05-29 19:17:02,0.3389423076923077,0.3399700316683181,0.12468381625617801,0.125,0.05399464810492697,0.054086538461538464
370,2026-05-29 19:32:01,0.3241296518607443,0.32466060136997116,0.12213347394496207,0.12244897959183673,0.045531804935525735,0.04561824729891957
371,2026-05-29 19:32:02,0.3241296518607443,0.3246606013699711,0.12213347394496207,0.12244897959183673,0.045531804935525735,0.04561824729891957
372,2026-05-29 19:47:01,0.34210526315789475,0.3424231663148667,0.11833875053545584,0.11842105263157894,0.04915378921091146,0.04904306220095694
373,2026-05-29 20:02:01,0.3345238095238095,0.3350184895147497,0.13218555380201868,0.13214285714285715,0.04262737390391155,0.04285714285714286
374,2026-05-29 20:17:01,0.316043425814234,0.31640566344904913,0.1338334964981762,0.1338962605548854,0.04928289852823584,0.04945717732207479
375,2026-05-29 20:32:01,0.3261390887290168,0.32621258626863775,0.12251328544486244,0.1223021582733813,0.058876760154294806,0.05875299760191847
376,2026-05-29 20:47:01,0.32934131736526945,0.32962929658388834,0.12968184846165529,0.12934131736526946,0.04945148132628956,0.04910179640718563
377,2026-05-29 21:02:01,0.3230035756853397,0.3233299064753338,0.1270102805739987,0.12753277711561384,0.062295495109588074,0.06197854588796186
378,2026-05-29 21:17:01,0.33053892215568864,0.33134881706439384,0.11835653114942554,0.118562874251497,0.06354495966240345,0.06347305389221557
379,2026-05-29 21:32:01,0.3523809523809524,0.3519963667288292,0.11478782401278773,0.11428571428571428,0.053016466090486415,0.05238095238095238
380,2026-05-29 21:47:01,0.3405275779376499,0.3407667894751903,0.10316164468511353,0.10311750599520383,0.05881425542919142,0.05875299760191847
381,2026-05-29 22:02:01,0.3396901072705602,0.3393775590667715,0.12165464566189668,0.12157330154946365,0.04295104967300066,0.04290822407628129
382,2026-05-29 22:17:01,0.3238095238095238,0.32395155544454063,0.12614507149932103,0.1261904761904762,0.05335554729557066,0.05357142857142857
383,2026-05-29 22:32:01,0.3261904761904762,0.327249143210443,0.12288792067027161,0.12261904761904761,0.05449489020789007,0.05476190476190476
384,2026-05-29 22:47:01,0.36623067776456597,0.36666749014630995,0.1213340854668545,0.12128418549346016,0.04984266940642131,0.04994054696789536
385,2026-05-29 22:47:02,0.36623067776456597,0.36666749014630995,0.1213340854668545,0.12128418549346016,0.04984266940642132,0.04994054696789536
386,2026-05-29 23:02:01,0.3575685339690107,0.3583114996728332,0.13352831004518723,0.133492252681764,0.054727750133004384,0.054827175208581644
387,2026-05-29 23:02:02,0.3575685339690107,0.3583114996728332,0.13352831004518723,0.133492252681764,0.05472775013300437,0.054827175208581644
388,2026-05-29 23:17:01,0.3492822966507177,0.34972665242693785,0.11606602561335104,0.11602870813397129,0.05138084917610625,0.05143540669856459
389,2026-05-29 23:17:02,0.3492822966507177,0.34972665242693785,0.11606602561335103,0.11602870813397129,0.05138084917610625,0.05143540669856459
390,2026-05-29 23:32:01,0.35047846889952156,0.3507477724308429,0.11249881871583671,0.11244019138755981,0.05630078345258205,0.056220095693779906
391,2026-05-29 23:32:02,0.35047846889952156,0.3507477724308428,0.11249881871583671,0.11244019138755981,0.05630078345258205,0.056220095693779906
392,2026-05-29 23:47:01,0.36177884615384615,0.36205862941348166,0.11779444069401437,0.11778846153846154,0.053230233874645407,0.052884615384615384
393,2026-05-30 00:02:01,0.3392857142857143,0.3386474111180238,0.11980982812324274,0.12023809523809524,0.0535785539902073,0.05357142857142857
394,2026-05-30 00:17:01,0.3602409638554217,0.3605642554258484,0.11824298239755535,0.1180722891566265,0.04935912127209093,0.04939759036144578
395,2026-05-30 00:32:01,0.34244946492271106,0.34308344364901533,0.12338828828863124,0.12366230677764566,0.05932713291583441,0.059453032104637336
396,2026-05-30 00:47:01,0.36167664670658684,0.361245106705813,0.11990234967009154,0.11976047904191617,0.05529858094468578,0.055089820359281436
397,2026-05-30 00:47:02,0.36167664670658684,0.36124510670581306,0.11990234967009153,0.11976047904191617,0.05529858094468578,0.055089820359281436
398,2026-05-30 01:02:01,0.33770883054892603,0.3388399493703215,0.12382653524513614,0.12410501193317422,0.0566359411064339,0.057279236276849645
399,2026-05-30 01:17:01,0.3162901307966706,0.3164226339356987,0.12097198488112577,0.12128418549346016,0.048529863024035766,0.04875148632580262
400,2026-05-30 01:32:01,0.3134684147794994,0.3134316852156952,0.12236318325796265,0.12276519666269368,0.06562740028761009,0.06555423122765197
401,2026-05-30 01:47:01,0.33851674641148327,0.337748183876598,0.13535404578832333,0.13516746411483255,0.04449496438511251,0.04425837320574163
402,2026-05-30 02:02:01,0.3456937799043062,0.3464741984706038,0.1193653239937457,0.11961722488038277,0.062007705871833185,0.06220095693779904
403,2026-05-30 02:17:01,0.33652694610778444,0.3363011063382277,0.12116298532524708,0.12095808383233533,0.052742116861302146,0.05269461077844311
404,2026-05-30 02:32:01,0.3217286914765906,0.32171571138150146,0.13537752387037266,0.13565426170468187,0.056743304895215105,0.056422569027611044
405,2026-05-30 02:47:01,0.3289630512514899,0.3294074938113629,0.10826776147363135,0.10846245530393325,0.05028597798769872,0.050059594755661505
406,2026-05-30 03:02:01,0.3238095238095238,0.3239371721645986,0.11189622262122009,0.11190476190476191,0.048900511533129215,0.04880952380952381
407,2026-05-30 03:02:02,0.3238095238095238,0.32393717216459866,0.11189622262122009,0.11190476190476191,0.04890051153312921,0.04880952380952381
408,2026-05-30 03:17:01,0.33136094674556216,0.33129598136945015,0.11012077702687313,0.11005917159763313,0.045064449460193515,0.04497041420118343
409,2026-05-30 03:32:01,0.3349282296650718,0.33428281228242235,0.11629007784312792,0.11602870813397129,0.0538368892448439,0.05382775119617225
410,2026-05-30 03:47:01,0.3237753882915173,0.3243415893810221,0.12639837950892377,0.12664277180406214,0.0480237030423078,0.04778972520908005
411,2026-05-30 03:47:02,0.3237753882915173,0.3243415893810221,0.12639837950892374,0.12664277180406214,0.048023703042307804,0.04778972520908005
412,2026-05-30 04:02:01,0.3329355608591885,0.3329547149258278,0.1338433514676219,0.13365155131264916,0.05220338418318614,0.05250596658711217
413,2026-05-30 04:17:01,0.33572281959378736,0.336740038385409,0.12155729923717451,0.12186379928315412,0.057168231003541826,0.05734767025089606
414,2026-05-30 04:32:01,0.3349339735894358,0.33431659586411006,0.11663212650056771,0.11644657863145258,0.049475168076339185,0.04921968787515006
415,2026-05-30 04:47:01,0.35697115384615385,0.3566051091296913,0.12140331674819585,0.12139423076923077,0.039881627365001275,0.039663461538461536
416,2026-05-30 05:02:01,0.3258026159334126,0.3260621053291287,0.11757081349722218,0.11771700356718193,0.04637819752067002,0.04637336504161712
417,2026-05-30 05:17:01,0.33174791914387636,0.3323267946074643,0.11407046644780794,0.11414982164090369,0.05125625798873899,0.05112960760998811
418,2026-05-30 05:32:01,0.32816229116945106,0.3277848450185151,0.1251432954979042,0.12529832935560858,0.04938319041865011,0.04892601431980907
419,2026-05-30 05:47:01,0.3333333333333333,0.3335068174879691,0.10792084759401373,0.1079136690647482,0.050683285640205036,0.050359712230215826
420,2026-05-30 05:47:02,0.3333333333333333,0.3335068174879691,0.10792084759401373,0.1079136690647482,0.050683285640205036,0.050359712230215826
421,2026-05-30 06:02:01,0.3456937799043062,0.34681230620935766,0.11088660213759258,0.11124401913875598,0.04760984386996371,0.04784688995215311
422,2026-05-30 06:17:01,0.32265717674970346,0.32302295420177873,0.11973445554915325,0.11981020166073547,0.05112423804399702,0.051008303677342826
423,2026-05-30 06:32:01,0.33093525179856115,0.3308199577745696,0.11748883863376533,0.11750599520383694,0.05411588163898462,0.0539568345323741
424,2026-05-30 06:47:01,0.31353919239904987,0.3140621118012422,0.12602265253927655,0.12589073634204276,0.046464011691633174,0.04631828978622328
425,2026-05-30 07:02:01,0.32235294117647056,0.3224236753523785,0.12800177289139042,0.12823529411764706,0.05909828613945968,0.058823529411764705
426,2026-05-30 07:17:01,0.3507728894173603,0.35108107716372133,0.1258488419087329,0.12604042806183116,0.060961188824527224,0.06064209274673008
427,2026-05-30 07:17:02,0.3507728894173603,0.35108107716372133,0.1258488419087329,0.12604042806183116,0.060961188824527224,0.06064209274673008
428,2026-05-30 07:32:01,0.3001186239620403,0.3006090936497559,0.119580126207285,0.11981020166073547,0.055767426264543285,0.05575326215895611
429,2026-05-30 07:47:01,0.3137724550898204,0.3139741823680317,0.11918460677159304,0.118562874251497,0.04808067672104586,0.04790419161676647
430,2026-05-30 08:02:01,0.32335329341317365,0.32402826970199056,0.12919911591187253,0.12934131736526946,0.040611098210457275,0.0407185628742515
431,2026-05-30 08:17:01,0.3225419664268585,0.32275272690472073,0.1379808150324941,0.13788968824940048,0.060005185876170396,0.05995203836930456
432,2026-05-30 08:32:01,0.3169267707082833,0.3162509191407578,0.1300968133093122,0.12965186074429771,0.05069494135072319,0.05042016806722689
433,2026-05-30 08:47:01,0.3233890214797136,0.3230431656993443,0.11795212962066914,0.11813842482100238,0.05059134038950443,0.050119331742243436
434,2026-05-30 09:02:01,0.32977461447212336,0.32926769128536665,0.12123521572547061,0.12099644128113879,0.05464727479049265,0.054567022538552785
435,2026-05-30 09:17:01,0.3353221957040573,0.3356408678079817,0.11094331257311434,0.11097852028639618,0.05020600064232309,0.050119331742243436
436,2026-05-30 09:17:02,0.3353221957040573,0.3356408678079817,0.11094331257311434,0.11097852028639618,0.05020600064232309,0.050119331742243436
437,2026-05-30 09:32:01,0.31866825208085614,0.31905902415935306,0.1271519830934064,0.1272294887039239,0.0535835083037837,0.0535077288941736
438,2026-05-30 09:47:01,0.33729216152019004,0.33727204680815703,0.10904978727806247,0.10926365795724466,0.04540618184791929,0.04513064133016627
439,2026-05-30 09:47:02,0.33729216152019004,0.33727204680815703,0.10904978727806247,0.10926365795724466,0.04540618184791929,0.04513064133016627
440,2026-05-30 10:02:01,0.33093525179856115,0.33094730683236684,0.12471110271462937,0.12470023980815348,0.05017571573019641,0.050359712230215826
441,2026-05-30 10:17:01,0.38333333333333336,0.3833438931615952,0.11663589613506997,0.11666666666666667,0.046516887857019545,0.04642857142857143
442,2026-05-30 10:32:01,0.3253588516746411,0.32524499975208626,0.13051056397524133,0.1303827751196172,0.05124853851896444,0.05143540669856459
443,2026-05-30 10:47:01,0.34958382877526756,0.3500332702293277,0.11260055499545203,0.11296076099881094,0.03843802013595612,0.03804994054696789
444,2026-05-30 11:02:01,0.32855436081242534,0.32889563041815856,0.11356248715110825,0.1135005973715651,0.03921703021353048,0.03942652329749104
445,2026-05-30 11:17:01,0.336144578313253,0.3365207161148206,0.1369357781381053,0.13614457831325302,0.043287225004268806,0.043373493975903614
446,2026-05-30 11:32:01,0.3345367027677497,0.33568051897259077,0.12487229219545679,0.12515042117930206,0.04787478116735575,0.048134777376654635
447,2026-05-30 11:47:01,0.32735961768219835,0.32801847290640396,0.13478201970443351,0.13500597371565112,0.04277093596059113,0.043010752688172046
448,2026-05-30 12:02:01,0.34958382877526756,0.3507921091254424,0.1266087946503508,0.1272294887039239,0.03679345341922707,0.036860879904875146
449,2026-05-30 12:17:01,0.3460166468489893,0.3464188173293032,0.10909622493191476,0.10939357907253269,0.044398826261804594,0.04399524375743163
450,2026-05-30 12:32:01,0.3133971291866029,0.31399196075973174,0.12791621374306633,0.12799043062200957,0.040489234307149805,0.04066985645933014
451,2026-05-30 12:47:01,0.3393285371702638,0.33974436294874366,0.13161343182852797,0.13189448441247004,0.04115268267293165,0.0407673860911271
452,2026-05-30 13:02:01,0.31780167264038234,0.3172319934297499,0.131784757872055,0.13142174432497014,0.05718499088309633,0.05734767025089606
453,2026-05-30 13:17:01,0.35924617196702,0.3595112012028661,0.11751833178858975,0.11778563015312132,0.0484471384950585,0.048292108362779744
454,2026-05-30 13:32:01,0.32897862232779096,0.32904589522254196,0.11763447779765143,0.11757719714964371,0.05121757783135028,0.0510688836104513
455,2026-05-30 13:47:01,0.33729216152019004,0.33694115170017896,0.1303105940976243,0.13064133016627077,0.043179246938274206,0.04275534441805225
456,2026-05-30 14:02:01,0.3349339735894358,0.3352204891867959,0.12460803865666421,0.12484993997599039,0.048873743071100186,0.04921968787515006
457,2026-05-30 14:17:01,0.3437125748502994,0.3443841569645083,0.11836998857428264,0.118562874251497,0.0493513507705657,0.04910179640718563
458,2026-05-30 14:32:01,0.32973621103117506,0.33044548616273756,0.10806496750065217,0.1079136690647482,0.05518685471619424,0.05515587529976019
459,2026-05-30 14:47:01,0.3269461077844311,0.32770930232666,0.13064275570988332,0.13053892215568863,0.04093386338207496,0.0407185628742515
460,2026-05-30 15:02:01,0.32660332541567694,0.3267636572429529,0.120426419602728,0.11995249406175772,0.05596864636873602,0.055819477434679333
461,2026-05-30 15:17:01,0.3361144219308701,0.33510540312941683,0.12725078257194858,0.12753277711561384,0.051660185336370935,0.05125148986889154
462,2026-05-30 15:32:01,0.3130227001194743,0.31336872939043503,0.13522133219784355,0.13500597371565112,0.055208190856267894,0.054958183990442055
463,2026-05-30 15:47:01,0.334916864608076,0.33469627732093954,0.12823365691380834,0.12826603325415678,0.03935240477689592,0.039192399049881234
464,2026-05-30 16:02:01,0.33775633293124246,0.3385042491458788,0.13886851902159733,0.13872135102533173,0.03720573642267867,0.03739445114595899
465,2026-05-30 16:17:01,0.3523809523809524,0.35202905626091197,0.13210570052703907,0.13214285714285715,0.0428645133175772,0.04285714285714286
466,2026-05-30 16:32:01,0.33052884615384615,0.3309255612971844,0.13933017571352993,0.13942307692307693,0.0481943746361002,0.04807692307692308
467,2026-05-30 16:47:01,0.336104513064133,0.3360063096346796,0.12341193793632015,0.12351543942992874,0.038916561519253004,0.039192399049881234
468,2026-05-30 17:02:01,0.3117505995203837,0.31200848629830397,0.12984814138279738,0.12949640287769784,0.05146697015125064,0.05155875299760192
469,2026-05-30 17:17:01,0.3457382953181273,0.3457987416449101,0.12825719483202802,0.12845138055222088,0.038636948394878336,0.03841536614645858
470,2026-05-30 17:32:01,0.34009546539379476,0.3400213780324358,0.11715237095165802,0.11694510739856802,0.05981132330979559,0.059665871121718374
471,2026-05-30 17:47:01,0.33807829181494664,0.3380418437286211,0.11973796446309652,0.11981020166073547,0.035772028623844696,0.03558718861209965
472,2026-05-30 17:47:02,0.33807829181494664,0.3380418437286211,0.11973796446309652,0.11981020166073547,0.035772028623844696,0.03558718861209965
473,2026-05-30 18:02:01,0.32292917166866747,0.3225673975465798,0.1235309834364207,0.12364945978391356,0.04932886679294325,0.04921968787515006
474,2026-05-30 18:17:01,0.3413173652694611,0.3423997925643115,0.13406847701776878,0.1341317365269461,0.04652710716393581,0.046706586826347304
475,2026-05-30 18:32:01,0.3169267707082833,0.3179210804249653,0.12570156701295615,0.12605042016806722,0.05273269116522379,0.05282112845138055
476,2026-05-30 18:47:01,0.3397590361445783,0.3397151514056781,0.12670724712144232,0.12650602409638553,0.043351306130285885,0.043373493975903614
477,2026-05-30 19:02:01,0.30023923444976075,0.3003048740887807,0.14559415776894707,0.145933014354067,0.04346434193358799,0.0430622009569378
478,2026-05-30 19:17:01,0.32004830917874394,0.32047644521468077,0.13006221652604077,0.13043478260869565,0.0506307858510459,0.050724637681159424
479,2026-05-30 19:32:01,0.3277310924369748,0.3275912752306935,0.12376755914392705,0.12364945978391356,0.04075023104191562,0.04081632653061224
480,2026-05-30 19:32:02,0.3277310924369748,0.3275912752306934,0.12376755914392705,0.12364945978391356,0.04075023104191562,0.04081632653061224
481,2026-05-30 19:47:01,0.3369434416365824,0.33779626348248537,0.12855420531158043,0.12876052948255115,0.050678475647718026,0.05054151624548736
482,2026-05-30 20:02:01,0.3205282112845138,0.32062982753124514,0.13806014498876948,0.13805522208883553,0.042317016043265834,0.04201680672268908
483,2026-05-30 20:17:01,0.3155339805825243,0.3157721725021069,0.13364878350996234,0.13349514563106796,0.04580484119172108,0.04611650485436893
484,2026-05-30 20:32:01,0.3159806295399516,0.3152737124165912,0.1276068696397391,0.1271186440677966,0.03876300522599585,0.0387409200968523
485,2026-05-30 20:47:01,0.3469387755102041,0.34678919348281323,0.11912522645836685,0.11884753901560624,0.03967235908016478,0.03961584633853541
486,2026-05-30 21:02:01,0.3007246376811594,0.30135685484680225,0.13003858405956756,0.13043478260869565,0.0430901847735558,0.043478260869565216
487,2026-05-30 21:17:01,0.35072815533980584,0.35105561525837725,0.1201601769051476,0.12014563106796117,0.05056739016147412,0.050970873786407765
488,2026-05-30 21:17:02,0.35072815533980584,0.3510556152583772,0.1201601769051476,0.12014563106796117,0.05056739016147412,0.050970873786407765
489,2026-05-30 21:32:01,0.34172661870503596,0.3415818018317262,0.12953963279239894,0.12949640287769784,0.04817977974664981,0.047961630695443645
490,2026-05-30 21:47:01,0.3381995133819951,0.3389867414872531,0.12150239510485288,0.12165450121654502,0.03757449624483374,0.037712895377128956
491,2026-05-30 22:02:01,0.2980535279805353,0.2980854427063231,0.13823182116940883,0.1386861313868613,0.05722121708942739,0.057177615571776155
492,2026-05-30 22:17:01,0.33574007220216606,0.3357829466985395,0.11820504219469048,0.11793020457280386,0.045623979448814314,0.0457280385078219
493,2026-05-30 22:32:01,0.343030303030303,0.3433452999681722,0.11540633821549058,0.11515151515151516,0.04873270327449888,0.048484848484848485
494,2026-05-30 22:47:01,0.3249400479616307,0.32483958423966364,0.13168432102114386,0.13189448441247004,0.052843507774910904,0.05275779376498801
495,2026-05-30 23:02:01,0.33172496984318456,0.3318292694332377,0.12187079413578013,0.1218335343787696,0.048265072795313724,0.04825090470446321
496,2026-05-30 23:17:01,0.3486127864897467,0.348503685832646,0.12067796719054855,0.12062726176115803,0.055195087756286274,0.05548854041013269
497,2026-05-30 23:32:01,0.31736526946107785,0.3178035432214,0.13026334775741835,0.13053892215568863,0.058616359766018956,0.058682634730538925
498,2026-05-30 23:47:01,0.36407185628742517,0.3638199496030577,0.11977871605133858,0.11976047904191617,0.040542142800138015,0.0407185628742515
499,2026-05-31 00:02:01,0.32973621103117506,0.33000450639580203,0.13333129062905263,0.13309352517985612,0.04277214651376402,0.04316546762589928
500,2026-05-31 00:17:01,0.3349282296650718,0.335374447466848,0.12424940496429786,0.12440191387559808,0.05719823189391363,0.05741626794258373
501,2026-05-31 00:32:01,0.3232810615199035,0.32372085743807916,0.1371669251544692,0.13751507840772015,0.04816483703136027,0.04825090470446321
502,2026-05-31 00:47:01,0.3583535108958838,0.3584462588731061,0.11866209788641346,0.11864406779661017,0.04864217080142897,0.048426150121065374
503,2026-05-31 01:02:01,0.34093637454981995,0.34187114720694567,0.11838631014325718,0.11884753901560624,0.05223928671754445,0.05162064825930372
504,2026-05-31 01:02:02,0.34093637454981995,0.3418711472069457,0.11838631014325718,0.11884753901560624,0.05223928671754444,0.05162064825930372
505,2026-05-31 01:17:01,0.3353510895883777,0.3358960147186747,0.13037759450775316,0.13075060532687652,0.044879314571123076,0.044794188861985475
506,2026-05-31 01:32:01,0.33613445378151263,0.33634870747661616,0.10039747537894864,0.10084033613445378,0.047651905648052086,0.04801920768307323
507,2026-05-31 01:47:01,0.34813925570228094,0.3474311752971891,0.12521165205721435,0.12484993997599039,0.04436634358066856,0.04441776710684274
508,2026-05-31 02:02:01,0.3393939393939394,0.3407626906726681,0.1299109426479427,0.1296969696969697,0.051073250768832554,0.05090909090909091
509,2026-05-31 02:17:01,0.3405535499398315,0.34065135786140743,0.10703241170728364,0.10709987966305656,0.057498510844986764,0.05776173285198556
510,2026-05-31 02:32:01,0.3285198555956679,0.32953600680778644,0.10834889905329219,0.10830324909747292,0.046607807680034044,0.04693140794223827
511,2026-05-31 02:47:01,0.34688995215311,0.34718879565408317,0.1179822081695929,0.11842105263157894,0.051842409535923874,0.05143540669856459
512,2026-05-31 03:02:01,0.3361144219308701,0.3367946090160944,0.11565536254196732,0.11561382598331346,0.04901183586528414,0.04886769964243146
513,2026-05-31 03:02:02,0.3361144219308701,0.33679460901609437,0.11565536254196732,0.11561382598331346,0.04901183586528414,0.04886769964243146
514,2026-05-31 03:17:01,0.3017964071856287,0.3012722129462818,0.12394603020291453,0.12335329341317365,0.0502213936090817,0.05029940119760479
515,2026-05-31 03:32:01,0.3181818181818182,0.31762752213416495,0.12158497290371613,0.12200956937799043,0.056207677101034845,0.056220095693779906
516,2026-05-31 03:32:02,0.3181818181818182,0.31762752213416495,0.12158497290371613,0.12200956937799043,0.056207677101034845,0.056220095693779906
517,2026-05-31 03:47:01,0.3221957040572792,0.3230809506588629,0.1329755439380121,0.13365155131264916,0.04174001394732537,0.041766109785202864
518,2026-05-31 04:02:01,0.33053892215568864,0.33063910358338194,0.13286295664627956,0.13293413173652693,0.040493594802589725,0.0407185628742515
519,2026-05-31 04:17:01,0.3401197604790419,0.34097812599841,0.1315560409840329,0.1317365269461078,0.04168231987755315,0.041916167664670656
520,2026-05-31 04:32:01,0.35833333333333334,0.3591666238861442,0.11174826041897994,0.11190476190476191,0.04136592944770826,0.041666666666666664
521,2026-05-31 04:47:01,0.34647550776583036,0.3463740950187829,0.10872540393328445,0.1087216248506571,0.047006049756368004,0.04659498207885305
522,2026-05-31 05:02:01,0.3461077844311377,0.3462370858156665,0.12772683233273482,0.12694610778443113,0.04768859403638235,0.04790419161676647
523,2026-05-31 05:17:01,0.3425814234016888,0.3436733934637199,0.11396095869229972,0.11459589867310012,0.045845497712187856,0.045838359469240045
524,2026-05-31 05:32:01,0.32611311672683513,0.32634912537186933,0.12911135800656984,0.12876052948255115,0.049153259963082535,0.049338146811071
525,2026-05-31 05:47:01,0.3269230769230769,0.32691213284678666,0.11277066411716259,0.11298076923076923,0.05422204634948906,0.054086538461538464
526,2026-05-31 06:02:01,0.32611311672683513,0.32655337352705777,0.1153849659112817,0.11552346570397112,0.04785758831811464,0.048134777376654635
527,2026-05-31 06:17:01,0.36428571428571427,0.3650867288431637,0.11388194364499196,0.11428571428571428,0.05936582575933782,0.05952380952380952
528,2026-05-31 06:32:01,0.31145584725536996,0.3105463095002149,0.1254534323942967,0.12529832935560858,0.05416877771761086,0.05369928400954654
529,2026-05-31 06:47:01,0.34292565947242204,0.34346450694215996,0.12105035357084364,0.1211031175059952,0.04190452049871071,0.04196642685851319
530,2026-05-31 07:02:01,0.34330143540669855,0.3435307958529071,0.11621283510494887,0.11602870813397129,0.05016986968343044,0.050239234449760764
531,2026-05-31 07:17:01,0.33213429256594723,0.3321755571493894,0.11689692539469994,0.11630695443645084,0.04470974827662491,0.04436450839328537
532,2026-05-31 07:32:01,0.3301088270858525,0.3305370735486021,0.10531095714843164,0.10519951632406288,0.049707943254083245,0.049576783555018135
533,2026-05-31 07:47:01,0.35018050541516244,0.3504236294357227,0.1187426566670244,0.11793020457280386,0.045566830862229214,0.0457280385078219
534,2026-05-31 08:02:01,0.3115942028985507,0.31190622656763634,0.12546717950606073,0.12560386473429952,0.04577912266559893,0.04589371980676329
535,2026-05-31 08:02:02,0.3115942028985507,0.31190622656763634,0.12546717950606076,0.12560386473429952,0.04577912266559893,0.04589371980676329
536,2026-05-31 08:17:01,0.3373205741626794,0.33781867043448305,0.13297932810439675,0.13277511961722488,0.04289703751467551,0.0430622009569378
537,2026-05-31 08:32:01,0.31220095693779903,0.3119820681037577,0.12303937465717858,0.12320574162679426,0.05306557758131468,0.05263157894736842
538,2026-05-31 08:47:01,0.3389423076923077,0.33953701986664653,0.11731371802406894,0.11778846153846154,0.04365261789755304,0.04326923076923077
539,2026-05-31 08:47:02,0.3389423076923077,0.33953701986664664,0.11731371802406894,0.11778846153846154,0.04365261789755304,0.04326923076923077
540,2026-05-31 09:02:01,0.3168674698795181,0.3170811299629267,0.12006805496274056,0.12048192771084337,0.048452358639157186,0.04819277108433735
541,2026-05-31 09:17:01,0.32897862232779096,0.3288277810257707,0.12340961814754894,0.12351543942992874,0.05366153686036025,0.05344418052256532
542,2026-05-31 09:32:01,0.34375,0.34400266775450755,0.11616361185977553,0.11658653846153846,0.053466280045683455,0.052884615384615384
543,2026-05-31 09:47:01,0.3589435774309724,0.35922070982921,0.1117439662655425,0.11164465786314526,0.04103945693480937,0.04081632653061224
544,2026-05-31 10:02:01,0.31785714285714284,0.3185693772973067,0.12639304674512777,0.1261904761904762,0.04068704413897882,0.04047619047619048
545,2026-05-31 10:17:01,0.3432657926102503,0.3433113676772339,0.09922071089847621,0.09892729439809297,0.045308800194260423,0.04529201430274136
546,2026-05-31 10:32:01,0.3208685162846803,0.3204984901419775,0.1127259780478445,0.11218335343787696,0.04824330882568661,0.04825090470446321
547,2026-05-31 10:47:01,0.3643966547192354,0.36478504881905666,0.12081600177734422,0.12066905615292713,0.0468441509622289,0.04659498207885305
548,2026-05-31 11:02:01,0.31161137440758296,0.3112737079069094,0.12297989614565012,0.12322274881516587,0.05703886718996748,0.05687203791469194
549,2026-05-31 11:17:01,0.342042755344418,0.34208534402607016,0.11409414429594937,0.11401425178147269,0.05249207460126738,0.052256532066508314
550,2026-05-31 11:32:01,0.3237753882915173,0.32422619047619045,0.1266581035923141,0.12664277180406214,0.053070593149540525,0.052568697729988054
551,2026-05-31 11:47:01,0.34330143540669855,0.34402916605238587,0.11539275885792914,0.11602870813397129,0.04578645142267433,0.045454545454545456
552,2026-05-31 12:02:01,0.3468414779499404,0.3474065331284808,0.12639767388508225,0.1263408820023838,0.04140333012433978,0.041716328963051254
553,2026-05-31 12:17:01,0.33492252681764006,0.33551185766356945,0.11417563314273813,0.11442193087008343,0.049144340711100715,0.04886769964243146
554,2026-05-31 12:32:01,0.34958382877526756,0.34993265021624526,0.10509842165383473,0.10463733650416171,0.05333089783429087,0.0535077288941736
555,2026-05-31 12:47:01,0.32611311672683513,0.32622554721876973,0.12140060421053082,0.12154031287605295,0.04969120997636747,0.049338146811071
556,2026-05-31 13:02:01,0.35518474374255066,0.3564440988326937,0.10940461473736829,0.10965435041716329,0.03928884637197601,0.03933253873659118
557,2026-05-31 13:17:01,0.35518474374255066,0.35478615673462144,0.11153477975759292,0.11084624553039332,0.05093125832891589,0.05125148986889154
558,2026-05-31 13:32:01,0.3171021377672209,0.31821032186852377,0.11377783969303923,0.11401425178147269,0.06000322660665094,0.060570071258907364
559,2026-05-31 13:47:01,0.35251798561151076,0.3521771861379695,0.11877997844050839,0.11870503597122302,0.04310398287126714,0.04316546762589928
560,2026-05-31 14:02:01,0.33532934131736525,0.335302698997702,0.11433746798065554,0.11497005988023952,0.0478434116088672,0.04790419161676647
561,2026-05-31 14:17:01,0.3361144219308701,0.3361542996406891,0.13306459513531763,0.133492252681764,0.049088680892799344,0.04886769964243146
562,2026-05-31 14:32:01,0.30980861244019137,0.31015738053764197,0.11573022118172951,0.11602870813397129,0.04895044065498217,0.04904306220095694
563,2026-05-31 14:47:01,0.3538647342995169,0.3530621526481839,0.13744041952728175,0.13768115942028986,0.04609447351715866,0.04589371980676329
564,2026-05-31 15:02:01,0.33212996389891697,0.3329892200660824,0.11794454363455682,0.11793020457280386,0.04579439461988113,0.0457280385078219
565,2026-05-31 15:17:01,0.3349282296650718,0.335167575444747,0.12439997936869755,0.12440191387559808,0.048214218354622834,0.04784688995215311
566,2026-05-31 15:32:01,0.3059250302297461,0.306662446894633,0.13260478871497722,0.13301088270858524,0.04891330065674563,0.04836759371221282
567,2026-05-31 15:47:01,0.3647342995169082,0.36531206182179565,0.0986675171944577,0.09903381642512077,0.03848606841955915,0.03864734299516908
568,2026-05-31 16:02:01,0.3337349397590361,0.3344906678426046,0.12310288935430122,0.12289156626506025,0.04721816616906645,0.046987951807228916
569,2026-05-31 16:17:01,0.3125,0.31230083690815214,0.12360871427729088,0.12379807692307693,0.04573445268841272,0.04567307692307692
570,2026-05-31 16:32:01,0.3425814234016888,0.34312555364377795,0.10805177769385148,0.10856453558504221,0.05661901090179185,0.05669481302774427
571,2026-05-31 16:47:01,0.330518697225573,0.3314027232457465,0.12923507500251685,0.12907117008443908,0.057618619752340686,0.05790108564535585
572,2026-05-31 17:02:01,0.33774038461538464,0.3375622254118002,0.11829556063462125,0.11778846153846154,0.04909007499653224,0.04927884615384615
573,2026-05-31 17:17:01,0.3325330132052821,0.33272270060584047,0.11404540247462984,0.11404561824729892,0.055495152358842226,0.055222088835534214
574,2026-05-31 17:32:01,0.32689987937273823,0.3268749150928141,0.11963774260842812,0.11942098914354644,0.04979090345620733,0.04945717732207479
575,2026-05-31 17:47:01,0.34378769601930037,0.34490117578573354,0.12038644667522536,0.12062726176115803,0.04427143993514654,0.04463208685162847
576,2026-05-31 18:02:01,0.31452581032412963,0.3151666123580382,0.11563427251660732,0.11644657863145258,0.05288823435756226,0.05282112845138055
577,2026-05-31 18:17:01,0.35047846889952156,0.35058527212428214,0.10645663107889287,0.10645933014354067,0.04933636388420032,0.04904306220095694
578,2026-05-31 18:32:01,0.3245192307692308,0.32472771117422833,0.11883439622290388,0.11899038461538461,0.06401778779796898,0.06370192307692307
579,2026-05-31 18:47:01,0.3442028985507246,0.3446263656592091,0.12550228600106852,0.12560386473429952,0.04251871725090189,0.042270531400966184
580,2026-05-31 19:02:01,0.3614457831325301,0.3616407391585922,0.11443583357976624,0.1144578313253012,0.0383992885953976,0.03855421686746988
581,2026-05-31 19:17:01,0.33935018050541516,0.3395765402120638,0.11311037460539268,0.11311672683513839,0.04216964320910635,0.0421179302045728
582,2026-05-31 19:32:01,0.3293124246079614,0.3296104688688965,0.1252318762614905,0.12545235223160434,0.05086515124233789,0.05066344993968637
583,2026-05-31 19:47:01,0.32004830917874394,0.32009504835174,0.12003272124994366,0.11956521739130435,0.047255298287574035,0.04710144927536232
584,2026-05-31 20:02:01,0.3361144219308701,0.3363296227276947,0.1119587293319767,0.11203814064362336,0.06216311135997308,0.06197854588796186
585,2026-05-31 20:02:02,0.3361144219308701,0.3363296227276947,0.1119587293319767,0.11203814064362336,0.06216311135997308,0.06197854588796186
586,2026-05-31 20:17:01,0.35336538461538464,0.3539507498620743,0.11785500841245897,0.11778846153846154,0.051697078385738796,0.051682692307692304
587,2026-05-31 20:17:02,0.35336538461538464,0.35395074986207425,0.11785500841245897,0.11778846153846154,0.051697078385738796,0.051682692307692304
588,2026-05-31 20:32:01,0.33978234582829503,0.33998922862657854,0.09304925605154168,0.09310761789600967,0.051050470035158266,0.05078597339782346
589,2026-05-31 20:47:01,0.3486682808716707,0.3487687769122176,0.10887695795196946,0.1089588377723971,0.0523359441206487,0.05205811138014528
590,2026-05-31 21:02:01,0.3401688781664656,0.3405891872692376,0.11692928789025611,0.11700844390832328,0.05630832050362931,0.05669481302774427
591,2026-05-31 21:17:01,0.325748502994012,0.3260188003600024,0.1281129061701351,0.1281437125748503,0.05736091299659526,0.05748502994011976
592,2026-05-31 21:32:01,0.3317365269461078,0.33200260764735173,0.10911337845790241,0.1089820359281437,0.05396553712293943,0.05389221556886228
593,2026-05-31 21:47:01,0.3237753882915173,0.32420314332608746,0.11954524393180066,0.11947431302270012,0.04275026433100709,0.043010752688172046
594,2026-05-31 22:02:01,0.3105515587529976,0.3102869398998601,0.12941862795884335,0.12949640287769784,0.05245424020548001,0.05275779376498801
595,2026-05-31 22:17:01,0.3176328502415459,0.31741358610113474,0.11821825120028953,0.11835748792270531,0.05565979730652013,0.05555555555555555


==> figdata/country_temporal_bckt2_NONAT.csv <==
index,datetime,ros_bckt,mor_bckt,de_mor_bckt,de_ros_bckt,ca_mor_bckt,ca_ros_bckt
0,2026-05-26 08:17:01,0.34360189573459715,0.34390854165481566,0.13015872252312857,0.13033175355450238,0.03314947759122731,0.03317535545023697
1,2026-05-26 08:32:01,0.34688995215311,0.34635005899195787,0.1239588202952496,0.12440191387559808,0.020478956314869626,0.02033492822966507
2,2026-05-26 08:47:01,0.34400948991696323,0.344396825776016,0.09244930155908797,0.0937129300118624,0.028656243146199235,0.028469750889679714
3,2026-05-26 08:47:02,0.34400948991696323,0.34439682577601605,0.09244930155908798,0.0937129300118624,0.028656243146199228,0.028469750889679714
4,2026-05-26 09:02:01,0.34679334916864607,0.3468967580439154,0.12452052594334491,0.12470308788598575,0.02796888689869425,0.027315914489311165
5,2026-05-26 09:17:01,0.3380614657210402,0.3363778368444348,0.12685640710372365,0.12647754137115838,0.030860734835131288,0.030732860520094562
6,2026-05-26 09:32:01,0.34400948991696323,0.34494582431075116,0.12167667134775924,0.1221826809015421,0.03786724276874069,0.03795966785290629
7,2026-05-26 09:47:01,0.3337278106508876,0.33200810917937373,0.11159740058758652,0.11124260355029586,0.032466395432977774,0.03195266272189349
8,2026-05-26 10:02:01,0.32109004739336494,0.3196492546357138,0.10287263598291274,0.10308056872037914,0.03153260373608169,0.031990521327014215
9,2026-05-26 10:17:01,0.33490566037735847,0.33240841321767844,0.11296996339497026,0.11320754716981132,0.025991261555649438,0.025943396226415096
10,2026-05-26 10:32:01,0.342042755344418,0.34243168501673177,0.11605908704109816,0.1163895486935867,0.02625737546678595,0.026128266033254157
11,2026-05-26 10:47:01,0.33847980997624705,0.33810069534251563,0.1038634081450334,0.10451306413301663,0.03536457911473277,0.035629453681710214
12,2026-05-26 11:02:01,0.32461355529131986,0.32522927408132996,0.12121259355766537,0.12128418549346016,0.02677874402249771,0.027348394768133173
13,2026-05-26 11:02:02,0.32461355529131986,0.32522927408132996,0.12121259355766537,0.12128418549346016,0.026778744022497712,0.027348394768133173
14,2026-05-26 11:17:01,0.37767220902612825,0.3766927494950969,0.11165262194400305,0.11163895486935867,0.020147740817788373,0.020190023752969122
15,2026-05-26 11:32:01,0.34244946492271106,0.34250417391189264,0.12131792654771453,0.12128418549346016,0.03306827192456946,0.03329369797859691
16,2026-05-26 11:47:01,0.3485576923076923,0.34922693813095346,0.11400293414495963,0.1141826923076923,0.02636130915414473,0.026442307692307692
17,2026-05-26 12:02:01,0.34430082256169214,0.3433566742283532,0.11451853592045791,0.11398354876615746,0.024431882419446015,0.024676850763807285
18,2026-05-26 12:17:01,0.34085510688836107,0.34172376691436,0.10092842660427885,0.10095011876484561,0.043544151766686946,0.043942992874109264
19,2026-05-26 12:32:01,0.33412042502951594,0.3339649501728771,0.11274443250798834,0.11334120425029516,0.028980554977785112,0.0295159386068477
20,2026-05-26 12:47:01,0.331353919239905,0.33045653240588946,0.1098548838773997,0.10926365795724466,0.03778727928080234,0.03800475059382423
21,2026-05-26 13:02:01,0.3313679245283019,0.3303483098915677,0.10831574124097579,0.10849056603773585,0.030993751187061148,0.031839622641509434
22,2026-05-26 13:17:01,0.3547619047619048,0.35434099851011347,0.10012344359529088,0.1,0.04086787571265562,0.04047619047619048
23,2026-05-26 13:32:01,0.3333333333333333,0.3316094444897294,0.11796781595560554,0.11785714285714285,0.028378286438556898,0.02857142857142857
24,2026-05-26 13:47:01,0.35259433962264153,0.3528879045929931,0.10906907171908313,0.10966981132075472,0.03415587571811466,0.03419811320754717
25,2026-05-26 14:02:01,0.3337278106508876,0.33320146378002036,0.106608227592963,0.1076923076923077,0.03032835469389288,0.03076923076923077
26,2026-05-26 14:17:01,0.34275618374558303,0.340997120492323,0.12169443296377322,0.12131919905771496,0.03284500651739683,0.03297997644287397
27,2026-05-26 14:32:01,0.3514792899408284,0.35116871980078834,0.10818944903444978,0.10887573964497041,0.028008102596238944,0.028402366863905324
28,2026-05-26 14:47:01,0.3546099290780142,0.3557519028607287,0.109387810223227,0.1099290780141844,0.03650229785519186,0.03664302600472813
29,2026-05-26 15:02:01,0.34946871310507677,0.34891570550472734,0.1181262389341452,0.1180637544273908,0.03296672519801801,0.03305785123966942
30,2026-05-26 15:17:01,0.3491686460807601,0.3500324748220748,0.11224175760717585,0.11282660332541568,0.03339631766317959,0.0332541567695962
31,2026-05-26 15:32:01,0.3246753246753247,0.3230784996925599,0.11277167397980734,0.11334120425029516,0.03525497408641919,0.03541912632821724
32,2026-05-26 15:47:01,0.35903614457831323,0.3595680101834283,0.11542113387493662,0.11566265060240964,0.026140660219819034,0.02530120481927711
33,2026-05-26 16:02:01,0.34803337306317045,0.34846034630495965,0.1029282317888696,0.10369487485101311,0.038978422896543206,0.03933253873659118
34,2026-05-26 16:17:01,0.3400713436385256,0.33939197002822286,0.09787247941087077,0.09750297265160524,0.03490923613991223,0.034482758620689655
35,2026-05-26 16:32:01,0.36200716845878134,0.36271243389252106,0.10308109716051927,0.1039426523297491,0.024437925872074884,0.023894862604540025
36,2026-05-26 16:32:02,0.36200716845878134,0.36271243389252106,0.10308109716051927,0.1039426523297491,0.024437925872074887,0.023894862604540025
37,2026-05-26 16:47:01,0.36223277909738716,0.36247536554148735,0.11311250008525797,0.11401425178147269,0.03659576426953312,0.03681710213776722
38,2026-05-26 17:02:01,0.34323040380047504,0.3429536553416593,0.1302824734611676,0.13064133016627077,0.029723395870507853,0.029691211401425176
39,2026-05-26 17:17:01,0.3473053892215569,0.34711405319810273,0.12563964792159082,0.12574850299401197,0.03458460771152335,0.03473053892215569
40,2026-05-26 17:32:01,0.3333333333333333,0.33314930924920405,0.11699861574447515,0.11708482676224612,0.04154846331999301,0.04181600955794504
41,2026-05-26 17:47:01,0.3456937799043062,0.34440824277190485,0.10554988868444229,0.10526315789473684,0.03369929438599921,0.03349282296650718
42,2026-05-26 18:02:01,0.3530106257378985,0.3519566956845964,0.12074841034969082,0.1204250295159386,0.037185220329098725,0.03659976387249114
43,2026-05-26 18:17:01,0.3471563981042654,0.347564025356713,0.11505703844984327,0.11492890995260663,0.03066088977911773,0.030805687203791468
44,2026-05-26 18:32:01,0.3701067615658363,0.3707627952923749,0.09406765993868184,0.09489916963226572,0.03452651548339073,0.03440094899169632
45,2026-05-26 18:47:01,0.34958382877526756,0.34872983334909974,0.11281797727550462,0.11296076099881094,0.04144423668458086,0.041617122473246136
46,2026-05-26 19:02:01,0.3555291319857313,0.3541926510226571,0.1171796232715773,0.11652794292508918,0.028310853180786633,0.028537455410225922
47,2026-05-26 19:17:01,0.32973621103117506,0.3290146364994857,0.13532162934169414,0.1354916067146283,0.040273900748763455,0.0407673860911271
48,2026-05-26 19:32:01,0.3503562945368171,0.35093229965085065,0.11055954171899744,0.11045130641330166,0.032144702461639224,0.032066508313539195
49,2026-05-26 19:47:01,0.3563766388557807,0.3566123002723295,0.1218291024403512,0.12276519666269368,0.03399961190554378,0.03456495828367104
50,2026-05-26 20:02:01,0.35933806146572106,0.359310435997332,0.11963958606707774,0.11938534278959811,0.033334832003972,0.03309692671394799
51,2026-05-26 20:17:01,0.3638525564803805,0.36204680182719773,0.13158693563532917,0.13079667063020214,0.027405573081593033,0.027348394768133173
52,2026-05-26 20:32:01,0.325748502994012,0.3238938695774193,0.11379847522050404,0.11377245508982035,0.03268379273743805,0.032335329341317366
53,2026-05-26 20:32:02,0.325748502994012,0.3238938695774193,0.11379847522050406,0.11377245508982035,0.03268379273743805,0.032335329341317366
54,2026-05-26 20:47:01,0.36492890995260663,0.3639781800195549,0.1184667959405246,0.11848341232227488,0.030699558983160586,0.030805687203791468
55,2026-05-26 21:02:01,0.357396449704142,0.3583033404232432,0.12652084197269592,0.12662721893491125,0.03143072482023063,0.03195266272189349
56,2026-05-26 21:17:01,0.34725536992840095,0.3475827857410505,0.11312777759012779,0.11336515513126491,0.0450399566074226,0.045346062052505964
57,2026-05-26 21:32:01,0.3526627218934911,0.3525937146071403,0.11569445459192088,0.11597633136094675,0.029545670008540692,0.029585798816568046
58,2026-05-26 21:32:02,0.3526627218934911,0.35259371460714034,0.11569445459192085,0.11597633136094675,0.029545670008540692,0.029585798816568046
59,2026-05-26 21:47:01,0.3630952380952381,0.3644313901370949,0.12002813682197408,0.12023809523809524,0.03176671480032035,0.03214285714285714
60,2026-05-26 22:02:01,0.3502958579881657,0.35056499731989443,0.11581112591024531,0.11597633136094675,0.03424696461460677,0.03431952662721893
61,2026-05-26 22:17:01,0.3669833729216152,0.36632799985103015,0.12399495685469872,0.12351543942992874,0.029549771363249256,0.029691211401425176
62,2026-05-26 22:32:01,0.34441805225653205,0.3454573909187881,0.11062793394863406,0.11045130641330166,0.021153451429305036,0.021377672209026127
63,2026-05-26 22:47:01,0.34519572953736655,0.3463562833007962,0.12182834586381901,0.1221826809015421,0.03287915150354174,0.033214709371293
64,2026-05-26 23:02:01,0.36449704142011835,0.36478780265719185,0.1197504084243339,0.11952662721893491,0.03432428540511797,0.03431952662721893
65,2026-05-26 23:17:01,0.3499406880189798,0.3489662406470748,0.1230145836968913,0.1221826809015421,0.02864375498400206,0.028469750889679714
66,2026-05-26 23:32:01,0.3817966903073286,0.3807359563952237,0.10774629672334124,0.10756501182033097,0.030084813827914485,0.02955082742316785
67,2026-05-26 23:47:01,0.36428571428571427,0.3627308343256544,0.1000011110735437,0.0988095238095238,0.032002896810992616,0.03214285714285714
68,2026-05-27 00:02:01,0.35231316725978645,0.3527386356010793,0.11453786784539992,0.11387900355871886,0.028513802007661737,0.028469750889679714
69,2026-05-27 00:17:01,0.3464285714285714,0.34805872415650707,0.10821894117298383,0.10833333333333334,0.037080302023894826,0.036904761904761905
70,2026-05-27 00:32:01,0.33966745843230406,0.3399610213051732,0.11172443326113321,0.11163895486935867,0.033142792477889406,0.0332541567695962
71,2026-05-27 00:47:01,0.34404761904761905,0.34236734408355,0.1296004585102592,0.12976190476190477,0.035826776004193206,0.03571428571428571
72,2026-05-27 01:02:01,0.32662721893491126,0.3275109361121463,0.10953818454678692,0.11005917159763313,0.02898223519567506,0.029585798816568046
73,2026-05-27 01:17:01,0.3333333333333333,0.33244542330192467,0.11670430966968945,0.11583924349881797,0.03420627546868575,0.034278959810874705
74,2026-05-27 01:32:01,0.32977461447212336,0.32992397165083465,0.12436436063933551,0.12455516014234876,0.03187660451456077,0.03202846975088968
75,2026-05-27 01:47:01,0.31641086186540734,0.31602085005104535,0.12054552198625057,0.1204250295159386,0.029477850875649213,0.0295159386068477
76,2026-05-27 02:02:01,0.33649289099526064,0.3364265018444367,0.12300363323698707,0.12322274881516587,0.02335476892883551,0.023696682464454975
77,2026-05-27 02:02:02,0.33649289099526064,0.3364265018444367,0.12300363323698708,0.12322274881516587,0.02335476892883551,0.023696682464454975
78,2026-05-27 02:17:01,0.3693586698337292,0.36981143899251,0.12160269626281221,0.12114014251781473,0.024919758086529457,0.02494061757719715
79,2026-05-27 02:32:01,0.3589435774309724,0.3589086836335223,0.10654358905116683,0.10684273709483794,0.03719992474884608,0.03721488595438175
80,2026-05-27 02:47:01,0.3238095238095238,0.3235926293964086,0.11498472544011555,0.11547619047619048,0.03699981734763977,0.036904761904761905
81,2026-05-27 03:02:01,0.3412604042806183,0.34252261859226785,0.12633863584220506,0.12604042806183116,0.02958526329183244,0.029726516052318668
82,2026-05-27 03:17:01,0.3487544483985765,0.34867979434784724,0.11757633554616831,0.11743772241992882,0.03435995133949335,0.03440094899169632
83,2026-05-27 03:32:01,0.3140495867768595,0.3137596439746394,0.13035142543963946,0.12868949232585597,0.025646525186952773,0.025974025974025976
84,2026-05-27 03:47:01,0.3261904761904762,0.32577583631469054,0.11924069794644683,0.11904761904761904,0.038503639135917006,0.0380952380952381
85,2026-05-27 04:02:01,0.336094674556213,0.33613275910611307,0.1083738241502693,0.1076923076923077,0.02471450398525569,0.02485207100591716
86,2026-05-27 04:17:01,0.35502958579881655,0.35402380843298786,0.1150445549412549,0.11479289940828402,0.03130709459005273,0.03195266272189349
87,2026-05-27 04:32:01,0.332541567695962,0.3322292725899324,0.12249873270152276,0.12232779097387174,0.02900341707375704,0.029691211401425176
88,2026-05-27 04:32:02,0.332541567695962,0.3322292725899324,0.12249873270152278,0.12232779097387174,0.029003417073757032,0.029691211401425176
89,2026-05-27 04:47:01,0.32616487455197135,0.32626462140750834,0.10584965887668625,0.1063321385902031,0.03443724463797051,0.03464755077658303
90,2026-05-27 04:47:02,0.32616487455197135,0.3262646214075084,0.10584965887668626,0.1063321385902031,0.03443724463797051,0.03464755077658303
91,2026-05-27 05:02:01,0.3697978596908442,0.3691235682303636,0.1257839932200341,0.1248513674197384,0.0366425174543478,0.036860879904875146
92,2026-05-27 05:17:01,0.3345238095238095,0.3349973494000469,0.10587201517505698,0.10595238095238095,0.029648064638904525,0.02976190476190476
93,2026-05-27 05:32:01,0.3742621015348288,0.37419595154372587,0.10106707443066287,0.10035419126328217,0.02395016051684796,0.023612750885478158
94,2026-05-27 05:47:01,0.35629453681710216,0.35672524922081233,0.12506170346366022,0.12470308788598575,0.028449516079669734,0.028503562945368172
95,2026-05-27 06:02:01,0.3241296518607443,0.3238250484743812,0.1210261136239964,0.1212484993997599,0.03311761511789355,0.03361344537815126
96,2026-05-27 06:17:01,0.3233890214797136,0.32273249958104855,0.12150118610954252,0.12052505966587113,0.027849263246009094,0.028639618138424822
97,2026-05-27 06:32:01,0.3696682464454976,0.36899748826188594,0.1142045616027155,0.11374407582938388,0.03746576713080961,0.037914691943127965
98,2026-05-27 06:47:01,0.31952662721893493,0.31877457949889976,0.1282052192242807,0.1289940828402367,0.03201793685266183,0.03195266272189349
99,2026-05-27 07:02:01,0.3412322274881517,0.34189876369588335,0.11508251722447838,0.11492890995260663,0.034633910908015965,0.035545023696682464
100,2026-05-27 07:02:02,0.3412322274881517,0.34189876369588335,0.11508251722447838,0.11492890995260663,0.034633910908015965,0.035545023696682464
101,2026-05-27 07:17:01,0.34560570071258906,0.344701508746172,0.12020650172925942,0.11995249406175772,0.030102094816350188,0.029691211401425176
102,2026-05-27 07:32:01,0.32977461447212336,0.32940137404597997,0.11841759334041686,0.11743772241992882,0.03088133778376891,0.03084223013048636
103,2026-05-27 07:47:01,0.33727810650887574,0.338199599109865,0.1156524809238573,0.11597633136094675,0.029272759779688406,0.029585798816568046
104,2026-05-27 08:02:01,0.34787735849056606,0.3472911513781137,0.10811741290722225,0.10849056603773585,0.03339314708842246,0.0330188679245283
105,2026-05-27 08:17:01,0.33451536643026003,0.33268332721337435,0.12366686492987375,0.12293144208037825,0.029227319159875375,0.02955082742316785
106,2026-05-27 08:32:01,0.35058823529411764,0.3501746278571621,0.10516072232907799,0.10588235294117647,0.037504444390500935,0.03764705882352941
107,2026-05-27 08:47:01,0.3400236127508855,0.3394205538746841,0.11366987480542576,0.11334120425029516,0.029767210623187646,0.0295159386068477
108,2026-05-27 09:02:01,0.3474676089517079,0.3473872258784392,0.10158592415619552,0.10129564193168433,0.030354195105202143,0.030624263839811542
109,2026-05-27 09:17:01,0.35112692763938314,0.35122215828882947,0.10320400571471045,0.10320284697508897,0.04593032670841688,0.046263345195729534
110,2026-05-27 09:32:01,0.3562130177514793,0.3573338112660016,0.11459964286593487,0.11479289940828402,0.03411076572486411,0.03431952662721893
111,2026-05-27 09:47:01,0.34946871310507677,0.3490318058054253,0.10660158691463428,0.10625737898465171,0.021284646914694904,0.021251475796930343
112,2026-05-27 10:02:01,0.33926453143534996,0.33745051115725155,0.11190528057433627,0.11150652431791222,0.03196727537880787,0.03202846975088968
113,2026-05-27 10:17:01,0.3203309692671395,0.3184371790551449,0.12253219741263446,0.12174940898345153,0.03267040271369017,0.03309692671394799
114,2026-05-27 10:32:01,0.3392857142857143,0.33925983709187185,0.12142207171946065,0.12142857142857143,0.027319050821697582,0.02738095238095238
115,2026-05-27 10:47:01,0.358913813459268,0.35846818311571016,0.09493712108702773,0.09445100354191263,0.027270881581687268,0.02715466351829988
116,2026-05-27 11:02:01,0.34911242603550297,0.34905908364646854,0.09916867773351967,0.09940828402366864,0.025515947221884955,0.02603550295857988
117,2026-05-27 11:17:01,0.35112692763938314,0.3516355563420629,0.11646146302527041,0.1162514827995255,0.02473399614191627,0.02491103202846975
118,2026-05-27 11:32:01,0.3416075650118203,0.3413815542697232,0.10360466741043801,0.10520094562647754,0.030048133556006114,0.030732860520094562
119,2026-05-27 11:32:02,0.3416075650118203,0.34138155426972316,0.10360466741043801,0.10520094562647754,0.030048133556006117,0.030732860520094562
120,2026-05-27 11:47:01,0.3274021352313167,0.3278335425806542,0.10790167975949143,0.10794780545670225,0.02934315537215182,0.02965599051008304
121,2026-05-27 12:02:01,0.34400948991696323,0.3442991869045043,0.11989193261700073,0.11981020166073547,0.027446835277404318,0.027283511269276393
122,2026-05-27 12:17:01,0.3443396226415094,0.3454627628309178,0.11536857665122591,0.11556603773584906,0.030460661070820162,0.030660377358490566
123,2026-05-27 12:32:01,0.3632075471698113,0.36258660117157815,0.11026357593880913,0.10966981132075472,0.03173933763668208,0.031839622641509434
124,2026-05-27 12:47:01,0.3467455621301775,0.3463521559469511,0.11145515659079157,0.11124260355029586,0.029353533718649284,0.029585798816568046
125,2026-05-27 13:02:01,0.33372641509433965,0.33449774908745017,0.11355574304133773,0.11320754716981132,0.0410853320579159,0.041273584905660375
126,2026-05-27 13:17:01,0.3431603773584906,0.3412110756378226,0.11544669670719505,0.11438679245283019,0.022197889883147803,0.02240566037735849
127,2026-05-27 13:32:01,0.3455621301775148,0.3462583742724955,0.10967204525403292,0.10887573964497041,0.027478400668200415,0.027218934911242602
128,2026-05-27 13:47:01,0.37173396674584325,0.37187715259966125,0.11347808348071826,0.11282660332541568,0.0333226532223234,0.0332541567695962
129,2026-05-27 14:02:01,0.3176470588235294,0.31601889700404695,0.12781739352718813,0.12705882352941175,0.029437543017200606,0.029411764705882353
130,2026-05-27 14:17:01,0.345475910693302,0.34388593468804546,0.11202477439486395,0.11045828437132785,0.03428689471157419,0.03407755581668625
131,2026-05-27 14:32:01,0.34560570071258906,0.3449825666283627,0.10833513534765771,0.10807600950118765,0.027472741927124754,0.027315914489311165
132,2026-05-27 14:47:01,0.32547169811320753,0.3255473530986932,0.10978974145813587,0.10966981132075472,0.030740156972302694,0.030660377358490566
133,2026-05-27 15:02:01,0.32858837485172004,0.328388126488676,0.11316173348592647,0.11387900355871886,0.034763507665505074,0.03440094899169632
134,2026-05-27 15:17:01,0.33373205741626794,0.333616926715539,0.12973544174868923,0.1303827751196172,0.0390764995137113,0.039473684210526314
135,2026-05-27 15:32:01,0.36674528301886794,0.3660827457073297,0.11066464873433164,0.11084905660377359,0.028292248670423115,0.02830188679245283
136,2026-05-27 15:47:01,0.32265717674970346,0.3210772365654214,0.118325875890907,0.11743772241992882,0.031923302007921,0.03202846975088968
137,2026-05-27 16:02:01,0.3333333333333333,0.33273945473665945,0.12402779255517064,0.12455516014234876,0.03793414404275513,0.03795966785290629
138,2026-05-27 16:17:01,0.36591179976162097,0.366415410908927,0.1154823975141385,0.11561382598331346,0.0322163892909487,0.03218116805721097
139,2026-05-27 16:32:01,0.3539928486293206,0.3529873377014857,0.11231233702137536,0.11203814064362336,0.031890075794562,0.03218116805721097
140,2026-05-27 16:47:01,0.37247924080664296,0.3727742786260297,0.10868164195671845,0.10913404507710557,0.027672238323717412,0.028469750889679714
141,2026-05-27 17:02:01,0.34397163120567376,0.3432393821897456,0.12021099757538226,0.11938534278959811,0.026796237185514504,0.027186761229314422
142,2026-05-27 17:17:01,0.34441805225653205,0.3421532300567155,0.11986111624537213,0.1187648456057007,0.029902613277097624,0.029691211401425176
143,2026-05-27 17:32:01,0.34911242603550297,0.34933803233989297,0.11022328602112316,0.11124260355029586,0.03805479310218164,0.0378698224852071
144,2026-05-27 17:47:01,0.3473053892215569,0.3464681516817129,0.11815699487815254,0.118562874251497,0.037124050596778674,0.037125748502994015
145,2026-05-27 17:47:02,0.3473053892215569,0.3464681516817129,0.11815699487815254,0.118562874251497,0.037124050596778674,0.037125748502994015
146,2026-05-27 18:02:01,0.3333333333333333,0.3326676227342532,0.11862890128226937,0.1182033096926714,0.027737671421512643,0.028368794326241134
147,2026-05-27 18:02:02,0.3333333333333333,0.3326676227342532,0.11862890128226937,0.1182033096926714,0.02773767142151264,0.028368794326241134
148,2026-05-27 18:17:01,0.35335689045936397,0.35290746615969754,0.11900203701452268,0.11896348645465253,0.03284523293106425,0.03297997644287397
149,2026-05-27 18:32:01,0.3293978748524203,0.33090768477826116,0.11047546102955608,0.11097992916174734,0.040732778002747674,0.04132231404958678
150,2026-05-27 18:47:01,0.3545347467608952,0.3544226725099639,0.12523650069221312,0.1248527679623086,0.0353819446040242,0.0353356890459364
151,2026-05-27 19:02:01,0.36,0.36016192690511883,0.12144151761787152,0.12117647058823529,0.037114365915198025,0.03764705882352941
152,2026-05-27 19:17:01,0.35141509433962265,0.3501699461018842,0.1179845364404496,0.1179245283018868,0.03186862553685351,0.031839622641509434
153,2026-05-27 19:32:01,0.3546099290780142,0.35397660458803626,0.1072857511563275,0.10756501182033097,0.03204819634701274,0.031914893617021274
154,2026-05-27 19:32:02,0.3546099290780142,0.35397660458803626,0.1072857511563275,0.10756501182033097,0.03204819634701274,0.031914893617021274
155,2026-05-27 19:47:01,0.35224586288416077,0.35108116173642234,0.09724843015212536,0.09692671394799054,0.04171810262426719,0.041371158392434985
156,2026-05-27 20:02:01,0.3628841607565012,0.36244413865766156,0.1080011445325397,0.10756501182033097,0.04010526934568552,0.04018912529550828
157,2026-05-27 20:02:02,0.3628841607565012,0.3624441386576615,0.1080011445325397,0.10756501182033097,0.04010526934568553,0.04018912529550828
158,2026-05-27 20:17:01,0.3605200945626478,0.3599463018795496,0.11579202198457654,0.11583924349881797,0.02866698784028694,0.028368794326241134
159,2026-05-27 20:32:01,0.3476190476190476,0.34750769301961626,0.12071111477956384,0.12023809523809524,0.0358125631961337,0.03571428571428571
160,2026-05-27 20:47:01,0.3337278106508876,0.33295784208555645,0.11882125439623954,0.11834319526627218,0.04279841267828176,0.04260355029585799
161,2026-05-27 21:02:01,0.31952662721893493,0.31917433710306276,0.10370938817364295,0.10414201183431952,0.038861481505934485,0.03905325443786982
162,2026-05-27 21:17:01,0.35391923990498814,0.35403159308234733,0.12052175098207532,0.11995249406175772,0.031008701870715416,0.030878859857482184
163,2026-05-27 21:32:01,0.3412604042806183,0.3416446891306645,0.12050568422173336,0.12009512485136742,0.03442279784231246,0.034482758620689655
164,2026-05-27 21:47:01,0.3447867298578199,0.3454548845052449,0.1082926274441681,0.10781990521327015,0.03869713727868209,0.03909952606635071
165,2026-05-27 22:02:01,0.3396004700352526,0.3385613924191597,0.11374725087860522,0.11398354876615746,0.026713293462455868,0.02702702702702703
166,2026-05-27 22:17:01,0.3460620525059666,0.34516849499909524,0.10828695537376679,0.10739856801909307,0.03465722251268517,0.034606205250596656
167,2026-05-27 22:32:01,0.3451118963486455,0.34576111872356385,0.13450058095802706,0.13427561837455831,0.030566899244983514,0.030624263839811542
168,2026-05-27 22:47:01,0.35064935064935066,0.35092776748834714,0.10364942810679616,0.1038961038961039,0.039328248285177426,0.03896103896103896
169,2026-05-27 23:02:01,0.3547619047619048,0.3545792101820794,0.10229682670585485,0.10238095238095238,0.03589519397230543,0.03571428571428571
170,2026-05-27 23:17:01,0.35545023696682465,0.3545733396917023,0.12385843405064931,0.12322274881516587,0.024942904004578673,0.024881516587677725
171,2026-05-27 23:32:01,0.3488095238095238,0.34944042013576904,0.11276227270035317,0.1130952380952381,0.029875502788744308,0.02976190476190476
172,2026-05-27 23:47:01,0.35833333333333334,0.3579044881138406,0.11036882241426813,0.10952380952380952,0.018575021728528974,0.01904761904761905
173,2026-05-28 00:02:01,0.34285714285714286,0.3427782596439307,0.1061556668030232,0.10595238095238095,0.039578103842351865,0.039285714285714285
174,2026-05-28 00:17:01,0.32779097387173395,0.32786106966017237,0.1151773847105538,0.11520190023752969,0.03058894014527049,0.030878859857482184
175,2026-05-28 00:32:01,0.35842293906810035,0.35848726637558526,0.12077675545854091,0.12066905615292713,0.023522813221583273,0.023894862604540025
176,2026-05-28 00:32:02,0.35842293906810035,0.35848726637558526,0.12077675545854091,0.12066905615292713,0.023522813221583273,0.023894862604540025
177,2026-05-28 00:47:01,0.3433734939759036,0.3413231301512495,0.1266385031675083,0.12650602409638553,0.029066603883751325,0.02891566265060241
178,2026-05-28 01:02:01,0.360381861575179,0.36095737807058964,0.1058969083625851,0.10620525059665871,0.0344429891521724,0.034606205250596656
179,2026-05-28 01:17:01,0.34844868735083534,0.34955870601493666,0.11083069233791294,0.11097852028639618,0.031191435314676517,0.031026252983293555
180,2026-05-28 01:32:01,0.3258026159334126,0.32571576818689796,0.12033572302850148,0.12009512485136742,0.028302302774124388,0.028537455410225922
181,2026-05-28 01:47:01,0.32261904761904764,0.3214063804910551,0.11521105704134009,0.11547619047619048,0.039364897918479316,0.039285714285714285
182,2026-05-28 02:02:01,0.34679334916864607,0.34688390348733067,0.1066230510396157,0.10688836104513064,0.036781755235447605,0.03681710213776722
183,2026-05-28 02:17:01,0.3396901072705602,0.33999302901791684,0.11124723871561897,0.11203814064362336,0.0246544855479984,0.025029797377830752
184,2026-05-28 02:32:01,0.36200716845878134,0.35997329422421187,0.10784791667626123,0.10752688172043011,0.026551185678241718,0.026284348864994027
185,2026-05-28 02:47:01,0.34560570071258906,0.34712781292235195,0.11805460498185541,0.11757719714964371,0.02783894092381297,0.028503562945368172
186,2026-05-28 03:02:01,0.35119047619047616,0.3500005632643006,0.10571992044970187,0.10595238095238095,0.019653936530155312,0.02023809523809524
187,2026-05-28 03:02:02,0.35119047619047616,0.3500005632643006,0.10571992044970187,0.10595238095238095,0.019653936530155312,0.02023809523809524
188,2026-05-28 03:17:01,0.351961950059453,0.35130112668257263,0.10985382419499912,0.10939357907253269,0.031134253807764585,0.030915576694411414
189,2026-05-28 03:32:01,0.34445768772348034,0.3438088484022435,0.11224508799572286,0.11323003575685339,0.026333038804811536,0.026221692491060787
190,2026-05-28 03:47:01,0.3595238095238095,0.3602329422910511,0.130867922718454,0.13095238095238096,0.030564697897875755,0.030952380952380953
191,2026-05-28 03:47:02,0.3595238095238095,0.360232942291051,0.13086792271845402,0.13095238095238096,0.030564697897875755,0.030952380952380953
192,2026-05-28 04:02:01,0.3575685339690107,0.35662841901138603,0.12061628493999219,0.12157330154946365,0.027499611999622413,0.027413587604290822
193,2026-05-28 04:17:01,0.3368920521945433,0.337486358097533,0.11708933216942707,0.11743772241992882,0.03178692571451021,0.03202846975088968
194,2026-05-28 04:32:01,0.3697978596908442,0.3705852143455126,0.115933193970331,0.11652794292508918,0.033197975214245654,0.03329369797859691
195,2026-05-28 04:47:01,0.3555291319857313,0.35482408399219456,0.1173186547031428,0.11652794292508918,0.03762762696889658,0.036860879904875146
196,2026-05-28 05:02:01,0.33729216152019004,0.3352892162652731,0.13021798684571287,0.12945368171021376,0.029544586464093015,0.029691211401425176
197,2026-05-28 05:17:01,0.35294117647058826,0.3524311381237569,0.12155864694792906,0.1212484993997599,0.027793938451167975,0.027611044417767107
198,2026-05-28 05:32:01,0.36018957345971564,0.3593853033503576,0.10495993385643931,0.10426540284360189,0.03291374314387606,0.03317535545023697
199,2026-05-28 05:47:01,0.3539928486293206,0.3537026253754332,0.11471546442066911,0.11442193087008343,0.04337888421625343,0.04290822407628129
200,2026-05-28 06:02:01,0.35231316725978645,0.3530566621872718,0.12242490029175379,0.12336892052194544,0.03261471279559827,0.033214709371293
201,2026-05-28 06:17:01,0.3523809523809524,0.35144354987019033,0.1271506546945647,0.12738095238095237,0.022398265364964753,0.02261904761904762
202,2026-05-28 06:32:01,0.34767025089605735,0.347949998070864,0.10881680274013598,0.1087216248506571,0.02722083527560775,0.027479091995221028
203,2026-05-28 06:47:01,0.34958382877526756,0.34794003800439877,0.11334372235381052,0.1117717003567182,0.027281771056699832,0.027348394768133173
204,2026-05-28 07:02:01,0.3597122302158273,0.359962348395768,0.11698094918227457,0.11750599520383694,0.03258177941952152,0.03237410071942446
205,2026-05-28 07:17:01,0.3301549463647199,0.3299864989028941,0.12077924422063704,0.12038140643623362,0.03364389526559601,0.033373063170441
206,2026-05-28 07:32:01,0.3496420047732697,0.3496549942658635,0.1114699035155762,0.11217183770883055,0.03494763316867021,0.034606205250596656
207,2026-05-28 07:47:01,0.3684210526315789,0.3672978553085383,0.12072874712677059,0.12081339712918661,0.031934489403747636,0.03229665071770335
208,2026-05-28 08:02:01,0.32142857142857145,0.3186216343063412,0.11841664833509671,0.11904761904761904,0.02659223578082361,0.02738095238095238
209,2026-05-28 08:17:01,0.328537170263789,0.3276945008979805,0.11998281280007428,0.11990407673860912,0.03142878729362803,0.03117505995203837
210,2026-05-28 08:17:02,0.328537170263789,0.3276945008979805,0.1199828128000743,0.11990407673860912,0.03142878729362803,0.03117505995203837
211,2026-05-28 08:32:01,0.34404761904761905,0.3436110424546555,0.12134690234555419,0.12142857142857143,0.02980343032618058,0.02976190476190476
212,2026-05-28 08:47:01,0.3445378151260504,0.34515411930692286,0.11271345458333615,0.11164465786314526,0.028296706955003432,0.028811524609843937
213,2026-05-28 09:02:01,0.367103694874851,0.3676065095617459,0.11666247970749684,0.11680572109654351,0.0265361919409575,0.026221692491060787
214,2026-05-28 09:17:01,0.33013205282112845,0.33011922400645244,0.1277480795185914,0.12725090036014405,0.031980503681038316,0.03241296518607443
215,2026-05-28 09:32:01,0.3476190476190476,0.346646861913697,0.11659607982044833,0.11666666666666667,0.029961613286135235,0.02976190476190476
216,2026-05-28 09:47:01,0.34088200238379024,0.34110288133778643,0.12296833231490731,0.12276519666269368,0.03358086508277493,0.033373063170441
217,2026-05-28 10:02:01,0.333729216152019,0.3335836156196122,0.12504572704377087,0.12589073634204276,0.03119616847977494,0.030878859857482184
218,2026-05-28 10:02:02,0.333729216152019,0.33358361561961214,0.1250457270437709,0.12589073634204276,0.03119616847977494,0.030878859857482184
219,2026-05-28 10:17:01,0.32976190476190476,0.3300273168546359,0.13684023015620755,0.13690476190476192,0.03447252812221405,0.034523809523809526
220,2026-05-28 10:32:01,0.3686087990487515,0.36942683739632365,0.10660118076593354,0.1070154577883472,0.027968603285268057,0.028537455410225922
221,2026-05-28 10:32:02,0.3686087990487515,0.36942683739632365,0.10660118076593354,0.1070154577883472,0.027968603285268057,0.028537455410225922
222,2026-05-28 10:47:01,0.3517406962785114,0.35273219123875155,0.10779092677988511,0.10804321728691477,0.02969759508732494,0.030012004801920768
223,2026-05-28 11:02:01,0.32142857142857145,0.3214721333857695,0.12264730567901969,0.12261904761904761,0.03449816267253028,0.034523809523809526
224,2026-05-28 11:17:01,0.3376932223543401,0.33773413929418794,0.11200487140258075,0.1117717003567182,0.040933498504487506,0.041617122473246136
225,2026-05-28 11:17:02,0.3376932223543401,0.3377341392941879,0.11200487140258075,0.1117717003567182,0.040933498504487506,0.041617122473246136
226,2026-05-28 11:32:01,0.3502958579881657,0.34847504941214824,0.11096367544377812,0.11005917159763313,0.03307204058166831,0.033136094674556214
227,2026-05-28 11:47:01,0.3329369797859691,0.33169327546366356,0.10654491886181669,0.1070154577883472,0.04262825486191667,0.04280618311533888
228,2026-05-28 12:02:01,0.3261904761904762,0.32556894468381353,0.11354831349208575,0.11428571428571428,0.04513717480926245,0.04523809523809524
229,2026-05-28 12:17:01,0.3424170616113744,0.342386063306172,0.11129101556987986,0.11137440758293839,0.03497358619800665,0.035545023696682464
230,2026-05-28 12:32:01,0.3491686460807601,0.34867339256144225,0.11989944417952896,0.11995249406175772,0.038209479204851925,0.039192399049881234
231,2026-05-28 12:47:01,0.3479809976247031,0.34811647366458215,0.12195749003521414,0.12232779097387174,0.023025240988741674,0.023752969121140142
232,2026-05-28 13:02:01,0.3262158956109134,0.32454524041037247,0.12152973538596248,0.1221826809015421,0.032297213735739363,0.03202846975088968
233,2026-05-28 13:17:01,0.3392857142857143,0.33874319329071895,0.11595814335293397,0.11547619047619048,0.03977996981102418,0.039285714285714285
234,2026-05-28 13:32:01,0.331353919239905,0.3328596281624012,0.11499769435536271,0.11520190023752969,0.03624997379949276,0.03681710213776722
235,2026-05-28 13:47:01,0.33650416171224734,0.33556919154221665,0.11287132990408519,0.11296076099881094,0.0275765360736459,0.027348394768133173
236,2026-05-28 14:02:01,0.3456495828367104,0.34499768637371414,0.09679099819200213,0.09654350417163289,0.030361726631987336,0.029797377830750895
237,2026-05-28 14:17:01,0.3448275862068966,0.34513197068945534,0.1077651857161452,0.10820451843043995,0.037951160256935415,0.03804994054696789
238,2026-05-28 14:32:01,0.34850299401197604,0.34722404378033567,0.11540121717953607,0.11497005988023952,0.02965511835696945,0.029940119760479042
239,2026-05-28 14:47:01,0.34803337306317045,0.346751305190879,0.10434420519385561,0.10369487485101311,0.03221500329463069,0.03218116805721097
240,2026-05-28 15:02:01,0.3269230769230769,0.3273702571045705,0.12987994479621331,0.12980769230769232,0.026308813349173267,0.026442307692307692
241,2026-05-28 15:17:01,0.3480861244019139,0.3477275988086251,0.11717798134814665,0.11722488038277512,0.027886383696342117,0.02751196172248804
242,2026-05-28 15:32:01,0.36917562724014336,0.3695717126128108,0.11477481164528662,0.11469534050179211,0.03111330508479575,0.03106332138590203
243,2026-05-28 15:47:01,0.3405275779376499,0.339963578818842,0.11054863119336804,0.11151079136690648,0.02627082128397918,0.026378896882494004
244,2026-05-28 16:02:01,0.34523809523809523,0.34556878595187557,0.1286893530529482,0.12857142857142856,0.03175257106119624,0.03214285714285714
245,2026-05-28 16:02:02,0.34523809523809523,0.34556878595187557,0.1286893530529482,0.12857142857142856,0.03175257106119624,0.03214285714285714
246,2026-05-28 16:17:01,0.35595238095238096,0.3565518549180201,0.10452159266883135,0.10476190476190476,0.0262014598910806,0.02619047619047619
247,2026-05-28 16:32:01,0.3555291319857313,0.3552986925420747,0.12668362433257835,0.1272294887039239,0.026113367247288834,0.026159334126040427
248,2026-05-28 16:47:01,0.35391923990498814,0.35492503410866766,0.11241967066661966,0.11282660332541568,0.03349600959704431,0.0332541567695962
249,2026-05-28 17:02:01,0.3369304556354916,0.33656711329915917,0.12499215150541092,0.12470023980815348,0.03505429940167036,0.03477218225419664
250,2026-05-28 17:17:01,0.35406698564593303,0.35379154561044024,0.10758840157098386,0.1076555023923445,0.036821097603780564,0.03708133971291866
251,2026-05-28 17:32:01,0.3456495828367104,0.3456538589709184,0.1216195396286797,0.12276519666269368,0.024968821706306092,0.025029797377830752
252,2026-05-28 17:47:01,0.34958382877526756,0.3510171434735011,0.11027878035826395,0.11058263971462545,0.03941387221387757,0.039239001189060645
253,2026-05-28 18:02:01,0.34679334916864607,0.3469313051510273,0.11192140672060688,0.11163895486935867,0.02878119038162833,0.029691211401425176
254,2026-05-28 18:17:01,0.34844868735083534,0.3485338545399745,0.12248274100293685,0.12291169451073986,0.028481403067694377,0.028639618138424822
255,2026-05-28 18:32:01,0.3444976076555024,0.34442954873920584,0.12506770867630596,0.12440191387559808,0.024902286530948118,0.025119617224880382
256,2026-05-28 18:47:01,0.34720570749108204,0.34748759865445933,0.11904202747467481,0.11890606420927467,0.03037814339566237,0.030915576694411414
257,2026-05-28 18:47:02,0.34720570749108204,0.34748759865445933,0.11904202747467482,0.11890606420927467,0.03037814339566237,0.030915576694411414
258,2026-05-28 19:02:01,0.3586698337292161,0.3585609930089884,0.12131004281496507,0.12114014251781473,0.0301118304779312,0.029691211401425176
259,2026-05-28 19:17:01,0.3269916765755054,0.325415798670361,0.11108440569451414,0.11058263971462545,0.027073919666049474,0.027348394768133173
260,2026-05-28 19:32:01,0.3420738974970203,0.34161145266157444,0.11279896796690184,0.11203814064362336,0.035892372352105135,0.03575685339690107
261,2026-05-28 19:47:01,0.35629453681710216,0.3560301067282897,0.12039424898194402,0.11995249406175772,0.03253180562475413,0.032066508313539195
262,2026-05-28 20:02:01,0.3575685339690107,0.3583091056572959,0.12076548728309988,0.12038140643623362,0.031101761498983516,0.03098927294398093
263,2026-05-28 20:17:01,0.38066825775656327,0.37904010226352647,0.09467987277943742,0.09427207637231504,0.03445423589587303,0.034606205250596656
264,2026-05-28 20:17:02,0.38066825775656327,0.3790401022635264,0.09467987277943742,0.09427207637231504,0.03445423589587303,0.034606205250596656
265,2026-05-28 20:32:01,0.3507728894173603,0.34953582172086717,0.11812741190757872,0.11771700356718193,0.022815293161882754,0.022592152199762187
266,2026-05-28 20:47:01,0.3469387755102041,0.34660891566593205,0.11440791569206307,0.11404561824729892,0.03458111893792585,0.03481392557022809
267,2026-05-28 21:02:01,0.3485576923076923,0.34894664196723696,0.1148483527659729,0.11538461538461539,0.02982946496676474,0.030048076923076924
268,2026-05-28 21:17:01,0.33533653846153844,0.3348168787845154,0.12933601747657214,0.12860576923076922,0.03456801461241867,0.03485576923076923
269,2026-05-28 21:32:01,0.33533653846153844,0.33619512816278846,0.11776086454651931,0.11899038461538461,0.03011680894074396,0.030048076923076924
270,2026-05-28 21:47:01,0.3424821002386635,0.3427450223690765,0.12310273411177372,0.12291169451073986,0.02720227154987596,0.027446300715990454
271,2026-05-28 22:02:01,0.3361244019138756,0.33495522663460486,0.12667277413466266,0.12679425837320574,0.028778797636457142,0.028708133971291867
272,2026-05-28 22:17:01,0.34767025089605735,0.3485066883332607,0.12713280316085274,0.12783751493428913,0.02565920165005564,0.026284348864994027
273,2026-05-28 22:32:01,0.351961950059453,0.3515122870822915,0.12477332986745211,0.1248513674197384,0.029605206058547034,0.029726516052318668
274,2026-05-28 22:47:01,0.319047619047619,0.3185120278187597,0.12047845227693066,0.12023809523809524,0.026152020575958324,0.02619047619047619
275,2026-05-28 23:02:01,0.34375,0.345174871617088,0.12023054610404871,0.12139423076923077,0.03391614370030436,0.03365384615384615
276,2026-05-28 23:17:01,0.3297232250300842,0.3300349353894422,0.1114001154164018,0.11070998796630566,0.029597558218387582,0.030084235860409144
277,2026-05-28 23:32:01,0.35545023696682465,0.35476858726416727,0.10497715690202405,0.10426540284360189,0.03215065528194122,0.031990521327014215
278,2026-05-28 23:47:01,0.3333333333333333,0.333079086592434,0.12167285459923131,0.12186379928315412,0.03797252198302832,0.038231780167264036
279,2026-05-29 00:02:01,0.34296028880866425,0.3436010623629798,0.11507069905370997,0.11552346570397112,0.027705363778828696,0.027677496991576414
280,2026-05-29 00:17:01,0.33770883054892603,0.33688740142587087,0.11949973237663733,0.11933174224343675,0.022292775173197187,0.022673031026252982
281,2026-05-29 00:17:02,0.33770883054892603,0.33688740142587087,0.11949973237663733,0.11933174224343675,0.022292775173197187,0.022673031026252982
282,2026-05-29 00:32:01,0.3607142857142857,0.3599601991900926,0.1173418541050399,0.11666666666666667,0.028447762212175896,0.02857142857142857
283,2026-05-29 00:47:01,0.35568862275449104,0.35593966811527283,0.10627718496357255,0.10658682634730539,0.03196106155935782,0.032335329341317366
284,2026-05-29 01:02:01,0.3473557692307692,0.34658871428357135,0.12040416341546131,0.1201923076923077,0.03529367918032904,0.03485576923076923
285,2026-05-29 01:17:01,0.34638196915776986,0.34457288916435824,0.12794982760141488,0.1269276393831554,0.026738599334050726,0.027283511269276393
286,2026-05-29 01:32:01,0.3553421368547419,0.35504812504812505,0.09211515262797314,0.09123649459783914,0.021111348034424958,0.021608643457382955
287,2026-05-29 01:47:01,0.3433373349339736,0.34344495471177117,0.12376566829083827,0.12364945978391356,0.029715262822937256,0.030012004801920768
288,2026-05-29 02:02:01,0.36363636363636365,0.3639717088082291,0.12088463396429386,0.12081339712918661,0.03152115882301256,0.03229665071770335
289,2026-05-29 02:17:01,0.3545673076923077,0.35307451746239266,0.11519864833379716,0.11538461538461539,0.03204610345623561,0.03245192307692308
290,2026-05-29 02:32:01,0.3401442307692308,0.34013992311609753,0.11862692783947329,0.11778846153846154,0.03382172191702411,0.03365384615384615
291,2026-05-29 02:47:01,0.3393285371702638,0.3391279529935979,0.14070324792356287,0.14028776978417265,0.03219392025544986,0.03117505995203837
292,2026-05-29 03:02:01,0.35645933014354064,0.3556496127555687,0.12564628523778557,0.1255980861244019,0.04214838911646281,0.041866028708133975
293,2026-05-29 03:02:02,0.35645933014354064,0.3556496127555687,0.12564628523778557,0.1255980861244019,0.04214838911646281,0.041866028708133975
294,2026-05-29 03:17:01,0.36047904191616764,0.36041325297422866,0.12109680760900274,0.11976047904191617,0.024944093919703675,0.025149700598802394
295,2026-05-29 03:32:01,0.35119047619047616,0.3505443843952497,0.12532759905934346,0.125,0.03704183867107393,0.036904761904761905
296,2026-05-29 03:47:01,0.33253588516746413,0.3313485790856965,0.11148316321123727,0.11124401913875598,0.033312322724135354,0.03349282296650718
297,2026-05-29 04:02:01,0.34330143540669855,0.34276325824523257,0.1283324450538033,0.12799043062200957,0.024092178566876513,0.023923444976076555
298,2026-05-29 04:17:01,0.33775633293124246,0.3384385761646944,0.12205814372117399,0.1218335343787696,0.032858405485359996,0.032569360675512665
299,2026-05-29 04:32:01,0.3433373349339736,0.3436838283071513,0.11432763826778274,0.11404561824729892,0.02744203646370829,0.027611044417767107
300,2026-05-29 04:47:01,0.33653846153846156,0.33761066895839803,0.1158012782746624,0.11658653846153846,0.0417322931829586,0.040865384615384616
301,2026-05-29 05:02:01,0.33691756272401435,0.3360370522341062,0.10568584308262494,0.10513739545997611,0.033303015110486715,0.03345280764635603
302,2026-05-29 05:17:01,0.36265060240963853,0.36283983249407753,0.12944100736300365,0.12891566265060242,0.020346389437427004,0.020481927710843374
303,2026-05-29 05:32:01,0.34085510688836107,0.34073058308120835,0.12474653940923622,0.12470308788598575,0.035298060841485436,0.035629453681710214
304,2026-05-29 05:47:01,0.34408602150537637,0.3440489387755671,0.11684377017072482,0.11589008363201912,0.028433211025668072,0.02867383512544803
305,2026-05-29 05:47:02,0.34408602150537637,0.3440489387755671,0.11684377017072485,0.11589008363201912,0.028433211025668072,0.02867383512544803
306,2026-05-29 06:02:01,0.33930704898446834,0.3376833912396096,0.11781160013743568,0.11708482676224612,0.03841979406241253,0.038231780167264036
307,2026-05-29 06:17:01,0.34886499402628435,0.34795812214112815,0.13435374501310382,0.13381123058542413,0.0214255695851985,0.021505376344086023
308,2026-05-29 06:32:01,0.37604790419161677,0.37507264945332014,0.12290464894090562,0.12215568862275449,0.020127748326761702,0.02035928143712575
309,2026-05-29 06:47:01,0.3597122302158273,0.3590869300049408,0.11388204890804832,0.11390887290167866,0.030445584434087285,0.03117505995203837
310,2026-05-29 06:47:02,0.3597122302158273,0.3590869300049408,0.11388204890804832,0.11390887290167866,0.030445584434087285,0.03117505995203837
311,2026-05-29 07:02:01,0.3575685339690107,0.3562297468656806,0.10809104987620491,0.10846245530393325,0.02934775706132482,0.029797377830750895
312,2026-05-29 07:17:01,0.332934131736527,0.3313294290843523,0.1277115102061727,0.12694610778443113,0.030731768949403614,0.031137724550898204
313,2026-05-29 07:32:01,0.3269689737470167,0.32734129379903687,0.1184783887455022,0.11813842482100238,0.030676789965867923,0.031026252983293555
314,2026-05-29 07:32:02,0.3269689737470167,0.32734129379903687,0.11847838874550218,0.11813842482100238,0.030676789965867923,0.031026252983293555
315,2026-05-29 07:47:01,0.3803827751196172,0.37816730756467865,0.10921963607403447,0.1076555023923445,0.027285176842305255,0.02751196172248804
316,2026-05-29 08:02:01,0.34725536992840095,0.34693247582893033,0.11855481056049695,0.11813842482100238,0.032060178362864906,0.032219570405727926
317,2026-05-29 08:02:02,0.34725536992840095,0.34693247582893033,0.11855481056049695,0.11813842482100238,0.0320601783628649,0.032219570405727926
318,2026-05-29 08:17:01,0.3397129186602871,0.3396624262545337,0.11524088460541138,0.11602870813397129,0.034585690227673445,0.034688995215311005
319,2026-05-29 08:17:02,0.3397129186602871,0.3396624262545337,0.11524088460541138,0.11602870813397129,0.034585690227673445,0.034688995215311005
320,2026-05-29 08:32:01,0.33890214797136037,0.33937055091710333,0.13200263762008987,0.1324582338902148,0.02835593157109843,0.028639618138424822
321,2026-05-29 08:47:01,0.35985748218527314,0.35884801366033514,0.11470409413901865,0.11401425178147269,0.03453939455571443,0.0344418052256532
322,2026-05-29 09:02:01,0.3575685339690107,0.35643149501763066,0.11704787250462914,0.11680572109654351,0.02681960176592958,0.027413587604290822
323,2026-05-29 09:17:01,0.3592814371257485,0.3574452037821163,0.09900265306091743,0.09820359281437126,0.040628689681497285,0.0407185628742515
324,2026-05-29 09:32:01,0.3258026159334126,0.3263251175291902,0.11949554418190264,0.12009512485136742,0.03803694368300197,0.03804994054696789
325,2026-05-29 09:47:01,0.33133253301320525,0.33041393884756626,0.11673036248186355,0.11644657863145258,0.02918002155535578,0.030012004801920768
326,2026-05-29 10:02:01,0.3502415458937198,0.34874795345872317,0.11101106450405276,0.10990338164251208,0.035132586083057436,0.035024154589371984
327,2026-05-29 10:17:01,0.3532219570405728,0.3524207028179736,0.11559557304250331,0.11575178997613365,0.03215495220039787,0.032219570405727926
328,2026-05-29 10:17:02,0.3532219570405728,0.3524207028179736,0.11559557304250331,0.11575178997613365,0.03215495220039787,0.032219570405727926
329,2026-05-29 10:32:01,0.332934131736527,0.33317773703403797,0.11792557591384156,0.11736526946107785,0.03637203984624292,0.037125748502994015
330,2026-05-29 10:47:01,0.33653846153846156,0.3362856048280688,0.1175588213259365,0.11658653846153846,0.0356159234915375,0.03485576923076923
331,2026-05-29 11:02:01,0.33653846153846156,0.33781469538053993,0.11798989831276056,0.11778846153846154,0.035690295088684786,0.036057692307692304
332,2026-05-29 11:02:02,0.33653846153846156,0.33781469538053993,0.11798989831276056,0.11778846153846154,0.035690295088684786,0.036057692307692304
333,2026-05-29 11:17:01,0.3441247002398082,0.3426463914756258,0.11702845650635516,0.11630695443645084,0.038615225414011266,0.03836930455635491
334,2026-05-29 11:17:02,0.3441247002398082,0.34264639147562587,0.11702845650635518,0.11630695443645084,0.038615225414011266,0.03836930455635491
335,2026-05-29 11:32:01,0.3373205741626794,0.33647603049700636,0.12534195996029102,0.1255980861244019,0.02959460569492489,0.029904306220095694
336,2026-05-29 11:47:01,0.33093525179856115,0.32983125656701884,0.1275851975376986,0.12589928057553956,0.02171203304398583,0.02158273381294964
337,2026-05-29 12:02:01,0.3397358943577431,0.33909342121120956,0.1357251656716416,0.13565426170468187,0.022916829505841747,0.022809123649459785
338,2026-05-29 12:17:01,0.36483253588516745,0.3644417318555543,0.11674871417781929,0.11722488038277512,0.040814545491061026,0.04066985645933014
339,2026-05-29 12:32:01,0.35645933014354064,0.35491790597076184,0.11780670013577088,0.11722488038277512,0.030969088440529192,0.03110047846889952
340,2026-05-29 12:47:01,0.3417874396135266,0.3412964934246449,0.1169332318119124,0.11714975845410629,0.028702782230508078,0.028985507246376812
341,2026-05-29 13:02:01,0.34296028880866425,0.3420253622635215,0.13147676137393327,0.13116726835138387,0.025922249896981137,0.026474127557160047
342,2026-05-29 13:17:01,0.3400713436385256,0.33891076480481663,0.11982666192933722,0.11890606420927467,0.03839841429033082,0.039239001189060645
343,2026-05-29 13:17:02,0.3400713436385256,0.33891076480481663,0.11982666192933722,0.11890606420927467,0.03839841429033082,0.039239001189060645
344,2026-05-29 13:32:01,0.34850299401197604,0.34859427301672535,0.12590084309152683,0.12694610778443113,0.035037500585067424,0.03473053892215569
345,2026-05-29 13:47:01,0.36211031175059955,0.3624569204467441,0.10415039744228265,0.10431654676258993,0.041236696550981854,0.0407673860911271
346,2026-05-29 14:02:01,0.3669833729216152,0.366895134371532,0.11802271166138978,0.11757719714964371,0.024811107907118473,0.02494061757719715
347,2026-05-29 14:17:01,0.3762019230769231,0.37709060518570964,0.09959170983424086,0.09975961538461539,0.033149990576535435,0.03365384615384615
348,2026-05-29 14:32:01,0.3329355608591885,0.3334354405552697,0.10750427627493002,0.10739856801909307,0.03855123725445997,0.03818615751789976
349,2026-05-29 14:47:01,0.33849821215733017,0.33773228695385704,0.1289046470002371,0.12872467222884387,0.03369047740287928,0.033373063170441
350,2026-05-29 15:02:01,0.3460620525059666,0.345353147110307,0.11145877645882059,0.11097852028639618,0.030981252666107705,0.031026252983293555
351,2026-05-29 15:17:01,0.3539928486293206,0.3567540167773732,0.10803124204786752,0.10846245530393325,0.03350034495328073,0.033373063170441
352,2026-05-29 15:32:01,0.33373205741626794,0.33489454915940103,0.11140329029516483,0.11244019138755981,0.036349881895766586,0.03708133971291866
353,2026-05-29 15:47:01,0.3473053892215569,0.3459639409991257,0.11399012608989989,0.11377245508982035,0.03418391212811922,0.03473053892215569
354,2026-05-29 16:02:01,0.34445768772348034,0.34514121971674916,0.135151221982473,0.13468414779499405,0.030724012504687315,0.03098927294398093
355,2026-05-29 16:17:01,0.33774038461538464,0.33855998215835054,0.13023279654210818,0.1310096153846154,0.036671334636661515,0.036057692307692304
356,2026-05-29 16:32:01,0.32816229116945106,0.32738303698164156,0.12311153047655835,0.12291169451073986,0.04759256682448648,0.046539379474940336
357,2026-05-29 16:47:01,0.3639661426844015,0.36190327793070276,0.11004318413587985,0.10761789600967352,0.03425906123149419,0.03385731559854897
358,2026-05-29 17:02:01,0.3713942307692308,0.3700935554550717,0.11956006194464927,0.11899038461538461,0.026507064120617856,0.026442307692307692
359,2026-05-29 17:17:01,0.3561973525872443,0.35453943459000037,0.10625880539072621,0.10589651022864019,0.03159339868583215,0.031287605294825514
360,2026-05-29 17:32:01,0.3317365269461078,0.33193976668650604,0.11006893162265423,0.11017964071856287,0.03173499067400619,0.032335329341317366
361,2026-05-29 17:32:02,0.3317365269461078,0.33193976668650604,0.11006893162265423,0.11017964071856287,0.03173499067400619,0.032335329341317366
362,2026-05-29 17:47:01,0.3349397590361446,0.33382912926583475,0.10680820036340574,0.10722891566265061,0.025761903094396004,0.02530120481927711
363,2026-05-29 18:02:01,0.3448275862068966,0.3438748534991031,0.11467062028983832,0.11296076099881094,0.033173456993130984,0.03329369797859691
364,2026-05-29 18:17:01,0.34093637454981995,0.3413446935997119,0.1343517710070443,0.13445378151260504,0.02862672871869639,0.028811524609843937
365,2026-05-29 18:32:01,0.36014405762304924,0.35853593519009824,0.11918242783822655,0.11884753901560624,0.031320020503465995,0.031212484993997598
366,2026-05-29 18:47:01,0.3373639661426844,0.33652285110699415,0.13241455760333176,0.13180169286577992,0.029186879684824373,0.02902055622732769
367,2026-05-29 19:02:01,0.3563636363636364,0.3570047059140212,0.10812692647365611,0.10787878787878788,0.029005743051869166,0.02909090909090909
368,2026-05-29 19:17:01,0.3301088270858525,0.32809803928122205,0.11121206806112363,0.11124546553808948,0.032580082333241125,0.032648125755743655
369,2026-05-29 19:17:02,0.3301088270858525,0.32809803928122205,0.11121206806112363,0.11124546553808948,0.032580082333241125,0.032648125755743655
370,2026-05-29 19:32:01,0.36073619631901843,0.360483107188419,0.1150954386985303,0.11533742331288344,0.04057185168801445,0.04049079754601227
371,2026-05-29 19:32:02,0.36073619631901843,0.36048310718841897,0.1150954386985303,0.11533742331288344,0.04057185168801445,0.04049079754601227
372,2026-05-29 19:47:01,0.33653846153846156,0.3364849113359047,0.10933135340899372,0.109375,0.03944535891860744,0.039663461538461536
373,2026-05-29 20:02:01,0.34299516908212563,0.3417348726447589,0.12202816495326382,0.12198067632850242,0.036658944248930916,0.036231884057971016
374,2026-05-29 20:17:01,0.3498190591073583,0.3474304984394262,0.10887818385446549,0.10856453558504221,0.03495959082429649,0.03498190591073583
375,2026-05-29 20:32:01,0.36,0.3604556363463549,0.11659245794126032,0.11636363636363636,0.04072134302822926,0.04
376,2026-05-29 20:47:01,0.35351089588377727,0.35168192728446224,0.13097866968049696,0.13075060532687652,0.028423795350619424,0.02784503631961259
377,2026-05-29 21:02:01,0.3498190591073583,0.3487419763707534,0.10870048818516971,0.10856453558504221,0.033253610633161,0.032569360675512665
378,2026-05-29 21:17:01,0.3622141997593261,0.3614309640423731,0.10580180022749594,0.10589651022864019,0.04327629268987255,0.04332129963898917
379,2026-05-29 21:32:01,0.31840193704600483,0.3171346424336491,0.12056869725765404,0.1198547215496368,0.03336653818333844,0.03389830508474576
380,2026-05-29 21:47:01,0.3578313253012048,0.3571002057301304,0.0983986087314001,0.09879518072289156,0.03167101887706022,0.03132530120481928
381,2026-05-29 22:02:01,0.3385731559854897,0.33840570565490297,0.10983627133675238,0.11003627569528417,0.04025742893733363,0.03990326481257558
382,2026-05-29 22:17:01,0.3164861612515042,0.31599490591865675,0.1158506143736084,0.11672683513838748,0.041402817864792725,0.04091456077015644
383,2026-05-29 22:32:01,0.35472154963680386,0.35350863749671974,0.13124367578228308,0.13075060532687652,0.036117024155995874,0.03631961259079903
384,2026-05-29 22:47:01,0.34782608695652173,0.3468336222729535,0.09850482260796548,0.09903381642512077,0.041568216042374546,0.04106280193236715
385,2026-05-29 22:47:02,0.34782608695652173,0.3468336222729535,0.09850482260796548,0.09903381642512077,0.041568216042374546,0.04106280193236715
386,2026-05-29 23:02:01,0.33252720677146314,0.33272103261203506,0.11575008077192188,0.11729141475211609,0.032049813646457495,0.03143893591293833
387,2026-05-29 23:02:02,0.33252720677146314,0.3327210326120351,0.11575008077192188,0.11729141475211609,0.0320498136464575,0.03143893591293833
388,2026-05-29 23:17:01,0.3527272727272727,0.3525702544599377,0.13687411536674032,0.13696969696969696,0.031553347681274144,0.03151515151515152
389,2026-05-29 23:17:02,0.3527272727272727,0.3525702544599377,0.13687411536674032,0.13696969696969696,0.031553347681274144,0.03151515151515152
390,2026-05-29 23:32:01,0.3457382953181273,0.3448527000990964,0.11353625980679283,0.11284513805522209,0.034495965538540126,0.03481392557022809
391,2026-05-29 23:32:02,0.3457382953181273,0.3448527000990964,0.11353625980679283,0.11284513805522209,0.03449596553854013,0.03481392557022809
392,2026-05-29 23:47:01,0.3481927710843373,0.34729127368262414,0.1208039347843995,0.12048192771084337,0.03474581509800755,0.03493975903614458
393,2026-05-30 00:02:01,0.35287081339712917,0.3524054165968535,0.11536530105983445,0.11483253588516747,0.04090467956410632,0.04066985645933014
394,2026-05-30 00:17:01,0.3742478941034898,0.3743028114255736,0.11607219208753736,0.11672683513838748,0.03267645653579158,0.032490974729241874
395,2026-05-30 00:32:01,0.3563636363636364,0.35639445875186293,0.11564535855054962,0.11515151515151516,0.028182481124782298,0.027878787878787878
396,2026-05-30 00:47:01,0.32973621103117506,0.3291139201535937,0.12511125633454764,0.12470023980815348,0.03780499565010607,0.03717026378896882
397,2026-05-30 00:47:02,0.32973621103117506,0.32911392015359375,0.12511125633454767,0.12470023980815348,0.03780499565010607,0.03717026378896882
398,2026-05-30 01:02:01,0.35096153846153844,0.35179840802856266,0.1058950057182227,0.10576923076923077,0.038992615571492195,0.038461538461538464
399,2026-05-30 01:17:01,0.35119047619047616,0.3511597609634582,0.11985616926658789,0.12023809523809524,0.03392746809716343,0.034523809523809526
400,2026-05-30 01:32:01,0.3420738974970203,0.341810298276268,0.13179395219898354,0.13230035756853398,0.03535643767969216,0.03575685339690107
401,2026-05-30 01:47:01,0.33573141486810554,0.33592051920270233,0.11846586468181478,0.11870503597122302,0.043856551245827366,0.04436450839328537
402,2026-05-30 02:02:01,0.358604091456077,0.3582510453456745,0.1111302723988146,0.11070998796630566,0.03466747858563716,0.03489771359807461
403,2026-05-30 02:17:01,0.35792019347037485,0.35821171117137485,0.11068445665082276,0.11124546553808948,0.03134924869417847,0.03143893591293833
404,2026-05-30 02:32:01,0.3542926239419589,0.3553431529336507,0.11835499744436395,0.11970979443772672,0.03761066060839817,0.037484885126964934
405,2026-05-30 02:47:01,0.33652694610778444,0.33542210305347947,0.12297699904408141,0.12335329341317365,0.035411985463553515,0.03473053892215569
406,2026-05-30 03:02:01,0.33532934131736525,0.33484051182013425,0.12230029867738235,0.12215568862275449,0.03734900472704496,0.037125748502994015
407,2026-05-30 03:02:02,0.33532934131736525,0.33484051182013425,0.12230029867738235,0.12215568862275449,0.03734900472704496,0.037125748502994015
408,2026-05-30 03:17:01,0.3462940461725395,0.34598003149818507,0.12401852232845942,0.12393681652490887,0.039349670760949466,0.038882138517618466
409,2026-05-30 03:32:01,0.33532934131736525,0.33457242605006476,0.11853681776162397,0.11736526946107785,0.034492643291689204,0.03473053892215569
410,2026-05-30 03:47:01,0.3365617433414044,0.3356627972684586,0.1186492881601261,0.11864406779661017,0.03656892344395443,0.03631961259079903
411,2026-05-30 03:47:02,0.3365617433414044,0.3356627972684586,0.1186492881601261,0.11864406779661017,0.036568923443954425,0.03631961259079903
412,2026-05-30 04:02:01,0.3305084745762712,0.3305360049003313,0.11347785191826128,0.11380145278450363,0.04137842733532965,0.04116222760290557
413,2026-05-30 04:17:01,0.3503030303030303,0.34843862015550753,0.11510900914349995,0.11515151515151516,0.03491208691761642,0.03515151515151515
414,2026-05-30 04:32:01,0.35072815533980584,0.3501254205824342,0.12427417416670812,0.12378640776699029,0.019167901480118675,0.019417475728155338
415,2026-05-30 04:47:01,0.34767025089605735,0.3473950176089021,0.11463943695607379,0.11469534050179211,0.0360082474839403,0.035842293906810034
416,2026-05-30 05:02:01,0.3473053892215569,0.3468244882710715,0.12502486634852292,0.12574850299401197,0.028700347955175388,0.02874251497005988
417,2026-05-30 05:17:01,0.36308805790108567,0.3624187895464544,0.11521527843406965,0.11459589867310012,0.03243750499205235,0.032569360675512665
418,2026-05-30 05:32:01,0.38545454545454544,0.3841079916815211,0.11128000594177065,0.1103030303030303,0.030256090314913848,0.030303030303030304
419,2026-05-30 05:47:01,0.3385542168674699,0.33802753893665827,0.11794371655273676,0.1180722891566265,0.03472434822179881,0.03493975903614458
420,2026-05-30 05:47:02,0.3385542168674699,0.33802753893665827,0.11794371655273679,0.1180722891566265,0.03472434822179882,0.03493975903614458
421,2026-05-30 06:02:01,0.31204819277108437,0.31102199301407185,0.12906820052608248,0.12891566265060242,0.02787356159844729,0.027710843373493974
422,2026-05-30 06:17:01,0.3281061519903498,0.32757512846456105,0.11252936714150068,0.11218335343787696,0.03674095739275696,0.03618817852834741
423,2026-05-30 06:32:01,0.3265060240963855,0.3244185752743046,0.1093389771774326,0.10963855421686747,0.03721865213500784,0.03734939759036145
424,2026-05-30 06:47:01,0.35096153846153844,0.35053505083326375,0.12182919374069515,0.1201923076923077,0.02540649157430311,0.025240384615384616
425,2026-05-30 07:02:01,0.37365269461077844,0.3721777548097762,0.10721915362410042,0.10658682634730539,0.027795309472705993,0.027544910179640718
426,2026-05-30 07:17:01,0.34416365824308065,0.34277286044107924,0.12214619642735661,0.12154031287605295,0.03803256755198289,0.03850782190132371
427,2026-05-30 07:17:02,0.34416365824308065,0.34277286044107924,0.12214619642735661,0.12154031287605295,0.03803256755198289,0.03850782190132371
428,2026-05-30 07:32:01,0.35167464114832536,0.35234423451477714,0.11830612877124505,0.11842105263157894,0.0333518201735256,0.03349282296650718
429,2026-05-30 07:47:01,0.3414043583535109,0.34150846033099735,0.12352164036662908,0.1234866828087167,0.025759814178183415,0.025423728813559324
430,2026-05-30 08:02:01,0.33413461538461536,0.33362940183726847,0.1143915519816781,0.1141826923076923,0.02514713000864226,0.025240384615384616
431,2026-05-30 08:17:01,0.3566265060240964,0.3546442135245512,0.10424154276233724,0.10361445783132531,0.02397991561330457,0.024096385542168676
432,2026-05-30 08:32:01,0.34688995215311,0.34632497986826544,0.12858577120580003,0.12799043062200957,0.022806524422445802,0.022727272727272728
433,2026-05-30 08:47:01,0.3428912783751493,0.3421565700110702,0.11391482618280672,0.11230585424133811,0.035547073279791654,0.035842293906810034
434,2026-05-30 09:02:01,0.32779097387173395,0.32864169613999716,0.11170042692394125,0.11163895486935867,0.032058438034802905,0.032066508313539195
435,2026-05-30 09:17:01,0.3433373349339736,0.34375694077959296,0.11924632806773143,0.11884753901560624,0.0309469298754043,0.031212484993997598
436,2026-05-30 09:17:02,0.3433373349339736,0.34375694077959296,0.11924632806773143,0.11884753901560624,0.030946929875404296,0.031212484993997598
437,2026-05-30 09:32:01,0.3381468110709988,0.3385528150319954,0.12932612073592792,0.12876052948255115,0.032549325624264755,0.032490974729241874
438,2026-05-30 09:47:01,0.3293124246079614,0.3290119301357646,0.11344192412311307,0.11338962605548854,0.031146565417867107,0.031363088057901084
439,2026-05-30 09:47:02,0.3293124246079614,0.3290119301357646,0.11344192412311309,0.11338962605548854,0.03114656541786711,0.031363088057901084
440,2026-05-30 10:02:01,0.35568862275449104,0.35471943028419706,0.11685590839842268,0.11616766467065869,0.03154076085660834,0.031137724550898204
441,2026-05-30 10:17:01,0.3508982035928144,0.3486346119012117,0.11814525949554697,0.11736526946107785,0.031091374680158046,0.031137724550898204
442,2026-05-30 10:32:01,0.3460620525059666,0.34484687967906885,0.10249179308980987,0.1026252983293556,0.04096855665734384,0.0405727923627685
443,2026-05-30 10:47:01,0.3377245508982036,0.33780366638352033,0.11328190346825925,0.11377245508982035,0.035616263614487866,0.03592814371257485
444,2026-05-30 11:02:01,0.3445378151260504,0.34412828011342916,0.0949899040785601,0.09483793517406963,0.03453214839333402,0.03481392557022809
445,2026-05-30 11:17:01,0.3365500603136309,0.3341321334038387,0.12025301341105446,0.11942098914354644,0.03492621549502688,0.03498190591073583
446,2026-05-30 11:32:01,0.325748502994012,0.3240806916722003,0.1308535543773492,0.1317365269461078,0.034938246787258875,0.03473053892215569
447,2026-05-30 11:47:01,0.3772455089820359,0.3763140802756325,0.09550884758312302,0.09461077844311377,0.029776387202123313,0.029940119760479042
448,2026-05-30 12:02:01,0.3556085918854415,0.35434739221718947,0.1142743266964485,0.11455847255369929,0.0336760990820554,0.03341288782816229
449,2026-05-30 12:17:01,0.3597122302158273,0.35932116576946543,0.12318936416323463,0.12350119904076738,0.03023795816409301,0.02997601918465228
450,2026-05-30 12:32:01,0.3674698795180723,0.3674854677716323,0.11958475200660253,0.12048192771084337,0.04135734168230389,0.04096385542168675
451,2026-05-30 12:47:01,0.3641826923076923,0.365129316502771,0.10427995949287464,0.10336538461538461,0.02969344534657844,0.030048076923076924
452,2026-05-30 13:02:01,0.34169653524492233,0.3408116662721876,0.12458974262524265,0.12425328554360812,0.029813075272790403,0.02986857825567503
453,2026-05-30 13:17:01,0.3532934131736527,0.3519028406626463,0.11580776777082073,0.11616766467065869,0.02669817570620279,0.026347305389221556
454,2026-05-30 13:32:01,0.3561973525872443,0.3555479652395963,0.11863812939844756,0.11913357400722022,0.023977690562213598,0.024067388688327317
455,2026-05-30 13:47:01,0.3489771359807461,0.3490835527811245,0.11711888185398119,0.11672683513838748,0.03339975166685984,0.03369434416365824
456,2026-05-30 14:02:01,0.3289156626506024,0.3280374462618221,0.12067842429298625,0.12048192771084337,0.028044355741602505,0.027710843373493974
457,2026-05-30 14:17:01,0.34620024125452353,0.34549683574469575,0.1196887493960797,0.11942098914354644,0.02316929937383661,0.022919179734620022
458,2026-05-30 14:32:01,0.3734793187347932,0.3717922674828178,0.11364265644716723,0.11435523114355231,0.024252522268805542,0.023114355231143552
459,2026-05-30 14:47:01,0.36077481840193704,0.35967635177334406,0.13218121222773896,0.13196125907990314,0.03720060150886058,0.03631961259079903
460,2026-05-30 15:02:01,0.3422007255139057,0.339585202200311,0.1063428180107184,0.10640870616686819,0.025418793163391684,0.02539298669891173
461,2026-05-30 15:17:01,0.3471882640586797,0.34787810971616995,0.11543527110457656,0.11613691931540342,0.036839529264722115,0.03667481662591687
462,2026-05-30 15:32:01,0.3228915662650602,0.32210193266116943,0.12162083144855507,0.1216867469879518,0.03397073666214391,0.033734939759036145
463,2026-05-30 15:47:01,0.34099153567110035,0.339998314542229,0.09777064290334955,0.09794437726723096,0.03511670329497089,0.03506650544135429
464,2026-05-30 16:02:01,0.3602409638554217,0.35878712739605145,0.10277706401411091,0.10240963855421686,0.0241306707587745,0.024096385542168676
465,2026-05-30 16:17:01,0.37484885126964934,0.3748924644112905,0.10919692032950719,0.10882708585247884,0.029353101778336145,0.02902055622732769
466,2026-05-30 16:32:01,0.33414932680538556,0.3337398270958295,0.10886174834430304,0.10893512851897184,0.02698242029998387,0.02692778457772338
467,2026-05-30 16:47:01,0.33737864077669905,0.3369469643014549,0.11244737107371601,0.11165048543689321,0.02941464469630827,0.02912621359223301
468,2026-05-30 17:02:01,0.34416365824308065,0.3451317828595157,0.11792660274947724,0.11793020457280386,0.01829816775666978,0.018050541516245487
469,2026-05-30 17:17:01,0.35628019323671495,0.3567600285118805,0.11333057498976498,0.11473429951690821,0.023733462559471834,0.022946859903381644
470,2026-05-30 17:32:01,0.3546441495778046,0.35563241504267346,0.12236443394298738,0.12303980699638119,0.03503285216726755,0.03498190591073583
471,2026-05-30 17:47:01,0.3353658536585366,0.3359460728720647,0.1185704426260658,0.11829268292682926,0.03643037141153165,0.036585365853658534
472,2026-05-30 17:47:02,0.3353658536585366,0.3359460728720647,0.11857044262606578,0.11829268292682926,0.03643037141153165,0.036585365853658534
473,2026-05-30 18:02:01,0.3542168674698795,0.3534629132500752,0.1130861932477667,0.11325301204819277,0.037939470300337605,0.03855421686746988
474,2026-05-30 18:17:01,0.35714285714285715,0.35610054701472643,0.11749689676576311,0.1162227602905569,0.03866033314241863,0.0387409200968523
475,2026-05-30 18:32:01,0.3575757575757576,0.35805163021389574,0.10566316494711323,0.10545454545454545,0.028597533520111407,0.02909090909090909
476,2026-05-30 18:47:01,0.35322777101096225,0.3522377014718573,0.107587334684848,0.1071863580998782,0.02616187877560261,0.025578562728380026
477,2026-05-30 19:02:01,0.3321256038647343,0.3323061936288428,0.1199688525893527,0.11956521739130435,0.03978710726075747,0.03985507246376811
478,2026-05-30 19:17:01,0.35006119951040393,0.34942567894865445,0.12792765606431922,0.12851897184822522,0.03175872351373514,0.03182374541003672
479,2026-05-30 19:32:01,0.36650485436893204,0.3664405986736917,0.10288677128619077,0.10315533980582524,0.03191080365202953,0.03155339805825243
480,2026-05-30 19:32:02,0.36650485436893204,0.36644059867369166,0.10288677128619077,0.10315533980582524,0.03191080365202953,0.03155339805825243
481,2026-05-30 19:47:01,0.3422007255139057,0.34069360698276674,0.1371829199153145,0.13663845223700122,0.039814763189095916,0.03990326481257558
482,2026-05-30 20:02:01,0.3474065138721351,0.34742355825122145,0.11948743589850623,0.11942098914354644,0.03361358466986093,0.033775633293124246
483,2026-05-30 20:17:01,0.3574007220216607,0.35676673484460253,0.1140168008621352,0.11432009626955475,0.030942021453009255,0.031287605294825514
484,2026-05-30 20:32:01,0.3365500603136309,0.3359633824544311,0.11461312061056309,0.11459589867310012,0.034150205009540045,0.03498190591073583
485,2026-05-30 20:47:01,0.34474327628361856,0.3457092462751972,0.10375469348217167,0.1039119804400978,0.04062619739532881,0.040342298288508556
486,2026-05-30 21:02:01,0.35036496350364965,0.3496864604125083,0.11306035887408857,0.11313868613138686,0.03283463684875147,0.032846715328467155
487,2026-05-30 21:17:01,0.347037484885127,0.34611758316916097,0.11459074061448819,0.11487303506650544,0.0355706565349876,0.03506650544135429
488,2026-05-30 21:17:02,0.347037484885127,0.34611758316916097,0.11459074061448819,0.11487303506650544,0.0355706565349876,0.03506650544135429
489,2026-05-30 21:32:01,0.3525872442839952,0.35367438622676406,0.11894676724792638,0.11913357400722022,0.028043086929881424,0.027677496991576414
490,2026-05-30 21:47:01,0.3381468110709988,0.3364437385062692,0.10952022686758323,0.1095066185318893,0.03399185253007482,0.03369434416365824
491,2026-05-30 22:02:01,0.34019370460048426,0.3408446674747041,0.11439444153729868,0.11501210653753027,0.03768563616548964,0.03753026634382567
492,2026-05-30 22:17:01,0.35216346153846156,0.3519646379002043,0.12195288648342346,0.12139423076923077,0.03230832574537655,0.03245192307692308
493,2026-05-30 22:32:01,0.3492063492063492,0.34901481055514416,0.12848524597158323,0.1282051282051282,0.02569573473514289,0.02564102564102564
494,2026-05-30 22:47:01,0.33770883054892603,0.33686243758852413,0.11393476940847946,0.11455847255369929,0.03341086884529306,0.03341288782816229
495,2026-05-30 23:02:01,0.3538647342995169,0.35293833450094725,0.11801064551335212,0.11835748792270531,0.031198854692178403,0.03140096618357488
496,2026-05-30 23:17:01,0.35479951397326853,0.35455087931770163,0.09762546859913607,0.09720534629404617,0.02781184221786066,0.027946537059538274
497,2026-05-30 23:32:01,0.358695652173913,0.35709692496119644,0.11921527877308624,0.11835748792270531,0.0336185136430799,0.033816425120772944
498,2026-05-30 23:47:01,0.3513189448441247,0.3504068369141979,0.12069985686355814,0.11990407673860912,0.02978416088631411,0.02997601918465228
499,2026-05-31 00:02:01,0.35066505441354295,0.3494557929915262,0.11195059492077328,0.1124546553808948,0.0312928394167983,0.03143893591293833
500,2026-05-31 00:17:01,0.34545454545454546,0.3455304621766082,0.11859009390419384,0.11757575757575757,0.02912060919309136,0.02909090909090909
501,2026-05-31 00:32:01,0.35066505441354295,0.3492947882797754,0.1044221713887918,0.10399032648125756,0.033746495131496315,0.03385731559854897
502,2026-05-31 00:47:01,0.35792019347037485,0.3573114239624725,0.11626943622269556,0.11487303506650544,0.030072104709949865,0.030229746070133012
503,2026-05-31 01:02:01,0.36275695284159615,0.36156696904644897,0.1033161229867656,0.10278113663845223,0.036458471475119235,0.036275695284159616
504,2026-05-31 01:02:02,0.36275695284159615,0.36156696904644897,0.1033161229867656,0.10278113663845223,0.036458471475119235,0.036275695284159616
505,2026-05-31 01:17:01,0.3594692400482509,0.3586071381320431,0.12043454456439762,0.12062726176115803,0.026491392900481674,0.026537997587454766
506,2026-05-31 01:32:01,0.33816425120772947,0.3371391448009661,0.10445353635584564,0.10386473429951691,0.027892078708974116,0.027777777777777776
507,2026-05-31 01:47:01,0.354014598540146,0.35466928599674213,0.10424983039656366,0.10462287104622871,0.028334127839270362,0.027980535279805353
508,2026-05-31 02:02:01,0.36507936507936506,0.36481135076673804,0.10399667201572153,0.10378510378510379,0.035594260054349555,0.03540903540903541
509,2026-05-31 02:17:01,0.336969696969697,0.3362632087708629,0.1125240841071278,0.11272727272727273,0.03312175826993109,0.03272727272727273
510,2026-05-31 02:32:01,0.33774038461538464,0.33687550401573474,0.1116268041199829,0.11177884615384616,0.03431863845428382,0.03485576923076923
511,2026-05-31 02:47:01,0.34793187347931875,0.34820495646232247,0.11553315098347353,0.11557177615571776,0.03517255051006009,0.03527980535279805
512,2026-05-31 03:02:01,0.3308913308913309,0.32990907681113113,0.12011701209610108,0.11965811965811966,0.039330601081951064,0.03907203907203907
513,2026-05-31 03:02:02,0.3308913308913309,0.32990907681113113,0.12011701209610108,0.11965811965811966,0.039330601081951064,0.03907203907203907
514,2026-05-31 03:17:01,0.36330498177399756,0.36195172962895217,0.11844020965860683,0.11786148238153099,0.025440999152905576,0.02551640340218712
515,2026-05-31 03:32:01,0.3469387755102041,0.344730814763195,0.11127780971901753,0.11164465786314526,0.02869102118177553,0.028811524609843937
516,2026-05-31 03:32:02,0.3469387755102041,0.344730814763195,0.1112778097190175,0.11164465786314526,0.02869102118177553,0.028811524609843937
517,2026-05-31 03:47:01,0.3589435774309724,0.3590562547948743,0.1099154842173505,0.11044417767106843,0.042476618978050794,0.04201680672268908
518,2026-05-31 04:02:01,0.36134453781512604,0.36095491989902606,0.10169136641092331,0.10084033613445378,0.032453728023199416,0.03241296518607443
519,2026-05-31 04:17:01,0.36014405762304924,0.3589654962244474,0.10247554042658662,0.10204081632653061,0.02644810809194787,0.026410564225690276
520,2026-05-31 04:32:01,0.35336538461538464,0.3523181298178573,0.11630178429176374,0.11658653846153846,0.03336251649626351,0.03365384615384615
521,2026-05-31 04:47:01,0.3537170263788969,0.3534142687766707,0.11144992399149733,0.11270983213429256,0.028175134031330085,0.027577937649880094
522,2026-05-31 05:02:01,0.3530120481927711,0.351791892607556,0.10842657726472893,0.10843373493975904,0.032662949115512915,0.03253012048192771
523,2026-05-31 05:17:01,0.3401442307692308,0.34058788951063657,0.11588603745401223,0.11658653846153846,0.027606408001462284,0.027644230769230768
524,2026-05-31 05:32:01,0.35180722891566263,0.35262308650022456,0.09920308730509256,0.1,0.03871720390302169,0.03855421686746988
525,2026-05-31 05:47:01,0.35138387484957884,0.3502650571478719,0.10523737389614099,0.10589651022864019,0.03406308533016879,0.03369434416365824
526,2026-05-31 06:02:01,0.3216444981862152,0.3210283312296887,0.12980506128696173,0.1293833131801693,0.027051179701255118,0.026602176541717048
527,2026-05-31 06:17:01,0.3457831325301205,0.3457747047079036,0.11854035685017546,0.11927710843373494,0.03347790754211716,0.033734939759036145
528,2026-05-31 06:32:01,0.36014405762304924,0.36117797215326025,0.11607907665556225,0.11644657863145258,0.027798230792093447,0.027611044417767107
529,2026-05-31 06:47:01,0.353437876960193,0.3521953863171322,0.1079792664900808,0.10735826296743065,0.043734620705556726,0.04342581423401689
530,2026-05-31 07:02:01,0.3674698795180723,0.36729763224091994,0.11536324152960395,0.1144578313253012,0.038924585296615355,0.03975903614457831
531,2026-05-31 07:17:01,0.37050359712230213,0.3704522583860922,0.12198083037250004,0.1223021582733813,0.040863560460804235,0.0407673860911271
532,2026-05-31 07:32:01,0.3345323741007194,0.3339311505146112,0.12619168276355658,0.12589928057553956,0.03082160178940817,0.03117505995203837
533,2026-05-31 07:47:01,0.35705669481302776,0.35521897502992106,0.11044492826633612,0.11097708082026538,0.030212945043695382,0.030156815440289506
534,2026-05-31 08:02:01,0.35096153846153844,0.3503170112041776,0.11199817872226354,0.11177884615384616,0.03652362260119911,0.036057692307692304
535,2026-05-31 08:02:02,0.35096153846153844,0.3503170112041776,0.11199817872226356,0.11177884615384616,0.03652362260119912,0.036057692307692304
536,2026-05-31 08:17:01,0.3413173652694611,0.34190319102599803,0.10715035451877557,0.10778443113772455,0.032302265635598966,0.032335329341317366
537,2026-05-31 08:32:01,0.33572281959378736,0.33416260169540135,0.11135782377156148,0.1111111111111111,0.02521920796099385,0.025089605734767026
538,2026-05-31 08:47:01,0.31680773881499397,0.31644185505031425,0.12712974238020663,0.12696493349455865,0.02801710400809359,0.02781136638452237
539,2026-05-31 08:47:02,0.31680773881499397,0.31644185505031425,0.12712974238020663,0.12696493349455865,0.02801710400809359,0.02781136638452237
540,2026-05-31 09:02:01,0.345367027677497,0.34629944653049505,0.12948913425362837,0.1299638989169675,0.024176968750008576,0.024067388688327317
541,2026-05-31 09:17:01,0.3297232250300842,0.3293962405306198,0.12043216503687873,0.12033694344163658,0.04247104560037157,0.0421179302045728
542,2026-05-31 09:32:01,0.3456937799043062,0.3449063608174205,0.11826482075521398,0.11842105263157894,0.025578129743150557,0.025119617224880382
543,2026-05-31 09:47:01,0.34615384615384615,0.34584863135163724,0.1129293054789895,0.11177884615384616,0.03703561504998417,0.037259615384615384
544,2026-05-31 10:02:01,0.34050179211469533,0.3393976950886128,0.11756017806064856,0.11827956989247312,0.026311959301417543,0.026284348864994027
545,2026-05-31 10:17:01,0.3553421368547419,0.35546582459201764,0.11388197915567759,0.11284513805522209,0.03360261238703064,0.03361344537815126
546,2026-05-31 10:32:01,0.34657039711191334,0.34580841957260977,0.11738042785358842,0.11672683513838748,0.03247939023425633,0.032490974729241874
547,2026-05-31 10:47:01,0.3313180169286578,0.330139889464916,0.12993701571651559,0.1293833131801693,0.035613477546525184,0.03506650544135429
548,2026-05-31 11:02:01,0.3216867469879518,0.3212786774033532,0.11637740219182965,0.11686746987951807,0.03253502340977122,0.03253012048192771
549,2026-05-31 11:17:01,0.336144578313253,0.33505915934069436,0.11050713994699539,0.1108433734939759,0.02877739066863142,0.02891566265060241
550,2026-05-31 11:32:01,0.3469387755102041,0.34550158137408066,0.10944310228759416,0.1092436974789916,0.030317735523123623,0.030012004801920768
551,2026-05-31 11:47:01,0.33052884615384615,0.3294635866225115,0.11046713697087251,0.11057692307692307,0.03596193367855729,0.036057692307692304
552,2026-05-31 12:02:01,0.3433734939759036,0.3432443337284861,0.11324016694521685,0.11325301204819277,0.032751810160456085,0.03253012048192771
553,2026-05-31 12:17:01,0.3657074340527578,0.36409083446414997,0.10048062043354182,0.09952038369304557,0.028472900236715983,0.02877697841726619
554,2026-05-31 12:32:01,0.3546441495778046,0.35394596095404585,0.10629638446914902,0.10615199034981906,0.030239008156432497,0.030156815440289506
555,2026-05-31 12:47:01,0.336144578313253,0.3362168502092995,0.11653244654660418,0.11566265060240964,0.029025043147270613,0.02891566265060241
556,2026-05-31 13:02:01,0.33253588516746413,0.3324474148333797,0.11046713650222421,0.11004784688995216,0.03336352276703154,0.03349282296650718
557,2026-05-31 13:17:01,0.3209580838323353,0.3200190688601806,0.11584941346844926,0.11497005988023952,0.03587948707940759,0.03592814371257485
558,2026-05-31 13:32:01,0.35216346153846156,0.35151062160518926,0.11946273051093106,0.1201923076923077,0.028823864767979147,0.028846153846153848
559,2026-05-31 13:47:01,0.3341317365269461,0.33477023881573814,0.12406600068550708,0.12455089820359282,0.02861414244360571,0.02874251497005988
560,2026-05-31 14:02:01,0.33890214797136037,0.33851195819753455,0.128542053934766,0.1288782816229117,0.02869965189713337,0.028639618138424822
561,2026-05-31 14:17:01,0.3635280095351609,0.36445095938796374,0.10802023971657555,0.10727056019070322,0.036794223904043286,0.03694874851013111
562,2026-05-31 14:32:01,0.37902264600715135,0.3790111522219226,0.11981740006330446,0.12038140643623362,0.03097616885511851,0.03098927294398093
563,2026-05-31 14:47:01,0.35851318944844124,0.3581987564677581,0.12196339776432485,0.1223021582733813,0.028735277797737963,0.02877697841726619
564,2026-05-31 15:02:01,0.32974910394265233,0.3288098433846081,0.11331029665118197,0.1135005973715651,0.034106384881916425,0.03345280764635603
565,2026-05-31 15:17:01,0.33695652173913043,0.3370397875851906,0.11493324320211981,0.11473429951690821,0.03574967706926908,0.036231884057971016
566,2026-05-31 15:32:01,0.3486682808716707,0.3488053803157466,0.11141948246426622,0.11138014527845036,0.032869790652644365,0.03268765133171913
567,2026-05-31 15:47:01,0.3436754176610978,0.3431500624905773,0.10885290008763526,0.10859188544152745,0.03699259126533572,0.03699284009546539
568,2026-05-31 16:02:01,0.32484848484848483,0.32508502900107683,0.11444975303091223,0.11515151515151516,0.03392233747891445,0.03393939393939394
569,2026-05-31 16:17:01,0.3301204819277108,0.3296611176477309,0.11809439481366393,0.1180722891566265,0.030081816746995012,0.030120481927710843
570,2026-05-31 16:32:01,0.3603385731559855,0.3598573202471477,0.10975660018384151,0.11003627569528417,0.03200553764751262,0.03143893591293833
571,2026-05-31 16:47:01,0.3345323741007194,0.33258297123029973,0.11371368863562684,0.11270983213429256,0.02969644147453223,0.02997601918465228
572,2026-05-31 17:02:01,0.35705669481302776,0.35625057476287897,0.11109542748245209,0.11218335343787696,0.03766975422456407,0.03739445114595899
573,2026-05-31 17:17:01,0.35961768219832735,0.358886992874753,0.11557661130896543,0.11589008363201912,0.02562636432730272,0.025089605734767026
574,2026-05-31 17:32:01,0.3296969696969697,0.3310588381358063,0.12509254861036723,0.12606060606060607,0.025219013502584254,0.025454545454545455
575,2026-05-31 17:47:01,0.3520097442143727,0.3512493587567492,0.12434933100768383,0.12423873325213154,0.03048053133104761,0.030450669914738125
576,2026-05-31 18:02:01,0.3442028985507246,0.3449471568547884,0.10920032560170685,0.10990338164251208,0.0356127816099396,0.035024154589371984
577,2026-05-31 18:17:01,0.3333333333333333,0.33278377661746505,0.1174775024030387,0.11636363636363636,0.038025209790023065,0.037575757575757575
578,2026-05-31 18:32:01,0.3461077844311377,0.34498283962219284,0.11313241410940877,0.11377245508982035,0.022383655468510486,0.022754491017964073
579,2026-05-31 18:47:01,0.34330143540669855,0.34340865804653825,0.11416943426470554,0.11483253588516747,0.038035252690218894,0.03827751196172249
580,2026-05-31 19:02:01,0.343030303030303,0.342939504053016,0.10996015129550134,0.1103030303030303,0.0301322416346905,0.030303030303030304
581,2026-05-31 19:17:01,0.36899038461538464,0.3690950040754831,0.10068701706927038,0.10096153846153846,0.03109573643619177,0.03125
582,2026-05-31 19:32:01,0.3574007220216607,0.35724092296106214,0.11928081815230748,0.11913357400722022,0.03315306660133053,0.032490974729241874
583,2026-05-31 19:47:01,0.3441247002398082,0.3431241934028608,0.11908226261673378,0.11870503597122302,0.03984521551943998,0.039568345323741004
584,2026-05-31 20:02:01,0.3482466747279323,0.3477341745039625,0.11890086759629373,0.1185006045949214,0.030017626381899996,0.030229746070133012
585,2026-05-31 20:02:02,0.3482466747279323,0.3477341745039625,0.11890086759629373,0.1185006045949214,0.030017626381899993,0.030229746070133012
586,2026-05-31 20:17:01,0.3624401913875598,0.363016374153806,0.11549361024135774,0.11602870813397129,0.028863468884005435,0.028708133971291867
587,2026-05-31 20:17:02,0.3624401913875598,0.36301637415380605,0.11549361024135774,0.11602870813397129,0.028863468884005438,0.028708133971291867
588,2026-05-31 20:32:01,0.34945586457073763,0.3499030846146231,0.12167576706038244,0.12333736396614269,0.03386861925323464,0.03385731559854897
589,2026-05-31 20:47:01,0.35294117647058826,0.352691302307766,0.11582574591068437,0.11524609843937575,0.028843476224472746,0.028811524609843937
590,2026-05-31 21:02:01,0.3763440860215054,0.3746483641900868,0.11372233228439721,0.1135005973715651,0.03043763068631163,0.02986857825567503
591,2026-05-31 21:17:01,0.3526570048309179,0.35141137409965895,0.12765102085501706,0.12681159420289856,0.030158597679722864,0.030193236714975844
592,2026-05-31 21:32:01,0.3581730769230769,0.3571744195857754,0.11300449143576663,0.11298076923076923,0.023924943694790063,0.02403846153846154
593,2026-05-31 21:47:01,0.3417569193742479,0.3410793498401751,0.12929912166285065,0.12876052948255115,0.02380233495490755,0.024067388688327317
594,2026-05-31 22:02:01,0.3724550898203593,0.3728083250406667,0.1145138848452806,0.11497005988023952,0.02779389122155007,0.027544910179640718
595,2026-05-31 22:17:01,0.33533653846153844,0.33396912811720403,0.10583840577329047,0.10576923076923077,0.030049635770573107,0.030048076923076924


==> figdata/nb_mor_aa.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.1056985509256575,0.09954141495658084,0.11267679331043529,0.0940181316213679,0.12099722562419238
10,0.07766532217634495,0.07255076463617091,0.08411160238552304,0.0678973008685549,0.09158632835510139
20,0.057747818111461055,0.05199156750639926,0.06534565211394511,0.0486488560231656,0.07428431500524717
50,0.040098668344575664,0.035059780214013764,0.0505843581937831,0.03219902336386035,0.06535984577659885
100,0.033787829530881344,0.026341166245718597,0.04678304080979599,0.023038746173287824,0.06366623386983823
200,0.030848685824699764,0.020679108228185635,0.044803424217254834,0.01711420009990992,0.06198161653826538
500,0.028931805444730677,0.01557747128092922,0.04442781808990848,0.011201577228565207,0.06183438130195017
1000,0.02925863941205343,0.01444467975472715,0.04393858896619372,0.008565390999500136,0.060981763371547745
2000,0.029165600572747905,0.013887926639182292,0.0435230767356912,0.00739142960601527,0.061354386792540905


==> figdata/nb_mor_ca.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.1542967151802173,0.14348896212636486,0.16525816673728225,0.1345935496693129,0.17800751777491353
10,0.11076496856379198,0.10289359729570484,0.11998101739921607,0.09584353455182912,0.13475625325117352
20,0.08183401291011999,0.07409825193843973,0.09328940444231924,0.06995407551212013,0.11204279783075496
50,0.05644452645526649,0.04882260149332363,0.07344171755454322,0.04474816099367297,0.10405822344293737
100,0.045614011996783194,0.03568351700515384,0.0659290112669512,0.0321991664512778,0.10007282686992058
200,0.039788300697096074,0.027157137465952552,0.06426972655553287,0.023539969519973777,0.09843757487483794
500,0.03721619360258445,0.01996475055436729,0.06452458451522812,0.014816450640550424,0.09949675632155133
1000,0.036547239038537314,0.01719555403727199,0.0641592671731498,0.010515567454347178,0.09754967500854636
2000,0.03623826110445719,0.016064199941360095,0.06449882795466098,0.007820753908955355,0.09853277984257004


==> figdata/nb_mor_de.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.0881114300682069,0.08167304331607467,0.0949586939648262,0.07630061573048007,0.10066138346553115
10,0.06342164171676848,0.059336266691149823,0.06859238231994441,0.055620943944188074,0.07511849078047819
20,0.046880732740923275,0.04288869949455496,0.05367234781025503,0.03992206289118184,0.06274851780335122
50,0.03220192132021762,0.028403917742300715,0.042464575870132824,0.02589100523851007,0.05473023936889861
100,0.025764626769955088,0.020646669376653482,0.03849502209793307,0.01835539382112402,0.053788158397190346
200,0.022369969352472055,0.015227558170988538,0.03684363691496791,0.013557682836758274,0.050931788332572815
500,0.021510578735935468,0.011008647905367566,0.03691605218736927,0.008529781490236383,0.05177458026906322
1000,0.020711808223179,0.009489911532726204,0.0366883318758445,0.006075639859841949,0.051227646429189935
2000,0.020758679122817293,0.008892821752218675,0.03688717429495128,0.004390985321167112,0.05139655825306653


==> figdata/nb_mor_do.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.13343554464681395,0.12563655619400219,0.14286752480889317,0.11714412849620803,0.15378626750511765
10,0.09648824397968189,0.08926831509004776,0.10559162956278687,0.08337938821633721,0.1160355201625793
20,0.07128101703946109,0.06525696776030677,0.08051489283570752,0.06104547118580992,0.09536664250146469
50,0.05054036043630687,0.04341283893898157,0.0637077124234953,0.0394501351199066,0.0804950065278741
100,0.04243307142979931,0.03231105520091532,0.05782815223934537,0.02875436558278497,0.07914495573722269
200,0.036582795276072,0.024599149543887602,0.05526805029290356,0.020497136200599446,0.07735763608086745
500,0.03538732485879267,0.018769964264046035,0.05541839497842401,0.01288553122226025,0.07868497478778644
1000,0.034453092464316604,0.016795082404510615,0.05595533898887238,0.009147291390432771,0.07733603193988682
2000,0.034872872357698176,0.01614364073941471,0.05555503827691021,0.006529707194453845,0.0774494689958834


==> figdata/nb_mor_ho.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.08846978257024754,0.08225323363886383,0.09469555767680571,0.07767776527588684,0.10144747679803784
10,0.06495101066729847,0.05985350796796665,0.06975404420177335,0.055886760562941985,0.07808006161297232
20,0.04735754934104984,0.04259952185063369,0.0551189922043177,0.03957648742361915,0.06330613900684842
50,0.03342382501357358,0.0286825689529821,0.04253788526459034,0.02607400789013264,0.05709810484975886
100,0.027530497683451553,0.020913915733982574,0.0399689970705146,0.0188088077147356,0.05503328713947487
200,0.024532165321812585,0.016205007809048697,0.03945837979984827,0.013632885165638257,0.05387806015085668
500,0.023641614998076717,0.012363154030666392,0.038688166588289635,0.008721165612934952,0.0551177315249658
1000,0.023656290351255056,0.010969393181424248,0.03907740826153346,0.006904106000400242,0.0544963763543324
2000,0.023462199889241017,0.010778765414792306,0.038523472285765276,0.005110735936463813,0.054258464103877815


==> figdata/nb_mor_us.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.040750476690858455,0.03746701350479616,0.043609697278575,0.035090925334509665,0.04660023421250222
10,0.02964998079315185,0.027321888569139918,0.032680788901047794,0.02562949896574906,0.03663093426218603
20,0.02191313018811388,0.019596859753884834,0.026146190370940462,0.01843691732481431,0.030832430657099653
50,0.015499907693113105,0.013046773104463283,0.021591775375577577,0.012085454454697863,0.027910529438090175
100,0.012819404555023332,0.009794705342206389,0.020107046041194954,0.008757641777845398,0.027612615152012576
200,0.01170181278377911,0.00738094600895359,0.02007503618733182,0.006383710991024064,0.0275556296855709
500,0.01146807774543504,0.005869581761753679,0.0202045445044531,0.004107500736415379,0.028083953377984104
1000,0.011198814855791672,0.004990015727792539,0.019885988505204375,0.003074970856291717,0.02783088464343519
2000,0.011060518698271116,0.005062504786821349,0.019700574271833082,0.0023135874103397546,0.028213920365653365


==> figdata/nb_ros_aa.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.10327230697416939,0.09738375059450936,0.11041995464232389,0.09226425703365515,0.1187402026654975
10,0.07632530775353559,0.07070459964529928,0.08312603625862194,0.06592360822870902,0.0905962499185823
20,0.05616984103757042,0.05108818722857794,0.0648153133244307,0.04734931522999626,0.07477732847242834
50,0.039389846060454495,0.03428213051929939,0.0504158548340929,0.03115901329774143,0.06588121193899156
100,0.033321175567273376,0.0258870130236332,0.0469950277086411,0.022536741724784645,0.06480415326204789
200,0.03064999476691366,0.02029644773155126,0.046100945504547505,0.016467479453832142,0.06363573403904003
500,0.02926032140644466,0.01609511049947602,0.044678801321290776,0.010890383939753636,0.0630115407699543
1000,0.028876670623122772,0.014790610281131829,0.044654014578731326,0.008188815600261003,0.06310858294237584
2000,0.029126898239695446,0.014468249859616757,0.044629243636192965,0.007020239744370721,0.06273978343509508


==> figdata/nb_ros_ca.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.15087541919897668,0.14047689492725834,0.1633326565770786,0.1318976118409899,0.17612992155521404
10,0.10885106087398028,0.10053716024551806,0.11761036973957649,0.09366268156486014,0.13330393863411283
20,0.08019142690637421,0.07283531795509418,0.09183188837172919,0.06824668012550264,0.11194474573700286
50,0.05505076081927815,0.047783433870818764,0.07168743573894153,0.04422391586470659,0.1017163012932114
100,0.04428640739363471,0.03498060007813512,0.06439089295851688,0.03158862872123451,0.09988512362362198
200,0.04049743432500574,0.026429558012688058,0.06470134874995413,0.023536731473563558,0.09750471387699591
500,0.03757337505083077,0.01997899409122502,0.06375899943069423,0.015203134014597003,0.0982960634119177
1000,0.037901249607471724,0.01709401450570075,0.06346416014576009,0.010748516162747326,0.09711565021649775
2000,0.03766190646827294,0.016506648112367656,0.06391318566245681,0.008205380146524232,0.09729886447598798


==> figdata/nb_ros_de.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.0865448216120109,0.08038695032177189,0.0931703977965445,0.07545474661887976,0.09911432917544225
10,0.06230254565956686,0.05855411033575591,0.06777731477007809,0.05459699006221573,0.07445295358791801
20,0.04614102255370717,0.04178002318134147,0.05270130873797943,0.039001961580103266,0.06144760397367744
50,0.031155211273215702,0.02766733836436841,0.041763929156260954,0.025236273663077236,0.05452039088396622
100,0.025871319774472566,0.020134064941227953,0.03822212401149254,0.018025996998894074,0.052862310298931105
200,0.022203104136926867,0.015014510593973466,0.0374324563050895,0.01316788101933737,0.05129963263038132
500,0.02088804629262262,0.010803966032980023,0.03677311584026882,0.008456681507196846,0.05137740865720171
1000,0.020591803685926884,0.009616641805468916,0.036199041505433974,0.005939263568212323,0.051376718110206526
2000,0.020642339940414665,0.009150389034470555,0.036787950820260026,0.004276593369319407,0.05126949535421216


==> figdata/nb_ros_do.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.13114177995937099,0.12307889540084004,0.1401992644215052,0.11694096475970192,0.15122504627123237
10,0.09479683579306503,0.08779285842640246,0.10378747493299262,0.08126088579222092,0.11533962201598547
20,0.07052870985275919,0.06389432715642854,0.07898186239940835,0.05996678331105951,0.09375797821453309
50,0.04923351731864497,0.04248657801644343,0.06346629412208382,0.038740324335521166,0.07997259709782129
100,0.04142460752877139,0.03170730267781701,0.05760685399396729,0.02819988551447829,0.07760327503681862
200,0.0368664980222944,0.024678937022550033,0.056254781585387666,0.01997107832806963,0.07768075882274782
500,0.03540434210289405,0.01907284918912318,0.05637953471148034,0.012731623987511924,0.0768935689448099
1000,0.03506346478405424,0.017029475727028752,0.05629770886216716,0.00900787870347604,0.07765269902323722
2000,0.03427601268592575,0.016624404626621667,0.05609571451487457,0.006675976542480104,0.07752794486217468


==> figdata/nb_ros_ho.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.08696991489229378,0.08084668841187975,0.09330816809649033,0.07618149746040419,0.09992080743643574
10,0.06340685711482734,0.058661521166643,0.06870497518434779,0.05450611027238164,0.07590904759533731
20,0.04602568838659028,0.04139297426938515,0.05431603633241308,0.038835367388259434,0.061855312990871804
50,0.03276889780063281,0.02788572772808083,0.04254140423631275,0.025416031743841123,0.05678315673415613
100,0.026770135244797082,0.020524520749885408,0.0392803318706712,0.018391265128409256,0.054900147421024774
200,0.024089089652431353,0.015747829583922825,0.039111720672798604,0.01319890030334774,0.05348042174735867
500,0.023040215500868835,0.011632580064275913,0.039059275022164594,0.008556897990574682,0.055001201730284034
1000,0.02342428893842184,0.010341071568606534,0.039318440245048415,0.00651887841844094,0.05441030837411885
2000,0.023188034386847498,0.009611901037935758,0.03891022588593818,0.00511423522928147,0.05482651357404644


==> figdata/nb_ros_us.csv <==
sample_size,median,Q25,Q75,Q10,Q90
5,0.03989438811517479,0.03669967542671303,0.04271678787715835,0.034456082660629106,0.045913165690295306
10,0.02901820336205377,0.026770429568917033,0.032072271552456635,0.02506405363204449,0.03622190060898204
20,0.021372522241052946,0.019091578032290047,0.02576633186654189,0.017975343234235466,0.0306625636101349
50,0.015150297522237594,0.012845777742029524,0.021281322990230268,0.011859388086790549,0.027970613458452646
100,0.012661727481043973,0.009604700650202396,0.019948294108204055,0.008599807239363846,0.027484564018333234
200,0.011434328762903524,0.007243868258378728,0.019810284429903437,0.006206402520692181,0.02800569284746122
500,0.011292661150775093,0.0058228444192579484,0.019875368462132535,0.0040237347484901485,0.02805395274962287
1000,0.011267197672479393,0.005165938561520644,0.019554187779712424,0.002951950282868792,0.028175128802317297
2000,0.011015886055221493,0.005012390096850193,0.019693103546004148,0.00237441527376669,0.028088627166769603

